Efficient Pattern Matching in Python

Pattern matching is a powerful tool for symbolic computations. Applications include term rewriting systems, as well as the manipulation of symbolic expressions, abstract syntax trees, and XML and JSON data. It also allows for an intuitive description of algorithms in the form of rewrite rules. We present the open source Python module MatchPy, which offers functionality and expressiveness similar to the pattern matching in Mathematica. In particular, it includes syntactic pattern matching, as well as matching for commutative and/or associative functions, sequence variables, and matching with constraints. MatchPy uses new and improved algorithms to efficiently find matches for large pattern sets by exploiting similarities between patterns. The performance of MatchPy is investigated on several real-world problems.

==> ast_results_flipped.csv <==
subject,codegen,many-to-one,one-to-one,original,parallel
0,0.0016634510830044744,0.0022913077846169467,0.6018945956602693,0.004247651435434818,1.4738782178610563
1,0.0016623307019472122,0.002293537370860577,0.4409751445055008,0.004214471206068993,1.580714493058622
2,0.0021782331168651576,0.002204175107181072,0.6521084550768137,0.009013538248836994,1.656913561746478
3,0.004438644275069237,0.004991338588297367,0.7859835531562567,0.018757319077849388,2.8106465060263868
4,0.0021912576630711555,0.0028540026396512985,0.7857305556535721,0.01835708133876324,2.7886463785544042
5,0.004304158501327039,0.004949252121150494,0.8062358656898141,0.018225982785224915,2.6309546325355764
6,0.005544843152165413,0.006601011380553246,1.2471081949770448,0.03265955951064825,3.637839114293456
7,0.0028604641556739807,0.0032513709738850594,0.545404284261167,0.012412414886057377,1.7858195006847382
8,0.0028608823195099826,0.003230283036828041,0.6958266189321876,0.012345956638455393,1.8839652631431816
9,0.0026765577495098114,0.003348485566675663,0.5455991039052606,0.012375996448099613,1.7754406351596117
10,0.003085114993155002,0.00355715025216341,0.8092873841524124,0.01339835859835148,2.1429532337933783
11,0.0027161650359630585,0.003196028061211109,0.5490716733038425,0.011974185705184937,1.827979888767004
12,0.003517824225127697,0.0044113611802458754,0.7166199386119843,0.025071755982935432,2.4803268779069185
13,0.0015447977930307386,0.0020245807245373726,0.6038063755258918,0.013638407923281193,2.0144308395683765
14,0.0013190554454922676,0.0029392475262284283,0.5442007854580879,0.01100588496774435,2.017169490456581
15,0.0025195153430104256,0.0027965502813458447,0.5165615389123559,0.010752486996352673,1.8997432123869655
16,0.0020973170176148415,0.004621277563273907,0.4482849966734648,0.009258964098989964,3.2008997509256005
17,0.0028420556336641307,0.00336501095443964,0.6256870804354548,0.012521340511739254,2.4014355773106217
18,0.0020610354840755467,0.0023350613191723824,0.21763633005321026,0.008507979102432728,1.345801591873169
19,0.002170585095882416,0.002565066330134869,0.4629945224151015,0.019450055435299873,1.5486506996676326
20,0.002504995092749596,0.0028888136148452763,0.5404633665457368,0.020962580107152462,1.9681417113170028
21,0.002507675439119339,0.002884767018258572,0.5412264447659254,0.011957701295614244,1.8608230240643024
22,0.0031102141365408893,0.0034058336168527607,0.30043710861355066,0.013465366326272488,1.9662407841533425
23,0.0034553883597254753,0.003671401180326938,0.5925460150465369,0.014358874410390854,2.066821806132793
24,0.0031951842829585075,0.0036473535001277924,0.6142576979473233,0.013541808351874352,2.1583263669162993
25,0.0032577970996499057,0.003543626517057419,0.5894053494557738,0.013048997148871422,2.14706279989332
26,0.005566786043345928,0.006407100707292557,1.0009130844846368,0.023745684884488586,3.7275706147775054
27,0.001874617300927639,0.0021978253498673443,0.5486113419756293,0.008635508827865124,1.2840019455179572
28,0.0015405304729938507,0.0017392011359333992,0.2674085330218077,0.006534314714372158,0.8299849275499582
29,0.0015622852370142935,0.0018433695659041407,0.4153992859646678,0.006556105799973011,0.9420500127598644
30,0.0017778947949409485,0.002068965695798397,0.3493295321241021,0.00817224383354187,1.2616757433861494
31,0.002245428040623665,0.002661229111254215,0.4865045910701156,0.010890572331845759,1.6563364723697305
32,0.0025128191336989407,0.002869471907615661,0.5436013536527753,0.011955226771533491,1.8822590308263896
33,0.002093866467475891,0.0024109138175845146,0.5535545535385609,0.009734455496072771,1.5294415270909667
34,0.002089491114020348,0.002410569228231907,0.5969047518447042,0.009731526486575605,1.5911569809541106
35,0.003009753301739693,0.0034559797495603557,0.6791202053427696,0.014665666967630388,2.551411322318017
36,0.0026947204023599625,0.0031116185709834103,0.5966866035014391,0.01304216217249632,2.204994700849056
37,0.0023775352165102963,0.0027562584728002553,0.5124756135046482,0.011409927159547806,1.731443990021944
38,0.002332727424800396,0.002665707841515541,0.4887197017669678,0.010859177447855473,1.738825960084796
39,0.002322736196219921,0.002663507126271725,0.4855617443099618,0.0052916258573532104,1.8423636555671687
40,0.0008183196187019348,0.0010417494922876358,0.15796508640050888,0.0070594632998108855,0.8778942786157131
41,0.0015665125101804733,0.001851892098784447,0.2921203626319766,0.003487234003841877,0.9800955560058356
42,0.0008111903443932532,0.0012226682156324387,0.1574146868661046,0.0070718973875045785,0.9861127138137816
43,0.0015736008062958715,0.0018489863723516464,0.29377756733447313,0.0034824134781956677,0.9090152196586132
44,0.0008171675726771356,0.0010405583307147026,0.15846358332782984,0.007048178464174271,0.9344475828111172
45,0.00157112255692482,0.0018437504768371586,0.3141107838600874,0.007088761776685716,0.9015443455427884
46,0.0018944637849926949,0.0021907733753323555,0.3775414181873202,0.008692817762494087,1.3249697890132666
47,0.0018890211358666422,0.002206137403845787,0.41682677529752254,0.008744009770452976,1.3574102204293013
48,0.0021121986210346218,0.0024228906258940697,0.4308676579967141,0.009741122834384441,1.502861920744181
49,0.002506566233932972,0.0033099986612796783,0.5372898774221541,0.011911372654139996,1.988848998211324
50,0.001092313788831234,0.002439937554299832,0.4301956929266453,0.00973899569362402,1.7482678750529883
51,0.002313973382115364,0.0026542125269770627,0.5365048684179783,0.010522783733904362,1.7430949518457055
52,0.0018861470744013784,0.002075493335723877,0.34769464656710625,0.003975573927164078,1.0905332583934069
53,0.0017900085076689718,0.0021148538216948514,0.35067181661725044,0.008139586076140405,1.175038625486195
54,0.0007600411772727966,0.0017663007602095606,0.2661716481670737,0.0060456525534391395,0.8030820516869426
55,0.0018821945413947105,0.0012206779792904856,0.3739693183451891,0.008092129603028297,1.621160571463406
56,0.0019626300781965256,0.0021996088325977325,0.390218636021018,0.008669869974255562,1.3499258616939187
57,0.0038900868967175492,0.004125940613448621,0.7218724125996232,0.016452000476419926,2.657298221252858
58,0.0019204076379537587,0.0022070510312914853,0.374735813587904,0.008730906061828136,1.1535344468429685
59,0.003671346232295036,0.004148188978433609,0.7160923704504967,0.016457834281027317,2.481916214339435
60,0.0031893933191895485,0.003852511756122112,0.706093973480165,0.015016206540167332,2.2458205567672853
61,0.0018784627318382265,0.002202429808676243,0.3757194485515356,0.00862932950258255,1.2187856687232852
62,0.0018805237486958504,0.0021931063383817677,0.3754664761945605,0.00895347073674202,1.2580848718062043
63,0.0017863139510154726,0.0020926101133227353,0.3468741290271282,0.008150443434715271,1.0878181401640177
64,0.0017929747700691227,0.002099941484630108,0.3478976497426629,0.008139473386108875,1.138498722575605
65,0.0014831898733973505,0.0017442973330616949,0.270140839740634,0.00653368141502142,0.8137780055403709
66,0.0020371507853269573,0.0026895850896835327,0.5518777640536427,0.010306783951818943,1.6980087263509631
67,0.0010310923680663107,0.0015120683237910269,0.2478567576035857,0.004924779757857323,0.8746427958831191
68,0.0011264309287071226,0.0016318494454026222,0.27527255937457085,0.0055003222078084954,1.0047945929691195
69,0.0024964073672890663,0.0031232023611664768,0.7167971888557076,0.01243368163704872,2.478840323165059
70,0.0010436000302433968,0.0015186741948127749,0.24794098641723394,0.004931511357426643,0.8278139224275947
71,0.001126989722251892,0.0016344031319022179,0.28378231171518564,0.0054386118426918975,0.9232346210628748
72,0.0020416593179106712,0.0027356510981917377,0.5299549056217074,0.010307695716619492,1.9737268723547456
73,0.0010071052238345146,0.0015128040686249733,0.2766770711168647,0.004896881990134716,0.8265455374494195
74,0.0005715955048799515,0.0008962592110037805,0.13641998264938593,0.0027681998908519745,0.5285545801743865
75,0.0010101785883307457,0.0016413107514381409,0.26397308707237244,0.004988859407603741,0.809659106656909
76,0.001130480319261551,0.0018963105976581573,0.27421747706830496,0.005568733438849449,0.8788225622847676
77,0.0008527161553502082,0.002235157415270805,0.2320221634581685,0.00821351632475853,1.37025610730052
78,0.0012916093692183495,0.0019688457250595093,0.3328583305701613,0.0065875668078660965,1.111650393344462
79,0.0011091139167547226,0.00165427103638649,0.2728113578632474,0.005447905510663986,0.8679779786616564
80,0.0009006289765238762,0.0013501374050974846,0.24176654033362865,0.004373535513877869,0.7333612814545631
81,0.002637660130858421,0.003649516031146049,0.5113142617046833,0.011713984422385693,1.8225827757269144
82,0.002524967305362225,0.0035006459802389145,0.5069696065038443,0.011159437708556652,1.5691597415134309
83,0.0025554560124874115,0.0033810054883360863,0.4873940823599696,0.01115185022354126,1.626420944929123
84,0.002124172635376453,0.0027817878872156143,0.3489315686747432,0.008478047326207161,1.08730926271528
85,0.001160099171102047,0.0014251843094825745,0.30317212734371424,0.006029037758708,0.974175088107586
86,0.0007811924442648888,0.0009627183899283408,0.1916008023545146,0.0038443105295300475,0.5863660415634513
87,0.0009779799729585648,0.0011976007372140884,0.2659193119034171,0.0023850705474615093,0.7722734063863754
88,0.0006043529137969018,0.0007958654314279556,0.3013463914394379,0.0059968335554003716,0.9614335019141436
89,0.002749274484813213,0.0033047674223780628,0.5515563394874334,0.0123888049274683,2.0187218096107244
90,0.0027218330651521683,0.0032187486067414284,0.5461390940472484,0.0060615409165620795,1.776056146249175
91,0.0011195894330739977,0.0015954235568642616,0.2740360926836729,0.0054499339312315,0.9447897784411908
92,0.001109464094042778,0.0015953155234456062,0.3154916521161795,0.005422898568212986,1.1387254316359758
93,0.0007504299283027649,0.0017499225214123724,0.35676510352641344,0.003450874239206314,1.2707592956721785
94,0.001625704579055309,0.0019841035827994347,0.40900846384465694,0.008143573999404905,1.5215968061238527
95,0.0015682587400078773,0.0020201466977596287,0.3840235155075789,0.007685469463467599,1.46207310911268
96,0.0015606461092829704,0.002016366459429264,0.3859439585357904,0.0037187645211815843,1.3354753796011207
97,0.0012282924726605413,0.0016783988103270529,0.3017276329919696,0.0060416366904973975,1.0475464481860401
98,0.003170320764183998,0.00335068628191948,0.5162764089182019,0.011643613688647749,1.82604696508497
99,0.0018517142161726954,0.0022411691024899483,0.43787375558167696,0.008751736953854559,1.6029226863756776
100,0.002008688636124134,0.0025999145582318306,0.5080979224294424,0.009310645051300527,1.5732618905603886
101,0.002540647983551025,0.0032767923548817635,0.6495475126430392,0.0125166242942214,2.3311274973675613
102,0.0032945778220891953,0.003999671898782253,0.8496833955869079,0.01676070597022772,2.9281136095523834
103,0.0026586819440126423,0.003236331976950169,0.6896416917443275,0.013581559993326664,2.3406661003828053
104,0.002646038308739662,0.003236244432628155,0.7082731192931533,0.01352763082832098,2.4014052301645283
105,0.003039673902094364,0.007222031243145466,1.696510622277856,0.014542045071721075,5.5406469674780965
106,0.003304421901702881,0.003987631760537624,0.8489633426070213,0.016781486570835114,3.0591195533052087
107,0.0017174100503325462,0.0022244369611144066,0.8434165343642235,0.00815400667488575,3.00871030241251
108,0.003666912205517292,0.0024248817935585976,0.8419657247141004,0.008726306259632109,2.939337141811848
109,0.0037297643721103673,0.004388684406876564,0.8131329324096441,0.017706459388136864,2.90707006957382
110,0.004081757739186287,0.0027072597295045853,1.0546939559280872,0.009469819255173206,3.161715377122164
111,0.003580504097044468,0.004490596242249012,0.9418777907267212,0.008977844379842281,3.129802653566003
112,0.0028668846935033803,0.00381329283118248,1.4264488006010652,0.028512554243206974,5.266653180122376
113,0.004959115758538246,0.006141806021332741,1.4254845483228564,0.02579142991453409,4.3155264435335985
114,0.002478835172951221,0.0017824266105890274,0.6327978055924177,0.012622429989278315,2.2934688050299883
115,0.0024739475920796394,0.0032293731346726413,0.6358736958354712,0.012617370113730429,2.312709636054933
116,0.0020560799166560173,0.0027376720681786537,0.5898843053728342,0.005075361579656601,1.8884026100859048
117,0.002573831006884575,0.006319865584373474,1.055064764805138,0.02364996913820505,3.489952003583312
118,0.0022304411977529526,0.00279330275952816,0.5774872079491615,0.01144815981388092,2.0650066351518035
119,0.002470670267939568,0.0030119894072413445,0.7311168098822236,0.012571385130286215,2.187775116413832
120,0.0031080255284905434,0.003815009258687496,0.8792927507311106,0.015857217833399773,2.796767146326601
121,0.001011923886835575,0.001493421383202076,0.2464061481878161,0.005021301098167896,0.7704359022900462
122,0.0010014856234192848,0.0014892974868416786,0.2463651178404689,0.004998288117349148,0.8689859276637435
123,0.0010111536830663679,0.0014928299933671953,0.24927851278334856,0.005032270215451717,0.8509000428020954
124,0.0010045841336250305,0.0015051569789648054,0.26992792170494795,0.005026507191359997,0.8569599837064743
125,0.002625466324388981,0.0033966079354286194,0.6617830777540803,0.013228779658675194,2.4875870672985907
126,0.0023936573415994644,0.003343847580254078,0.6045453799888492,0.012199489399790764,2.203101380728185
127,0.0011510830372571945,0.0016337335109710693,0.4574221158400178,0.010555218905210495,1.6592897195369003
128,0.00186174176633358,0.0025188326835632324,0.5009857993572949,0.009380673989653587,1.8528159279376268
129,0.0025962824001908307,0.003395357169210911,0.706400559283793,0.013173150829970837,2.6058791186660533
130,0.002925100736320019,0.003808751702308655,0.7433061515912414,0.014740085229277609,2.8884667698293924
131,0.0024716109037399288,0.0032589463517069817,0.6309077749028802,0.012645022943615912,2.3400303488597274
132,0.0008016936480998992,0.0011676708236336708,0.19364598393440247,0.0038764746859669685,0.710448439233005
133,0.0010120617225766182,0.0014816904440522196,0.2478454718366265,0.0049998601898551,0.7818008782342076
134,0.001215335913002491,0.0017975885421037676,0.3045947663486004,0.006115569733083247,1.065122451633215
135,0.002396286465227604,0.003352723084390164,0.6386141628026962,0.012085274793207644,2.3601982500404124
136,0.003726905211806297,0.005073118954896928,0.9366448922082782,0.018911284394562244,3.4122820990160108
137,0.0024181744083762173,0.0033545959740877147,0.6053195921704173,0.012098507955670357,2.200598382391036
138,0.0019397130236029625,0.0050504300743341455,0.7716620555147529,0.01872407365590334,3.32155202049762
139,0.003249526955187321,0.004339911974966526,0.8280591880902648,0.01645584125071764,3.2806125404313207
140,0.00458444282412529,0.006071683019399643,1.2350386437028646,0.023079941049218174,4.5288238590583205
141,0.0024708369746804237,0.0033801663666963573,0.4611705979332328,0.01098912488669157,1.5114183248952031
142,0.0024798866361379623,0.0033705253154039387,0.4821773143485189,0.010973406955599785,1.5578536242246628
143,0.003301135264337063,0.004385133273899554,0.7772266920655966,0.01531076617538929,2.4505179673433304
144,0.002775988541543484,0.0037103444337844853,0.5454761134460568,0.0126204052940011,1.9221489615738392
145,0.002122047357261181,0.002762993797659874,0.3838635021820664,0.009267703630030157,1.1742391930893064
146,0.002481002360582352,0.003366260789334774,0.47950993012636894,0.011055963113904,1.5901571540161967
147,0.002701747231185436,0.0037104180082678795,0.5306410435587168,0.012155991047620772,1.7515899064019322
148,0.0021427897736430172,0.002778531052172184,0.379747754894197,0.00930625107139349,1.2824600962921977
149,0.003467475064098835,0.004231736063957214,0.6221695942804217,0.015256254933774471,2.0236265901476145
150,0.003804385662078858,0.0045819487422704705,0.6995444362983108,0.01689551118761301,2.7004552744328976
151,0.001993468962609768,0.005247975699603558,0.816357946023345,0.018169310875236988,3.0912492033094168
152,0.005187223665416241,0.006998097524046898,1.1523651462048292,0.024629207327961918,4.023346693255006
153,0.0038681579753756523,0.0052610039710998535,0.8233517939224839,0.018146755173802376,2.9967912938445807
154,0.0051826322451233855,0.007003732956945896,1.0221422808244824,0.024680888280272484,4.253580371849239
155,0.004685000516474247,0.006271141581237315,1.1519522359594705,0.02245690207928419,4.06897793058306
156,0.006032835692167282,0.008017324842512608,1.3688550386577845,0.028903394937515262,5.238274786621332
157,0.004156021401286125,0.005612026900053024,1.0142242657020688,0.01971087977290153,3.42681697383523
158,0.005476715974509716,0.007310478016734123,1.2327177785336971,0.026193962432444096,4.484752614051104
159,0.001882202923297882,0.002285087481141091,0.3748648492619395,0.008719746023416521,1.1809388510882854
160,0.0022336868569254875,0.0028827814385294914,0.4888925971463322,0.01040389947593212,1.619361854158342
161,0.00283416360616684,0.003412185236811638,0.6221495466306806,0.01351618580520153,2.3232364030554895
162,0.0004579657688736916,0.0006595272570848465,0.21799626853317025,0.004391427151858807,0.8294969974085689
163,0.001968665048480034,0.0022922521457076073,0.18752587120980024,0.008340036496520042,1.120757333934307
164,0.001315179280936718,0.0019221538677811625,0.3272980470210314,0.0032101664692163467,1.1301364647224543
165,0.0006499262526631355,0.0011584488674998286,0.2692543854936957,0.006251486949622631,1.0095753530040383
166,0.0014527766034007072,0.002219622954726219,0.3910873811692,0.007276396267116071,1.1334296753630042
167,0.001764587126672268,0.002558561973273754,0.4428230514749885,0.008897636085748672,1.49423292838037
168,0.001934899017214775,0.002790514379739761,0.5684377448633313,0.009940322488546371,1.8148131323978305
169,0.0018905159085989,0.0022981520742177963,0.4367093686014414,0.00872323289513588,1.2207821551710367
170,0.0016159266233444214,0.00210458692163229,0.2961635803803801,0.007219791412353516,0.8909288793802261
171,0.0019598323851823807,0.0027244435623288155,0.3956768084317446,0.00891579408198595,1.3256902853026986
172,0.0021517295390367512,0.003018551506102085,0.431292999535799,0.01010232139378786,1.4321349179372191
173,0.0022767819464206696,0.003043067641556263,0.4557823054492474,0.010523720644414423,1.695241628214717
174,0.00225642416626215,0.003046207129955292,0.5060182707384229,0.010493934154510498,1.8458298426121476
175,0.0027873627841472626,0.0036976300179958335,0.5959499944001436,0.013282668776810171,2.1433271057903767
176,0.0016051381826400757,0.0021184450015425678,0.2960675870999694,0.007122390903532505,0.951815084554255
177,0.001177910715341568,0.0017016930505633356,0.4607477402314544,0.01053853239864111,1.619521581567824
178,0.0014449907466769216,0.0021487921476364136,0.596674126572907,0.006742971017956735,2.1549714906141157
179,0.0031898776069283485,0.004529707133769989,0.7512178719043732,0.015612563118338585,2.7689839247614145
180,0.003385509364306927,0.004824276082217693,0.8888985924422741,0.016659128479659557,2.644626804627478
181,0.008031018078327179,0.009854416362941263,1.4402331029996276,0.0363371754065156,5.197675386443733
182,0.0021405117586255074,0.002976579591631889,0.8333466611802578,0.019259690307080742,3.0019898591563106
183,0.0029893210157752037,0.0037946533411741257,0.6000639991834761,0.013641414232552052,2.6126141306012873
184,0.001538819633424282,0.0020938655361533165,0.5978573812171817,0.01362883485853672,2.2214885549619794
185,0.0019410811364650726,0.002509918063879013,0.3877515317872167,0.008859917521476746,1.2184537649154663
186,0.0011672619730234144,0.0015734601765871046,0.4595025340095162,0.01042408775538206,1.495909265242517
187,0.002446476370096207,0.003061540424823761,0.5127559648826718,0.01147959288209677,1.9692736696451905
188,0.0019311271607875824,0.0025180550292134285,0.37760958075523376,0.008809588849544525,1.2070709066465497
189,0.0022563859820365906,0.002848208881914616,0.5104470914229751,0.010453490540385245,1.5581890158355236
190,0.002443777397274971,0.003080780617892742,0.5873068384826183,0.011446945369243622,1.6749468464404345
191,0.002453969791531563,0.0030895872041583057,0.5131088867783546,0.01146621536463499,1.8697621924802659
192,0.003449865616858005,0.004163878038525581,0.6692186547443271,0.015810389071702957,2.5248353024944663
193,0.0031089978292584424,0.003857368603348732,0.6766142714768648,0.014773325063288212,2.7771910242736344
194,0.0030601434409618373,0.0038987901061773296,0.6533291656523943,0.014410175383090971,2.4783875672146682
195,0.0023787133395671844,0.003216867335140705,0.4958857437595725,0.011144065298140049,1.688742053695023
196,0.002934142015874386,0.0036320211365818977,0.6550644822418691,0.006939263083040714,2.2434879904612903
197,0.0013375980779528618,0.0018208846449851988,0.5420150803402066,0.012095783837139606,1.950873508118093
198,0.002901599742472172,0.0035899998620152478,0.5373795432969928,0.006469951011240482,2.000837391242385
199,0.0018202122300863266,0.00233450997620821,0.3856860278174281,0.008274942636489868,1.1007633963599799
200,0.0019217738881707191,0.0024726912379264827,0.3745156303048134,0.00882631912827492,1.2397332005202772
201,0.0018236031755805016,0.002350603230297565,0.39329016115516413,0.008259297348558903,1.1265816427767277
202,0.0019157994538545609,0.002470034174621105,0.375990997068584,0.008832084015011787,1.2181972116231918
203,0.001921171322464943,0.0024757999926805496,0.3464617431163788,0.008843846619129181,1.2927946718409655
204,0.003261779434978962,0.003916454501450062,0.6194077571853995,0.01468105521053076,2.5479953605681662
205,0.002789744175970555,0.003687896765768528,0.6375385038554668,0.012739493511617184,1.882091854698956
206,0.002808133140206337,0.003717152401804924,0.5624944679439068,0.012730834074318407,1.9462146209552884
207,0.002640141174197197,0.0021362528204917908,0.3553742477670312,0.007274863310158253,0.8470690352842212
208,0.008897518739104271,0.008287759497761726,1.1938749542459846,0.028659389354288575,4.026370210573076
209,0.003141541965305805,0.00394864659756422,0.669961953535676,0.0139286071062088,2.357653856277466
210,0.004405675455927849,0.005443667992949486,0.8873722404241562,0.019458295777440068,3.0604549590498213
211,0.001896735280752182,0.002335273660719395,0.35025202110409737,0.008210484869778156,1.2343285670503974
212,0.001924838870763779,0.002438748255372048,0.4039779435843229,0.00876283086836338,1.2660876661539078
213,0.001807958818972111,0.002317327074706555,0.3512820713222027,0.008216273970901966,1.1822555977851152
214,0.0028090188279747963,0.003414912149310112,0.6068956712260842,0.012526435777544977,1.6921587213873863
215,0.002914697863161564,0.0035453150048851967,0.5328244809061289,0.013064338825643064,1.672285518608987
216,0.004240074194967747,0.004975624382495879,0.7757575027644634,0.018995762802660462,2.7884551640599966
217,0.0018021268770098688,0.0023007718846201897,0.3486932283267379,0.008197695016860962,1.1893171221017838
218,0.001915310509502888,0.0024467110633850093,0.3755854582414031,0.008750288747251034,1.289646351709962
219,0.001909961923956871,0.0024404944851994514,0.3741391422227025,0.008769193664193153,1.4181815953925252
220,0.003416485153138637,0.002157773822546005,0.6160504687577486,0.01465765945613384,2.138343051075936
221,0.001390022225677967,0.0018728496506810188,0.3284795116633177,0.0065725184977054605,1.128981948830187
222,0.0019362280145287516,0.002686728723347187,0.4964487049728632,0.009895895607769491,1.6377909807488322
223,0.002536424435675144,0.003398493863642216,0.6626820750534534,0.013298124074935913,2.235876008868217
224,0.003467475064098835,0.004305832087993622,0.8863915372639894,0.017587862908840183,3.144999234005809
225,0.0037831254303455353,0.004626929759979248,1.0897484347224236,0.019054356031119823,3.790779295377433
226,0.0035933963954448704,0.0044604307040572175,0.9123792201280594,0.008749115280807018,3.610537238419056
227,0.0013152193278074267,0.0016931714490056038,0.4018256887793541,0.003187079913914204,1.2767573613673449
228,0.0008702883496880531,0.0022889068350195885,0.41179062984883785,0.008217040449380875,1.4439268903806806
229,0.0016670841723680494,0.0023035621270537376,0.412051497027278,0.008228285238146782,1.334542670287192
230,0.002638461999595165,0.003309967927634716,0.6910797264426947,0.013143964111804962,2.6687902174890037
231,0.0026258230209350586,0.0033231349661946297,0.6661498211324215,0.013167175464332105,2.395064488053322
232,0.002985621802508831,0.0037528881803154954,0.6511234883219004,0.014261098578572272,2.4307681387290363
233,0.002971411682665348,0.0037564840167760853,0.7451646784320474,0.014235427603125572,2.3735682070255284
234,0.003588775172829628,0.0044082188978791246,0.811822502873838,0.017537160776555538,2.990912244655192
235,0.0036284634843468666,0.004428857937455177,0.8715998819097877,0.017505940981209278,3.0374432634562254
236,0.0028823930770158768,0.0036284234374761577,0.6194363590329885,0.0137352105230093,2.174401605501771
237,0.0035248380154371257,0.004330719821155071,0.8451088685542345,0.016847808845341206,2.7630410483106966
238,0.00335529912263155,0.004247437231242657,0.7597688073292375,0.016444427892565727,2.8355449847877026
239,0.0020800679922103877,0.0026360563933849326,0.4957691691815853,0.009992072358727457,1.7984496299177408
240,0.002790335565805435,0.0035389857366681103,0.7148715853691101,0.014157368801534174,2.5626384792849417
241,0.003439170308411121,0.0042224256321787825,0.9875663770362736,0.017329063266515732,3.1464849086478357
242,0.0038210069760680203,0.004680227488279343,0.8689459459856153,0.018677515909075737,2.981841331347823
243,0.0019990894943475728,0.0024195369333028798,0.3550611399114132,0.00853318814188242,1.183725033886731
244,0.0035804407671093936,0.0042777787894010535,0.6174016166478395,0.014750761911273003,1.8926693024113772
245,0.0031584780663251877,0.0031894603744149212,0.5188346579670906,0.01167843397706747,1.8022072641178968
246,0.0023505603894591327,0.002908931113779545,0.4395027775317431,0.010442180559039116,1.5121732344850898
247,0.0026652486994862556,0.003251018933951855,0.56930763553828,0.012063615955412388,1.804074096493423
248,0.003669073805212975,0.0043696388602256775,0.6789594292640686,0.016243101097643375,2.3321397593244906
249,0.0043656155467033395,0.0052025848999619475,0.9352956013754009,0.01988940592855215,3.4273761063814163
250,0.0043784286826848975,0.005190942436456679,0.8680622549727559,0.0199260376393795,2.9693976044654846
251,0.005032968707382679,0.006057845428586006,1.026750387623906,0.023345308378338814,3.70948797184974
252,0.005021518096327782,0.003381487913429737,1.0303026838228106,0.02332075871527195,3.63355556409806
253,0.006018390879034996,0.006995944306254387,1.2243758635595439,0.027587125077843663,4.625026645138861
254,0.005343865603208542,0.0061323633417487144,1.1190859721973538,0.02428184263408184,3.684415232390165
255,0.0028680646792054176,0.004246592521667481,0.6862966669723392,0.013993524946272371,2.378977970220149
256,0.0016340846195816994,0.002616533078253269,0.7710364144295454,0.015758265741169453,2.970870044082403
257,0.002878444269299507,0.004249255172908306,0.72182806301862,0.013943377882242204,2.5778223304077983
258,0.008220091462135315,0.011299462057650091,2.0315096555277705,0.0392518425360322,7.1841281903907666
259,0.0033124219626188283,0.004816098138689996,0.835497546941042,0.016673298552632332,2.930512947030365
260,0.0039646178483963,0.005649481900036335,1.0851360009983182,0.020023605786263943,3.68936390709132
261,0.002424266189336777,0.0036096964031457897,1.15451442822814,0.02330843172967434,4.5982512924820185
262,0.0061106160283088675,0.008263314142823221,1.5472751073539257,0.03084768168628216,5.799426885321736
263,0.0046254582703113565,0.006446342915296554,1.1545607624575496,0.02323701698333025,4.365223949775101
264,0.006061920896172524,0.008230435661971569,1.5350227802991867,0.030858972109854218,5.986596115864812
265,0.0065741995349526405,0.008539482951164246,1.4199918638914824,0.014599128626286985,5.110652878880501
266,0.0035815294831991204,0.009388179518282412,1.5801715701818466,0.033021795563399785,6.044835845939815
267,0.006879810243844986,0.00933606643229723,1.581848829984665,0.032988938502967365,6.015791497193277
268,0.00618045125156641,0.00830871146172285,1.4270594380795956,0.02999412175267935,5.425477002747357
269,0.006853078491985798,0.009098229929804802,1.5871841758489609,0.03324350342154503,5.969459113664925
270,0.006869100965559483,0.009132384322583677,1.5848709680140018,0.0333533538505435,5.776522779837251
271,0.0056766998022794715,0.0065257828682661065,1.150719989091158,0.023703262209892276,4.181822383776306
272,0.007207804359495641,0.0071563683450222015,1.2623452749103308,0.02658344805240631,4.484251167625188
273,0.008056582883000374,0.007450688630342483,1.4137880904600024,0.028844433836638924,5.0299648782238355
274,0.004336347803473473,0.0061924001201987275,1.1376210656017065,0.021147241815924644,3.94719232711941
275,0.005056047812104225,0.006584984250366689,1.2218123022466898,0.022841631434857845,4.174634067341685
276,0.004881961271166802,0.006737066432833672,1.1861646492034197,0.024028056301176548,4.253910303115846
277,0.005564439110457897,0.007152223028242587,1.3846282018348577,0.02552211657166481,4.876216450706124
278,0.004896006546914578,0.007185502909123898,1.2498575709760191,0.02491586375981569,4.216760060749948
279,0.006202482618391514,0.00881943479180336,1.4836817467585206,0.029914721846580505,4.818762262351812
280,0.0026099998503923416,0.0033506620675325394,0.6620771260932088,0.013122793287038805,2.331564186140895
281,0.0030076587572693825,0.0038538081571459775,0.8437120532616973,0.015286526642739771,2.80891081225127
282,0.0038189487531781205,0.0046348879113793364,0.8940804274752736,0.01852330658584833,2.9487938713282347
283,0.004123546183109283,0.0049803704023361215,0.9546182854101062,0.020255002193152905,3.442206515930593
284,0.004975556395947933,0.0059636496007442474,1.3115080958232284,0.02466342318803072,4.1857867520302525
285,0.001952359452843666,0.0022019417956471443,0.3488353192806244,0.008420783095061779,1.284156933426857
286,0.0029723849147558212,0.003323380835354328,0.5480965813621879,0.012814356945455073,1.6840075217187405
287,0.0033497093245387077,0.003840917721390724,0.5967201581224799,0.0145546430721879,2.134634232148528
288,0.002839409746229649,0.004664785228669643,0.6918625608086586,0.01410872582346201,2.6254597743973136
289,0.0016604801639914513,0.005192517302930355,0.7727278778329492,0.015785244293510914,2.807686723768711
290,0.003105921670794487,0.004836042411625385,0.7701936904340982,0.015768936835229397,2.6574426218867298
291,0.003442353568971157,0.005240719765424728,0.9730372214689852,0.01736625377088785,2.9951229579746723
292,0.0018713800236582763,0.0025972211733460426,0.4670280562713742,0.009413423016667366,1.6723724650219085
293,0.0005654850974678992,0.0007609035819768907,0.13688139524310827,0.002759397029876709,0.3919821381568909
294,0.0008918279781937599,0.0010807542130351069,0.22179108951240775,0.004364673979580402,0.6705099260434508
295,0.0008839340880513191,0.0010753069072961807,0.220402954146266,0.00437968410551548,0.6629561483860016
296,0.0008812490850687027,0.001085607334971428,0.1188084026798606,0.004383142106235027,0.7133248019963503
297,0.0008825697004795074,0.001087038777768612,0.22055751830339432,0.004349337890744209,0.8032023189589381
298,0.0008811075240373611,0.0010825376957654953,0.2188535537570715,0.004355486482381821,0.6809422904625535
299,0.0005674036219716072,0.000759124755859375,0.14813323318958282,0.002767324447631836,0.422450709156692
300,0.0005678553134202957,0.0007639760151505469,0.15694348886609075,0.0013396218419075012,0.4475777819752693
301,0.0002932017669081688,0.00042024627327919006,0.07328555919229984,0.0027387626469135284,0.42626229114830494
302,0.000563705340027809,0.0007618479430675508,0.14719768334180114,0.0027559045702219014,0.4058036357164383
303,0.0005678273737430573,0.0007705092430114746,0.13772632740437984,0.0027600210160017014,0.3954578842967749
304,0.0008945874869823457,0.0010936735197901726,0.21765784546732905,0.004352726973593235,0.6899577090516686
305,0.0008920999243855476,0.0010889926925301552,0.2191106816753745,0.004343893378973007,0.7289622593671083
306,0.0005648611113429071,0.0007588490843772888,0.07372766453772782,0.002755098044872284,0.5078384932130575
307,0.0005610436201095581,0.0007591955363750457,0.13711145985871553,0.0027576852589845657,0.4665819210931659
308,0.0015750015154480936,0.0019486220553517344,0.2964720483869314,0.007085757330060004,1.0157971242442727
309,0.0016571003943681715,0.001971291378140449,0.2952363127842545,0.0070527540519833565,0.9550309851765632
310,0.0005644680932164192,0.0007529063150286673,0.1369298379868269,0.0027536330744624142,0.3987809456884861
311,0.0020735645666718483,0.002523713745176792,0.474651925265789,0.009818547405302523,1.4312509838491678
312,0.0015716077759861946,0.0019450653344392774,0.2936236001551151,0.0070690326392650596,1.0019705248996615
313,0.000567752867937088,0.0007537836208939552,0.13791776355355978,0.0027428800240159035,0.4414980821311474
314,0.0005654515698552133,0.000758148729801178,0.13808727264404294,0.002745636738836765,0.4423848427832127
315,0.002275492064654827,0.002892625518143177,0.5103594027459621,0.005124185234308243,1.7122247498482466
316,0.0011891797184944153,0.0017486298456788065,0.24713730439543724,0.010640248656272888,1.5743656428530812
317,0.0023047206923365593,0.003203034400939941,0.4632640490308404,0.010621186345815659,1.6402651807293296
318,0.0032525965943932533,0.004008510150015354,0.6193092726171017,0.014864880591630937,2.1337390653789043
319,0.004463283345103264,0.006071220152080059,0.8974362956359982,0.02066591288894415,3.842549408785999
320,0.004830727353692055,0.006761166267096996,0.9778988147154449,0.0223924033343792,3.9124535061419015
321,0.0027196956798434253,0.0035756193101406093,0.6204001884907484,0.012930546887218952,2.0839014761149883
322,0.0032117320224642754,0.004126436077058315,0.6643609227612615,0.014582098461687563,2.083125059492886
323,0.0022697588428854947,0.0028962269425392147,0.4603522466495633,0.010511880740523338,1.5660265190526843
324,0.002269278280436993,0.002908584661781788,0.4625631971284747,0.010527273640036585,1.5748990140855312
325,0.0026618605479598045,0.0035360176116228104,0.5667500449344516,0.012858671136200428,2.1047602612525225
326,0.0022571515291929245,0.0029066288843750954,0.4626516876742244,0.010575922206044195,1.5313411727547646
327,0.003472152166068554,0.004266544245183468,0.6781562361866236,0.015907148830592632,2.5714055756106973
328,0.0022995928302407265,0.0032100630924105644,0.4592304285615682,0.010607358068227768,1.595468645915389
329,0.004113176837563515,0.005754999816417694,0.8144597504287958,0.01884281076490879,2.9977255938574667
330,0.0044718217104673386,0.006493944674730301,0.8927134582772851,0.02056014817208052,3.406416521407664
331,0.003208986483514309,0.004099690355360508,0.6474946485832334,0.014380047097802162,2.0301563292741776
332,0.0027190623804926872,0.003582431003451348,0.6262930659577249,0.01288075465708971,2.0523770628497005
333,0.003544609993696213,0.00444349367171526,0.7469025468453765,0.01627701334655285,2.776657094247639
334,0.002421491779386997,0.003068420104682445,0.5117044793441892,0.011558338068425657,1.8324800236150625
335,0.003260483965277672,0.0039533982053399095,0.616486668586731,0.014738968573510647,2.2586665982380505
336,0.003499697893857956,0.004384399391710758,0.7467983076348901,0.016234559938311573,2.544745351187885
337,0.0017843162640929222,0.0021557752043008804,0.3504582419991493,0.008165263570845127,1.2148663662374022
338,0.0024137068539857864,0.002853341400623321,0.5144834630191326,0.011496106162667273,1.785048167221248
339,0.003384527750313282,0.003989408724009991,0.7197884703055024,0.01587206032127142,2.5497229686006904
340,0.0009175995364785193,0.001160760410130024,0.14444781839847565,0.00747276097536087,0.7826955514028668
341,0.0017774691805243492,0.0021098889410495762,0.27106464840471745,0.003677594475448132,0.8346165046095848
342,0.0017743287608027456,0.0011603068560361864,0.2485001850873232,0.00739044975489378,0.8542894311249256
343,0.0017779581248760226,0.002095883712172508,0.14458435866981745,0.007423071190714836,0.7972485134378076
344,0.001781519502401352,0.0020963763818144803,0.3301971275359392,0.007435115985572337,0.7990144323557615
345,0.0017775120213627817,0.002100815996527672,0.2714260183274746,0.0074289338663220406,0.7665039245039225
346,0.0018968647345900536,0.002201383002102375,0.4162748008966446,0.008689603768289091,1.2444545971229672
347,0.0018976377323269844,0.0022089295089244843,0.3817479573190212,0.00869623851031065,1.3313419586047528
348,0.002319942228496075,0.0026648016646504398,0.4882391020655632,0.010936947539448738,1.819282996468246
349,0.0018943231552839281,0.0022160569205880165,0.3799434527754784,0.008703259751200676,1.1952594825997949
350,0.0018878327682614329,0.0022052181884646416,0.3777394844219089,0.008699067868292332,1.3545975554734468
351,0.002788001671433449,0.0031978040933609013,0.5071961004287004,0.012482083402574062,1.6031488189473748
352,0.0021118437871336933,0.0025098901242017746,0.4881424056366086,0.009778673760592936,1.5013169227167964
353,0.0018941797316074367,0.0022054389119148254,0.300924614071846,0.008719075471162796,1.2254155138507483
354,0.002297491766512394,0.002689064480364323,0.5571577930822968,0.01091065164655447,1.5942337000742557
355,0.0018830765038728714,0.0022092368453741074,0.3275665920227766,0.008716599084436893,1.2136048628017306
356,0.0011875461786985395,0.0014833975583314893,0.4896838450804353,0.010821630246937277,1.6135466136038303
357,0.0037367800250649452,0.0043188901618123055,0.7022206159308553,0.0168007705360651,2.3993481304496527
358,0.003760062158107758,0.004331563599407673,0.7118954882025719,0.016688953153789043,2.2709260834380984
359,0.001882447861135006,0.00220809318125248,0.3787767216563225,0.008746980689466,1.22437303699553
360,0.002279356122016907,0.002672402188181877,0.4872111137956381,0.010884704999625685,1.8255204092711208
361,0.0018706470727920528,0.002194435335695744,0.3790696784853935,0.008672700263559818,1.445817214436829
362,0.002275170758366585,0.0026688110083341603,0.4877465097233653,0.01083358097821474,1.5414822362363338
363,0.0037081465125083923,0.004320712760090828,0.7039465848356485,0.01665244810283184,2.3945941533893347
364,0.0037333918735384937,0.004300653003156185,0.7685345793142915,0.016656511463224888,2.479911360889673
365,0.002081533893942833,0.002418182790279389,0.4321095664054155,0.00975447054952383,1.4444587305188181
366,0.002490118145942688,0.0028999270871281624,0.5404305346310139,0.012002401053905487,2.073656989261508
367,0.0020949449390172963,0.0024187033995985985,0.4851722596213222,0.009813384152948856,1.3556653894484043
368,0.002495704218745232,0.0028913328424096107,0.5019012941047549,0.0119488425552845,1.8413990521803496
369,0.003938562236726284,0.0045469291508197784,0.8401970174163579,0.017835103906691074,2.714142870157957
370,0.003912018612027168,0.004548152908682822,0.7555939313024282,0.017739172093570232,2.7427329840138555
371,0.0018821293488144875,0.00220896489918232,0.3836829960346222,0.008714997209608555,1.3058627909049392
372,0.0022836625576019287,0.0026653558015823364,0.4855227312073112,0.010966550558805466,1.813169855624437
373,0.0018772054463624952,0.0022114478051662445,0.4074176168069243,0.008696474134922028,1.3084965012967589
374,0.002286355942487717,0.002653585746884346,0.5554498778656125,0.005314812995493412,1.7300615943968296
375,0.0019434923306107519,0.004319128580391407,0.705309497192502,0.016738220117986202,2.4745614696294065
376,0.003733809106051922,0.0043190307915210715,0.6996574783697724,0.008204887621104717,2.3877134844660763
377,0.005041309632360935,0.006069229915738107,0.9270467134192586,0.01093991845846176,3.283384486101568
378,0.0063599441200494775,0.007425371557474136,1.1532329404726624,0.028151185251772407,4.09215472266078
379,0.0058627743273973465,0.006943282671272755,1.131045950576663,0.02668276615440845,3.7063395250588655
380,0.004976536147296429,0.00605445820838213,0.9225928680971264,0.02231848426163197,3.0552407065406437
381,0.00401668343693018,0.004936549812555313,0.7595929019153118,0.017840078100562096,2.346079873852432
382,0.005009952932596207,0.0060326941311359406,1.0864363797008991,0.022400692105293274,2.9538352796807885
383,0.00545045081526041,0.006836692802608013,1.03527289070189,0.02375997044146061,3.183111947961152
384,0.0027595004066824913,0.0064201196655631065,0.9946644501760602,0.023911946453154087,3.222101429477334
385,0.0048181312158703795,0.005853144451975822,1.0892286282032728,0.0221507428213954,3.359023774974048
386,0.00401371531188488,0.004904180765151978,0.7644309410825372,0.017831617034971714,2.6621597120538354
387,0.005027804523706436,0.005991670303046703,0.9127416787669064,0.022138145752251148,3.091323558241129
388,0.00511265080422163,0.006148252636194229,0.9416797440499068,0.022704888135194782,3.0810877382755284
389,0.0019170520827174187,0.0025252876803278927,0.3748964164406061,0.008777294307947159,1.1956301340833306
390,0.0018873428925871851,0.0021961508318781853,0.3789208428934217,0.008701441809535027,1.3141775680705905
391,0.00232685636729002,0.0028532985597848892,0.5123383747413754,0.011060038581490515,1.8215880068019032
392,0.0013091452419757845,0.001837083138525486,0.2852881709113717,0.005751754157245159,0.7810250511392951
393,0.0013020150363445284,0.0018376735970377922,0.28571159206330776,0.0057642655447125435,0.7345211999490857
394,0.0013108551502227785,0.001841062679886818,0.2867790758609772,0.005744875408709049,0.8993738871067762
395,0.0025013983249664307,0.00328583549708128,0.4858116675168276,0.010991358198225498,1.6619505491107702
396,0.002500878646969795,0.003276516683399677,0.4645104901865125,0.01099254749715328,1.4907324677333236
397,0.0019265143200755121,0.002456692047417164,0.3870950089767575,0.004319237545132637,1.241853735409677
398,0.000993555411696434,0.0024402812123298645,0.3778032148256898,0.004324408248066902,1.3981112129986286
399,0.0012898258864879608,0.003266808576881885,0.4644699115306139,0.005400273017585278,1.5926200933754444
400,0.0025052716955542564,0.003278159536421299,0.4658569218590856,0.010949095711112022,1.5424328809604049
401,0.0017110863700509071,0.0015706326812505722,0.2929253373295069,0.006104330532252789,0.9242075169458984
402,0.0012494251132011414,0.0015988191589713097,0.3996653007343411,0.011384079232811928,1.7442812267690897
403,0.002435497008264065,0.0028854310512542725,0.518435787409544,0.011425466276705263,1.6699560768902302
404,0.002119109965860844,0.0025191353633999825,0.4520732555538416,0.009768510237336159,1.642096002586186
405,0.0019103167578577995,0.0023038461804389954,0.3778716288506985,0.008728574961423874,1.3396134963259099
406,0.002227506600320339,0.002638216130435467,0.4745535869151354,0.010378938168287277,1.4623271813616157
407,0.002224848605692386,0.002647858113050461,0.4594100629910826,0.010387869551777841,1.5765636852011085
408,0.003849028609693049,0.004439438693225385,0.7818724745884538,0.01798093505203724,3.0566946007311344
409,0.003550546243786812,0.004096720367670059,0.7021980546414852,0.01623594295233488,2.6150055527687077
410,0.0032670488581061363,0.0035008825361728673,0.5624063182622194,0.01294898334890604,2.1731677046045657
411,0.0025224583223462105,0.0030282912775874142,0.5837211245670915,0.011980016715824604,2.0755369476974006
412,0.0031526172533631325,0.0036845095455646524,0.7368034413084388,0.01516740024089813,2.936708964407444
413,0.0030166590586304665,0.003563533537089825,0.7786881187930703,0.014678475446999071,2.5224651489406824
414,0.0038470262661576275,0.00441987719386816,0.776211941614747,0.01798159722238779,3.131704584695399
415,0.00221595261245966,0.0026409784331917767,0.4613233124837279,0.010321836918592451,1.966990673914552
416,0.0022268397733569145,0.002647891640663147,0.4591912738978863,0.005044877529144287,1.9154508551582692
417,0.0009869197383522987,0.002302589826285839,0.37460240721702576,0.008710381574928759,1.2674004109576344
418,0.001905567012727261,0.002304159104824066,0.3780859438702464,0.008755141869187355,1.335284698754549
419,0.0022200047969818115,0.0026255054399371147,0.4804549878463149,0.010276262648403645,1.6279655415564775
420,0.0025107609108090396,0.002978498116135597,0.5423865225166082,0.011988709680736065,2.0967820156365637
421,0.0022400133311748505,0.002649880945682525,0.4589070472866297,0.010326406918466093,1.6849748035892844
422,0.0022280989214777946,0.0026485230773687363,0.4621978439390659,0.010323334485292436,1.6817754320800304
423,0.0022336505353450775,0.0026450734585523605,0.5007724221795797,0.010256843641400335,1.7424753522500396
424,0.001478438265621662,0.0017398688942193985,0.2664237776771188,0.006502291187644005,0.8577160136774182
425,0.0015635741874575615,0.0018586255609989168,0.29327487107366323,0.007067500613629819,0.9228860596194864
426,0.0020685428753495216,0.002432111650705337,0.4294751537963748,0.009771019220352171,1.3839069604873655
427,0.0021831216290593147,0.002530659548938275,0.4604056077077985,0.010325714945793152,1.525428356602788
428,0.0025105811655521393,0.002891396172344685,0.5399256078526378,0.011939926072955132,1.923208867199719
429,0.004280439577996732,0.004745343700051308,0.7621726291254163,0.01883847452700138,2.7641504537314177
430,0.0018485747277736664,0.0022102119401097298,0.5083664283156395,0.009258445352315904,1.7124374033883214
431,0.001943700946867466,0.002321302890777588,0.5187786081805825,0.009829476475715635,1.6348704164847732
432,0.0018368652090430262,0.002209624275565148,0.5187213402241468,0.009290116839110851,1.6498513771221042
433,0.0021560965105891228,0.002559201791882515,0.59809525962919,0.010887320153415205,1.8919581593945625
434,0.0018589124083518984,0.0021993573755025864,0.4693087888881564,0.009250795468688013,1.6094526601955297
435,0.0018380312249064445,0.0022134985774755482,0.4675326161086559,0.009176516905426979,1.7098526936024427
436,0.0011341162025928495,0.0014300737529993055,0.5512788854539394,0.010819568298757076,2.1201375592499967
437,0.0021758871152997017,0.002648036926984787,0.5547425514087081,0.0108383996412158,1.9933259058743715
438,0.002428410574793816,0.0028565870597958565,0.5128434514626861,0.011458809487521648,1.8694987846538424
439,0.002471255138516426,0.0029928460717201233,0.6306975074112415,0.012578298337757587,2.2751567633822556
440,0.0021657990291714673,0.002646881155669689,0.5507945939898491,0.010875380598008631,2.4769983692094684
441,0.0015060240402817724,0.0018614921718835829,0.44176856242120266,0.007651416584849358,1.3888111487030983
442,0.0023547932505607605,0.003763956017792225,0.5846412675455213,0.011798737570643423,2.079505644738674
443,0.00280588585883379,0.0037706550210714345,0.5962403025478125,0.013277178630232813,2.3214898584410553
444,0.0018060700967907906,0.0026416080072522163,0.4418796095997095,0.008968520909547806,1.4629488438367844
445,0.0017952760681509972,0.002633299678564072,0.4390359800308943,0.008962338790297508,1.473269805312157
446,0.001237759366631508,0.0019489079713821407,0.5788902472704649,0.011820557527244093,1.9511857917532325
447,0.0016665607690811155,0.002518748864531517,0.4124866863712669,0.008466491475701332,1.418592226691544
448,0.002787094563245773,0.004094342701137066,0.6999867474660277,0.014028940349817276,2.4957948373630643
449,0.0028383228927850728,0.0038939025253057476,0.7148231500759721,0.014458863995969297,2.581693875603378
450,0.002784161828458309,0.0040852418169379226,0.7190171433612704,0.013955804519355295,2.4945935476571317
451,0.003331977874040604,0.004772596061229707,0.8269278630614281,0.0166690731421113,2.9759282879531384
452,0.0031053600832819943,0.004402816295623779,0.8169013597071171,0.01565928664058447,2.8119788020849232
453,0.0022992361336946487,0.003182533197104931,0.5781606333330274,0.011618856340646744,2.0402130782604218
454,0.003450462594628334,0.004649531096220017,0.7800452448427677,0.016663700342178345,3.064943396486342
455,0.004538298584520817,0.0058233505114912995,0.9434500625357032,0.021358300931751728,3.433918877504766
456,0.003555435687303543,0.004661581479012965,0.7449776055291295,0.01638957392424345,2.5045356815680857
457,0.0017532054334878922,0.0021433066576719284,0.2887867549434304,0.00686177145689726,0.897582370787859
458,0.0020435750484466553,0.002697509713470936,0.3753608716651797,0.008678675629198551,1.2746394984424114
459,0.001994896680116653,0.0024490104988217354,0.18693238031119108,0.008476120419800282,1.2820593481883409
460,0.0021159257739782333,0.0028112241998314857,0.3807234615087509,0.009266858920454979,1.2290938282385468
461,0.0020433617755770683,0.0026922067627310753,0.3579873628914356,0.008714503608644009,1.0641905386000872
462,0.002032293938100338,0.002556568942964077,0.3563728351145983,0.008656528778374195,1.0809890702366831
463,0.0014718342572450636,0.001734166406095028,0.2657084483653307,0.0065118931233882895,0.8552583232522011
464,0.002014070749282837,0.0025499770417809486,0.3689570603892207,0.008638686500489712,1.0701404754072428
465,0.0028652390465140343,0.003590211272239685,0.5726021025329828,0.013031085953116415,1.9536161506548524
466,0.0020233187824487686,0.0026843510568141933,0.3608047543093562,0.008724382147192955,1.1237416435033083
467,0.0016847234219312668,0.002118791453540325,0.2701299712061882,0.006924981251358986,0.8492502802982926
468,0.002020697109401226,0.0027005225419998173,0.3575220610946417,0.008734438568353653,1.0534643130376935
469,0.0028829844668507576,0.003523026593029499,0.5097362957894802,0.012100111693143845,1.5645290669053793
470,0.0044131362810730925,0.004089979454874992,0.6616370053961873,0.015243056230247019,2.121531629934907
471,0.007702796719968319,0.008765008300542831,1.4451938960701227,0.03429863974452019,5.144517859444021
472,0.0028812028467655178,0.0035271560773253437,0.5555127114057541,0.005930905230343342,1.560340023599565
473,0.0030952002853155136,0.002620447427034378,0.7512702289968729,0.00944604817777872,2.2343683885410432
474,0.0021108705550432205,0.0028296951204538345,0.8074888102710247,0.008845389820635319,2.77437742985785
475,0.0020254552364349365,0.0024882331490516663,0.35335811972618103,0.008473159745335579,1.2940660873427987
476,0.002710191532969475,0.0018118396401405332,0.2279545348137617,0.01120164804160595,1.5843260362744331
477,0.0020842859521508217,0.002431169152259827,0.4286246355623007,0.009803632274270058,1.556483015418053
478,0.002994352951645851,0.003935206681489945,0.6593584734946489,0.014253168366849422,2.296576230786741
479,0.0029397346079349518,0.0034775985404849052,0.6494781849905849,0.014119172468781471,2.4442863687872887
480,0.0015703821554780006,0.00185482669621706,0.2938184570521116,0.0071032512933015815,1.0837465850636363
481,0.002198808826506138,0.002531290985643864,0.4977726945653558,0.01031918078660965,1.547180538997054
482,0.002259913831949234,0.002666918560862541,0.4835765864700079,0.01090154144912958,1.6239325655624268
483,0.0017848014831542969,0.002083386294543743,0.35372190456837416,0.008178876712918282,1.2191709075123072
484,0.0014680642634630205,0.0017378386110067368,0.2650910383090377,0.006535677239298821,0.8411137629300356
485,0.0007961764931678772,0.0011995946988463402,0.19337995164096355,0.0038438523188233376,0.6539547024294734
486,0.002439379692077637,0.0031245416030287747,0.4818395562469959,0.010810637846589087,1.5291471546515822
487,0.002477053552865982,0.0031352611258625984,0.4629946518689394,0.010811714455485344,1.4495421424508097
488,0.002445702441036701,0.0031423131003975873,0.5063757281750441,0.010810920037329195,1.4918390652164817
489,0.0029712626710534096,0.0037852646782994275,0.6023473488166928,0.013614514842629431,2.0630984464660287
490,0.00243282038718462,0.00314209796488285,0.5071749426424503,0.010784512385725977,1.4899679999798536
491,0.0029868073761463165,0.003798562102019787,0.6831571040675044,0.013500705361366272,2.0585366431623697
492,0.0020347433164715767,0.00267806276679039,0.3556229183450341,0.008630966767668724,1.144064006395638
493,0.002047414891421795,0.002660397440195084,0.35379624739289284,0.00871506053954363,1.1019348539412022
494,0.002035928890109062,0.002674747258424759,0.3551871683448553,0.008648987859487534,1.1025729449465869
495,0.0020340755581855774,0.002658437006175518,0.39083014801144605,0.008664744906127453,1.229354384355247
496,0.0020380550995469093,0.002661900594830513,0.3784260097891092,0.008610082790255547,1.1296353684738278
497,0.003353760577738285,0.004450125619769096,0.6465494548901916,0.014906205236911775,2.020937655121088
498,0.0020422516390681267,0.0026671001687645912,0.3537916010245681,0.008670607581734656,1.1598558165133002
499,0.0020386166870594025,0.002659730613231659,0.3530916031450033,0.008678042329847813,1.1600713841617107
500,0.002033619210124016,0.002654704265296459,0.35641518980264664,0.008671167306602001,1.1330872923135755
501,0.0020354017615318303,0.002659101970493793,0.35475387051701546,0.008674656040966509,1.062189418822527
502,0.0020372522994875912,0.0026728939265012737,0.3594023771584034,0.008640674874186516,1.089532750658691
503,0.0030184788629412647,0.0037621334195137024,0.5135047165676951,0.012940118089318277,1.721364271827042
504,0.0015692748129367828,0.0037410808727145204,0.5184314837679267,0.006387819536030293,1.7035688729956746
505,0.0015695216134190562,0.0037489430978894242,0.5735203679651022,0.006375036202371121,1.6323288017883897
506,0.0015748515725135805,0.0021009473130106926,0.5110975345596671,0.012858614325523376,1.6724896375089884
507,0.00285005196928978,0.003793390467762947,0.5763214575126767,0.012903626076877115,1.886909689754248
508,0.0028395457193255424,0.00379660539329052,0.5710725681856275,0.0130243431776762,1.8655621800571682
509,0.0015626335516572,0.002101262100040913,0.6296663042157888,0.006631179712712765,2.395762199535966
510,0.0015543652698397634,0.0021014101803302765,0.3353963838890195,0.013534932397305964,2.1783019155263896
511,0.0030161458998918533,0.0038585280999541283,0.6511944159865379,0.013533678837120531,2.125905994325876
512,0.00297576654702425,0.00378050934523344,0.6610501762479544,0.0134102962911129,2.22449594270438
513,0.0030525587499141693,0.0037770811468362813,0.5125217065215111,0.012961243279278278,1.6131866592913866
514,0.0015695467591285706,0.003762553445994854,0.5095455199480057,0.012885990552604198,1.6194997867569327
515,0.0030673425644636154,0.0037753013893961906,0.5180298164486885,0.01294950395822525,1.7477747527882457
516,0.003047779202461243,0.00376876350492239,0.5126025900244713,0.012905998155474665,1.574513278901577
517,0.00313749723136425,0.004355760291218758,0.6419582087546587,0.013454440981149672,1.857205955311656
518,0.0014134850353002546,0.0038231005892157563,0.5226806337013841,0.0058754440397024155,1.776189722120762
519,0.0041461754590272895,0.005500498227775097,0.7418917510658503,0.017739794217050076,2.4955449271947145
520,0.0033130692318081856,0.0045429812744259826,0.7512861788272858,0.015332977287471294,2.397676642984152
521,0.002047375775873661,0.002657812088727951,0.4052838319912553,0.008653524331748486,1.1491716867312791
522,0.0020428076386451717,0.0026626307517290115,0.3558388082310557,0.00866648554801941,1.1542648877948525
523,0.0020484644919633865,0.0026546670123934746,0.3996498351916671,0.00868953485041857,1.1177822416648269
524,0.0030021099373698235,0.003793282434344292,0.6521805264055729,0.013590531423687937,2.3282237267121677
525,0.0030021658167243004,0.0037906626239418975,0.6456957925111055,0.013586067594587805,2.012871502898633
526,0.003043028526008129,0.003766351379454136,0.5129728289321065,0.013043873012065887,1.6113662477582693
527,0.0030400194227695465,0.0037964265793561935,0.5639616679400206,0.013053225353360176,1.7383581958711147
528,0.0030404096469283104,0.0037577673792839046,0.5118094803765416,0.012925969436764715,1.5947345085442066
529,0.002809680067002773,0.0034526297822594643,0.5097721256315708,0.012565968558192251,1.5885940408334136
530,0.002620507031679153,0.003388858400285244,0.5191655028611422,0.011989414691925049,1.9208089327439664
531,0.0029604770243167877,0.003900809213519096,0.6713430639356375,0.013689221814274788,1.850483256392181
532,0.004679943434894085,0.005172609351575375,0.8138864394277334,0.01874691620469093,2.8938161628320813
533,0.0029844706878066067,0.0034594004973769192,0.5087357591837645,0.012834579683840277,1.7861286606639624
534,0.0033393660560250282,0.003946870565414429,0.595536595210433,0.014626437798142431,2.148635171353817
535,0.005049768835306168,0.00527113676071167,0.8050597449764609,0.01977287139743566,2.900621850974858
536,0.0027324026450514798,0.003459996543824673,0.6167173618450761,0.012551961466670036,1.832006325013936
537,0.0030428851023316388,0.0037593813613057132,0.6349613973870873,0.014173512347042559,2.2046749740839005
538,0.0034726765006780624,0.0042377738282084465,0.7499971855431795,0.01630892138928175,2.550563494674861
539,0.0015731817111372948,0.0018648141995072363,0.2964290883392096,0.007064702920615673,0.8922158954665065
540,0.001782502047717571,0.002093404531478882,0.2730379290878773,0.007423069328069688,0.9212434235960244
541,0.0025068167597055435,0.0032692523673176765,0.4641835205256939,0.010949550196528436,1.5005058581009507
542,0.0009580766782164575,0.0023830439895391464,0.4243072541430593,0.008459500037133694,1.2599010579288006
543,0.0020297365263104443,0.002615725621581077,0.5132497511804104,0.009563131257891657,1.4564824188128114
544,0.001817944459617138,0.0023863259702920914,0.4225390711799264,0.008404568769037724,1.2637205682694912
545,0.0016233669593930244,0.0021560192108154297,0.369810544885695,0.007331087253987789,1.1270624734461308
546,0.0016234377399086952,0.002163877710700035,0.36577675212174654,0.00734424777328968,1.1995614329352975
547,0.0013096602633595467,0.001829680055379868,0.2879639966413379,0.005735169164836407,0.8302576867863536
548,0.0021196017041802406,0.002745283767580986,0.5102941254153848,0.01008000411093235,1.7210820643231273
549,0.0021290630102157593,0.0027417633682489395,0.5057076755911112,0.010067960247397423,1.5726012401282787
550,0.0016306936740875244,0.0021566562354564667,0.3702654307708144,0.00737515091896057,1.1690154122188687
551,0.0022556502372026443,0.002846041694283485,0.5324169099330902,0.010630757547914982,1.67130802385509
552,0.0016261208802461624,0.002169119194149971,0.3696552477777004,0.0073959995061159125,1.1490779696032405
553,0.00130337942391634,0.0018280353397130968,0.28672085609287024,0.005740584805607796,0.8676608661189675
554,0.0013087550178170204,0.0018347818404436114,0.3166796145960689,0.002807940356433392,0.7294810628518462
555,0.0005601765587925911,0.0006894906982779503,0.2113834135234356,0.0046781254932284355,0.6169356731697917
556,0.0021667424589395523,0.0028443606570363045,0.4435942908748984,0.0092764925211668,1.2365887956693769
557,0.0010954523459076881,0.0012244880199432373,0.21240884810686111,0.004643872380256653,0.6420044591650367
558,0.0010785851627588274,0.0012290654703974724,0.22100898437201974,0.0046678576618433,0.5987503072246909
559,0.0013600531965494154,0.001646445132791996,0.28475879319012165,0.005601073615252972,0.8690650360658765
560,0.0010847337543964386,0.0012340918183326721,0.24471248406916854,0.004628396593034267,0.6907611321657896
561,0.0016022659838199615,0.001977887935936451,0.3681607423350215,0.007310129702091217,1.0746656861156223
562,0.0012818649411201475,0.0016454374417662618,0.2851801887154579,0.005730241537094115,0.8048230325803161
563,0.0018246257677674294,0.002333532087504864,0.41844797600060707,0.008482789620757103,1.3406439572572708
564,0.0019426560029387476,0.0019907066598534584,0.4221055507659912,0.007212908938527106,1.2463438929989934
565,0.0022733584046363826,0.0023202542215585713,0.4532676003873348,0.008872771635651587,1.480052450671792
566,0.001084454357624054,0.0012360122054815292,0.2136111315339804,0.00463192630559206,0.6478863321244717
567,0.002629099413752556,0.0018068756908178327,0.3202006900683045,0.007824321277439594,0.9086497025564312
568,0.0034430548548698425,0.002141214907169342,0.4126962870359421,0.009740359149873257,1.1358229294419289
569,0.0034054797142744064,0.002131955698132515,0.387387371622026,0.009816029109060764,1.0516311228275301
570,0.001979878172278404,0.0016399528831243515,0.2994534326717257,0.0065600452944636345,0.8610531566664577
571,0.003158374689519405,0.0033266982063651085,0.6469731628894806,0.015253244899213312,1.9659838238731029
572,0.002627989277243614,0.0018127793446183202,0.31879649218171835,0.00782959256321192,0.9276716811582446
573,0.001712659373879433,0.0015665851533412931,0.2933678291738033,0.006162569858133793,0.9035100899636744
574,0.00263592042028904,0.0019770190119743347,0.38126079738140106,0.008101808838546276,1.1983905974775553
575,0.0008886149153113365,0.002230512909591198,0.2883444335311651,0.006975337862968446,0.8456173101440072
576,0.0008843829855322838,0.001232309266924858,0.2674260288476944,0.006926104426383972,0.8109889896586537
577,0.0017181383445858955,0.0022433595731854443,0.270710333250463,0.006968353874981403,0.8824967741966248
578,0.001727009192109108,0.002243291586637497,0.23620811104774475,0.0069254348054528245,0.8945405939593911
579,0.001718699000775814,0.0022234562784433365,0.2698353407904506,0.006935810670256615,0.8335986314341426
580,0.0017171930521726608,0.002228311263024807,0.14415286853909492,0.006978762336075306,0.9364734189584852
581,0.002192338928580284,0.002938368357717991,0.38539893366396427,0.009277022443711758,1.2623700955882668
582,0.002599241212010384,0.003272010944783688,0.468873699195683,0.010974064469337463,1.5380234634503722
583,0.002499541267752648,0.003278053365647793,0.4620462581515312,0.01092744991183281,1.4778072079643607
584,0.0025050947442650795,0.003273370675742626,0.4645274356007576,0.010985455475747584,1.5795163121074438
585,0.002181236632168293,0.002986562438309193,0.3844459298998117,0.009286973625421524,1.2591902436688542
586,0.002299408428370953,0.002930301241576672,0.38326177280396223,0.009259316138923168,1.1830187262967229
587,0.0021899398416280746,0.002939138561487198,0.3820717502385378,0.009288712404668331,1.2223537610843778
588,0.0025000013411045074,0.0032793115824460983,0.468373904004693,0.010905875824391842,1.4795724600553513
589,0.002506074495613575,0.003277631476521492,0.4672505082562566,0.010950003750622272,1.5388899371027946
590,0.002502931281924248,0.0032783308997750282,0.4655403615906834,0.010969145223498344,1.5031146174296737
591,0.002495883032679558,0.003267538733780384,0.4657361768186093,0.010956990532577038,1.7033065846189857
592,0.0025113141164183612,0.0032771797850728035,0.4678461970761418,0.01094550546258688,1.8559444854035971
593,0.002499541267752648,0.003292395733296871,0.4620516635477543,0.010943852365016936,1.5545200193300843
594,0.001593368127942085,0.002105836756527424,0.29433462861925364,0.007091275416314602,0.9137625377625228
595,0.0019249208271503448,0.002464937977492809,0.3775874311104417,0.008795274421572685,1.2881962358951569
596,0.0015935758128762245,0.0021147457882761955,0.15783869847655296,0.007103357464075089,0.920561240054667
597,0.001593603752553463,0.0021273531019687653,0.2962906612083316,0.007107268087565898,0.9512207675725222
598,0.001591695472598076,0.002101331949234009,0.2925520297139883,0.0072148311883211145,0.9494913769885898
599,0.0019130362197756765,0.002469269558787346,0.37437640503048897,0.008853978477418423,1.2734555052593348
600,0.001925718039274216,0.0024635381996631627,0.37899390049278736,0.008842138573527336,1.3036031350493429
601,0.002583671361207962,0.0036195525899529453,0.2899034367874265,0.0122233796864748,1.8775390982627869
602,0.0021913284435868268,0.0028618257492780685,0.4560710676014424,0.010474794544279577,1.4153024228289723
603,0.0013341056182980535,0.0018378561362624168,0.2901312950998545,0.01212211512029171,1.9735389687120917
604,0.0024366211146116252,0.0030640782788395877,0.2750932704657316,0.011547159403562546,1.8161327997222545
605,0.0005636680871248245,0.0006923926994204521,0.11370636243373156,0.004663354717195034,0.6705787507817149
606,0.0012317504733800886,0.0020260782912373547,0.30212643556296825,0.006247155368328095,0.9689025590196252
607,0.0013406043872237206,0.0021987268701195717,0.21397102996706965,0.006836068816483021,1.081701279617846
608,0.0016621630638837814,0.002516759559512139,0.22072583995759487,0.00839873496443033,1.3164901360869408
609,0.001849513500928879,0.0027467217296361928,0.2495923200622201,0.00947743933647871,1.6517694322392344
610,0.0016523813828825948,0.002520077861845493,0.22160980943590405,0.008431671187281609,1.4216221012175083
611,0.002477959729731083,0.0034360447898507123,0.3397763231769204,0.012848938815295695,1.9495138954371212
612,0.002987927757203579,0.0022166091948747635,0.4106086250394583,0.015433649532496931,2.5524291330948468


==> ast_results_new.csv <==
subject,method,min_time,p10,median,p90,max_time,mean
0,codegen,0.0016389377415180206,0.0016502806916832923,0.0016634510830044746,0.0016812982037663462,0.003351764753460884,0.0016816944442689418
1,codegen,0.0016404017806053162,0.0016505181789398192,0.0016623307019472122,0.0016758825629949571,0.0035103224217891693,0.0016817819140851498
2,codegen,0.0018606893718242645,0.0018798243254423141,0.002178233116865158,0.002210807614028454,0.0054610371589660645,0.0021285331062972546
2,many-to-one,0.0021703746169805527,0.0021876312792301175,0.0022041751071810722,0.0022245734930038453,0.007883887737989426,0.0022615353390574456
0,many-to-one,0.001959867775440216,0.0019752906635403635,0.002291307784616947,0.0023151546716690063,0.014422262087464333,0.0023103762045502663
1,many-to-one,0.0019528120756149292,0.0019806180149316787,0.0022935373708605766,0.0023218905553221703,0.013808825984597206,0.0023073028959333898
4,codegen,0.002164933830499649,0.0021782558411359786,0.0021912576630711555,0.00432441532611847,0.004361981526017189,0.00268841203302145
4,many-to-one,0.0028336793184280396,0.0028412317857146267,0.0028540026396512985,0.0029378993436694144,0.008243028074502945,0.002962437625974417
9,codegen,0.0026210006326436996,0.002644171379506588,0.0026765577495098114,0.0030966581776738166,0.013118699193000793,0.003060561455786228
8,many-to-one,0.003163466230034828,0.003187436982989311,0.003230283036828041,0.003715872205793858,0.010921936482191086,0.0034757000207901
9,many-to-one,0.003316570073366165,0.0033341016620397567,0.003348485566675663,0.0033846771344542502,0.00976496934890747,0.003417933024466038
7,many-to-one,0.0031833089888095856,0.0032111598178744317,0.0032513709738850594,0.0037851981818675996,0.013259366154670715,0.003803110867738724
1,original,0.0041947141289711,0.00420396588742733,0.004214471206068993,0.004232873767614364,0.009142054244875908,0.004412763491272926
10,codegen,0.0015767086297273636,0.0015853455290198327,0.0030851149931550026,0.003115222230553627,0.004038054496049881,0.00267346465960145
3,codegen,0.0029209088534116745,0.004416174069046974,0.004438644275069237,0.0044545777142047886,0.00452682189643383,0.004404258951544762
7,codegen,0.0026041828095912933,0.0026307500898838042,0.0028604641556739807,0.012671558372676374,0.01356569491326809,0.0047105268761515615
8,codegen,0.002736380323767662,0.0027550863102078437,0.002860882319509983,0.01281383614987135,0.01387258991599083,0.004840628616511822
0,original,0.004223691299557686,0.004230420663952827,0.004247651435434818,0.008446901850402354,0.008731570094823837,0.005137664675712586
3,many-to-one,0.004801928997039795,0.004962454922497273,0.004991338588297367,0.005057388357818127,0.011904621496796608,0.005074376836419105
5,many-to-one,0.00488818995654583,0.004918530397117138,0.004949252121150494,0.005747870914638042,0.016468670219182968,0.0052523391880095
10,many-to-one,0.003517022356390953,0.0035324536263942716,0.00355715025216341,0.0035988686606287955,0.0076654888689517975,0.003602361176162958
11,many-to-one,0.0031562112271785736,0.003173336200416088,0.003196028061211109,0.0032410554587841037,0.0034967660903930664,0.0032064324989914896
6,codegen,0.005237255245447159,0.005272046662867069,0.005544843152165413,0.0061372721567749975,0.009945735335350037,0.0056471795961260795
11,codegen,0.0026124119758605957,0.0026385823264718057,0.0027161650359630585,0.0027989758178591727,0.02268407680094242,0.0034188251942396165
5,codegen,0.0039650630205869675,0.003994961269199848,0.004304158501327038,0.01400203537195921,0.02399677410721779,0.005661515649408102
13,codegen,0.0015090331435203552,0.0015342200174927713,0.0015447977930307388,0.0015994202345609664,0.0019248761236667633,0.0015544275753200053
14,codegen,0.0013045333325862885,0.0013083482161164285,0.0013190554454922676,0.0013346008956432343,0.002537257969379425,0.00133384695276618
13,many-to-one,0.0020143501460552216,0.002019929140806198,0.0020245807245373726,0.0020361255854368207,0.0057329293340444565,0.002075304090976715
6,many-to-one,0.006427735090255737,0.006455397047102452,0.0066010113805532455,0.0066224165260791775,0.0174553245306015,0.0066717867739498615
12,many-to-one,0.004175905138254166,0.004390424117445946,0.004411361180245876,0.004460226744413377,0.007047444581985474,0.004451812412589788
14,many-to-one,0.0029114075005054474,0.002924750745296478,0.002939247526228428,0.002956804446876049,0.008554534986615181,0.002996203452348709
15,codegen,0.002493401989340782,0.0025049857795238495,0.0025195153430104256,0.0025363102555274967,0.0035878457129001617,0.0025311665050685404
15,many-to-one,0.0027732625603675842,0.002785894088447094,0.0027965502813458443,0.0028116645291447638,0.002857433632016182,0.0027981431037187574
12,codegen,0.003436775878071785,0.003482074663043022,0.003517824225127697,0.005230711773037984,0.014503341168165207,0.00458617877215147
16,codegen,0.0020467564463615417,0.0020853813737630846,0.0020973170176148415,0.0021146662533283235,0.0025345440953969955,0.002104461472481489
17,many-to-one,0.0033483467996120453,0.0033539410680532454,0.00336501095443964,0.0033802397549152373,0.0034736506640911102,0.003366561308503151
18,many-to-one,0.002315361052751541,0.002321932464838028,0.0023350613191723824,0.002355979010462761,0.002379145473241806,0.002337272334843874
17,codegen,0.0028165634721517563,0.0028273772448301317,0.002842055633664131,0.002855842746794224,0.003728782758116722,0.002857156787067652
2,original,0.00885702483355999,0.008937992714345457,0.009013538248836994,0.019843458756804464,0.03124111518263817,0.011031211875379086
18,codegen,0.00197446346282959,0.001999007724225521,0.0020610354840755463,0.0021214429289102567,0.012115975841879845,0.0029493882320821285
9,original,0.011492131277918816,0.0123462725430727,0.012375996448099613,0.012436617724597454,0.013626251369714737,0.012387847155332565
7,original,0.012369504198431969,0.012392790615558626,0.012412414886057377,0.01427679117769003,0.015879672020673752,0.012649009637534618
8,original,0.012310195714235306,0.01232807505875826,0.012345956638455391,0.012450027093291283,0.025754643604159355,0.012746771331876516
16,many-to-one,0.004305332899093628,0.004561026394367218,0.004621277563273907,0.014645975083112717,0.023102514445781708,0.006887217368930578
19,codegen,0.0021374784409999847,0.0021534083411097527,0.0021705850958824158,0.0022275293245911597,0.0025177709758281708,0.0021828251518309118
19,many-to-one,0.002545017749071121,0.002556656487286091,0.0025650663301348686,0.0025811072438955305,0.0026008188724517822,0.0025674897246062756
11,original,0.0060589611530303955,0.006082671321928501,0.011974185705184937,0.012027248926460744,0.012510724365711212,0.011039402931928635
20,codegen,0.002478737384080887,0.0024905141443014142,0.0025049950927495956,0.00262194536626339,0.004540707916021347,0.002543833199888468
20,many-to-one,0.0028652381151914597,0.0028800617903470996,0.002888813614845276,0.0029063327237963676,0.009140361100435257,0.0029537205584347246
10,original,0.012772075831890106,0.012887230329215526,0.013398358598351479,0.013507424667477607,0.01454545371234417,0.013243403621017932
16,original,0.009233605116605759,0.009243757277727126,0.009258964098989964,0.009276877902448178,0.009571239352226257,0.009263106770813465
21,codegen,0.002470562234520912,0.0024838559329509735,0.002507675439119339,0.002628383971750736,0.003458213061094284,0.0025469378381967546
21,many-to-one,0.0028626583516597748,0.002872890047729015,0.0028847670182585716,0.002898455038666725,0.00463562086224556,0.002909295354038477
14,original,0.010917667299509048,0.010958458110690116,0.01100588496774435,0.012044754251837729,0.012451423332095146,0.011241964902728796
13,original,0.012404551729559898,0.012461374141275882,0.013638407923281193,0.013697748258709909,0.01387837901711464,0.013123359214514494
3,original,0.010160855948925018,0.0187190318480134,0.018757319077849388,0.018793853372335436,0.018923424184322357,0.01866199292242527
22,codegen,0.003084419295191765,0.003095061145722866,0.0031102141365408897,0.0031255045905709267,0.004400746896862984,0.0031226429902017116
22,many-to-one,0.00338703952729702,0.003394849970936775,0.0034058336168527603,0.003421630710363388,0.0050286948680877686,0.0034246112033724783
18,original,0.008364342153072357,0.008446641266345978,0.008507979102432728,0.009237240813672542,0.00930582731962204,0.008756577242165805
15,original,0.01038413681089878,0.010486833378672601,0.010752486996352673,0.0214627867564559,0.03149646893143654,0.013879868146032094
23,many-to-one,0.003647850826382637,0.0036578601226210598,0.0036714011803269386,0.003708657436072826,0.003918623551726341,0.003683587182313204
23,codegen,0.003425389528274536,0.003436524048447609,0.0034553883597254753,0.0034702235832810404,0.004395307973027229,0.0034643773920834064
5,original,0.01748109608888626,0.01753294691443443,0.018225982785224915,0.02853170074522503,0.0404738113284111,0.020392825864255427
17,original,0.012395421043038368,0.012463693879544735,0.012521340511739254,0.0136907322332263,0.013720965012907982,0.012900163177400828
24,codegen,0.003169482573866844,0.0031771952286362647,0.0031951842829585075,0.003213891200721264,0.004468906670808792,0.0032107770815491678
24,many-to-one,0.0036204680800437927,0.003633653372526169,0.0036473535001277924,0.0036955006420612336,0.008808959275484085,0.003705592341721058
25,many-to-one,0.00352281890809536,0.0035301713272929192,0.003543626517057419,0.003561167418956757,0.003804979845881462,0.0035525335930287837
25,codegen,0.003204403445124626,0.0032410863786935806,0.003257797099649906,0.0032777948305010795,0.0032907240092754364,0.0032585540413856504
4,original,0.017413707450032234,0.017681802995502947,0.018357081338763237,0.03843662478029728,0.047550544142723083,0.023983646407723425
27,many-to-one,0.002182459458708763,0.00218874029815197,0.002197825349867344,0.0022197050973773004,0.00534188374876976,0.0022318872436881067
21,original,0.011921318247914314,0.011940275505185127,0.011957701295614243,0.011982992663979529,0.012071693316102028,0.011961990632116795
19,original,0.009419325739145279,0.009471835941076279,0.019450055435299873,0.019538361765444278,0.020883720368146896,0.01580965843051672
27,codegen,0.0018517617136240005,0.0018650349229574203,0.001874617300927639,0.0018868383020162582,0.0025382395833730698,0.0018821177817881108
12,original,0.015122076496481895,0.015512869879603385,0.02507175598293543,0.03621700350195169,0.037224359810352325,0.024561419393867256
26,codegen,0.005525995045900345,0.005544717796146869,0.005566786043345928,0.005601575411856175,0.005726929754018784,0.005573656037449836
26,many-to-one,0.006367312744259834,0.006390981003642082,0.006407100707292557,0.006430397368967534,0.006517905741930008,0.006411922667175531
22,original,0.013424215838313103,0.013445932418107986,0.013465366326272488,0.013492099381983279,0.01434270292520523,0.01347701445221901
28,many-to-one,0.0017205923795700073,0.001729448139667511,0.0017392011359333992,0.0017487972974777222,0.0018391776829957962,0.0017399097420275212
28,codegen,0.0014612618833780289,0.0014733282849192619,0.0015405304729938507,0.001559731550514698,0.01156078465282917,0.0016255226731300353
20,original,0.010909076780080795,0.010981005616486073,0.020962580107152462,0.021998524107038977,0.03210828639566898,0.01740090621635318
29,many-to-one,0.0018247142434120178,0.0018353383988142014,0.0018433695659041405,0.001856205053627491,0.0019924845546483994,0.0018459045514464378
29,codegen,0.0015347246080636978,0.0015453174710273743,0.0015622852370142937,0.0016133069992065431,0.00163237564265728,0.0015699775144457817
23,original,0.01430736854672432,0.014341158792376518,0.014358874410390854,0.01440423559397459,0.014496276155114174,0.014369075130671262
6,original,0.02265935391187668,0.022750091925263408,0.03265955951064825,0.04392842520028353,0.055831337347626686,0.03335518008098006
30,codegen,0.0017467718571424484,0.0017646923661231995,0.0017778947949409485,0.0017923321574926376,0.0017979089170694351,0.0017769635654985906
30,many-to-one,0.0020561758428812027,0.0020619552582502366,0.002068965695798397,0.0020942997187376024,0.0021079331636428833,0.00207397423684597
25,original,0.012931590899825096,0.012988928332924842,0.013048997148871422,0.014205204136669636,0.014239683747291565,0.013239335957914591
28,original,0.006494143977761269,0.006523825787007808,0.006534314714372158,0.006549425981938839,0.006679581478238106,0.006536362376064062
31,codegen,0.002215281128883362,0.0022348899394273756,0.002245428040623665,0.00226021483540535,0.0022989585995674133,0.0022465975768864153
31,many-to-one,0.0026455894112586975,0.002652149647474289,0.0026612291112542152,0.0026736699044704435,0.002729889005422592,0.002662860807031393
24,original,0.013349255546927452,0.013471454381942749,0.013541808351874352,0.03250020854175091,0.034500423818826675,0.018008727617561816
29,original,0.006461478769779205,0.0064963862299919125,0.006556105799973011,0.01648335196077824,0.020576419308781624,0.008131345212459564
32,many-to-one,0.002851555123925209,0.0028595086187124252,0.0028694719076156616,0.002891154773533344,0.0046537816524505615,0.002890364620834589
32,codegen,0.002486616373062134,0.0024957893416285514,0.0025128191336989403,0.0025913963094353677,0.0030663274228572845,0.0025273090973496437
27,original,0.007928797975182533,0.007986996322870255,0.008635508827865124,0.01868346203118563,0.028636451810598373,0.012624893486499787
33,codegen,0.0020580701529979706,0.002077819034457207,0.002093866467475891,0.0021115859970450403,0.002132028341293335,0.00209354754537344
33,many-to-one,0.002395549789071083,0.00240374282002449,0.0024109138175845146,0.002421843446791172,0.002455485984683037,0.002411879599094391
34,many-to-one,0.0023930352181196213,0.002402234077453613,0.002410569228231907,0.002423097938299179,0.0024388618767261505,0.0024113746918737887
30,original,0.008070869371294975,0.008126690052449703,0.00817224383354187,0.018153367377817628,0.028179259970784187,0.01247405294328928
34,codegen,0.0020545050501823425,0.0020699257031083105,0.0020894911140203476,0.0021389130502939228,0.0022638943046331406,0.002097153253853321
31,original,0.010862918570637703,0.01087526846677065,0.01089057233184576,0.010919399373233317,0.010959437116980553,0.010894480422139167
26,original,0.021837715059518814,0.0219182588160038,0.023745684884488583,0.023827105946838855,0.023885032162070274,0.02289517758414149
35,codegen,0.0029791612178087234,0.0029975736513733866,0.0030097533017396927,0.0030299743637442586,0.0033031441271305084,0.00301430132240057
35,many-to-one,0.0034387335181236267,0.0034451866522431374,0.003455979749560356,0.003468117117881775,0.0035857483744621277,0.0034575651958584784
32,original,0.01190895028412342,0.011928587779402733,0.01195522677153349,0.011979066766798496,0.012053035199642181,0.011956957448273898
33,original,0.0096852146089077,0.009706950560212134,0.00973445549607277,0.009759472124278546,0.009907590225338936,0.009735293928533792
36,codegen,0.00267227366566658,0.0026770951226353645,0.0026947204023599625,0.0027141744270920754,0.0029378216713666916,0.0026979594863951206
36,many-to-one,0.00309147872030735,0.003100358508527279,0.00311161857098341,0.003122681751847267,0.0032700523734092712,0.0031133161485195158
34,original,0.009704208001494408,0.009716382436454297,0.009731526486575603,0.009747594781219959,0.009885521605610847,0.009734641388058662
37,many-to-one,0.0027361810207366943,0.0027470406144857406,0.002756258472800255,0.0027717759832739833,0.0028653834015130997,0.0027597655914723875
37,codegen,0.002349449321627617,0.002359174750745296,0.002377535216510296,0.0023941297084093096,0.002410784363746643,0.0023766088671982287
35,original,0.014598680660128593,0.014634778164327143,0.014665666967630386,0.014695495553314687,0.014735082164406776,0.01466488379985094
36,original,0.012991387397050858,0.013018947280943393,0.013042162172496319,0.013069871254265309,0.013176055625081062,0.013046201318502426
38,many-to-one,0.002648729830980301,0.0026539579033851624,0.002665707841515541,0.002686685137450695,0.004544759169220924,0.0026863161846995354
38,codegen,0.002305036410689354,0.002318594418466091,0.002332727424800396,0.002346119284629822,0.0028841067105531693,0.0023372801207005977
37,original,0.011379968374967575,0.011392563953995705,0.011409927159547806,0.011433485336601735,0.011495968326926231,0.011412389632314444
38,original,0.010796697810292244,0.01083836369216442,0.010859177447855473,0.010885616391897201,0.010942665860056877,0.010860689040273428
39,many-to-one,0.0026448871940374374,0.0026535218581557273,0.0026635071262717247,0.00268416553735733,0.002829207107424736,0.002667668964713812
39,codegen,0.0022987425327301025,0.002308457531034947,0.002322736196219921,0.0023413848131895064,0.0028275959193706512,0.002329457588493824
18,one-to-one,0.21619305945932865,0.21699390839785337,0.21763633005321026,0.21824105978012084,0.23427816294133663,0.21871133314445615
39,original,0.00526539608836174,0.005280783027410507,0.0052916258573532104,0.005303878337144852,0.006086548790335655,0.005299825184047222
40,many-to-one,0.0010360609740018845,0.0010395029559731484,0.0010417494922876358,0.001051226444542408,0.0025237128138542175,0.0010578528046607972
40,codegen,0.0008040368556976318,0.0008108841255307197,0.0008183196187019348,0.000825892761349678,0.0008347667753696442,0.0008186165243387223
28,one-to-one,0.26513276249170303,0.2657825009897351,0.26740853302180767,0.26869756206870077,0.26931294798851013,0.2672788111306727
40,original,0.007032787427306175,0.007045669108629226,0.007059463299810886,0.0070989768952131275,0.0072760507464408875,0.007065160945057869
41,many-to-one,0.001831144094467163,0.0018448980525135994,0.0018518920987844467,0.0018727073445916175,0.0020267795771360397,0.0018567132391035556
41,codegen,0.0015407353639602661,0.0015534369274973869,0.0015665125101804733,0.001609467901289463,0.0016288813203573227,0.0015726724825799465
22,one-to-one,0.29917130433022976,0.29985749237239356,0.30043710861355066,0.3011373108252883,0.30163984932005405,0.3004382703453302
41,original,0.0034683458507061005,0.0034765698015689853,0.003487234003841877,0.0035004790872335437,0.0037146825343370438,0.003489675968885422
42,many-to-one,0.0012096855789422989,0.0012155940756201746,0.0012226682156324387,0.0012321120128035545,0.0014446284621953964,0.0012252466566860677
42,codegen,0.0007971897721290588,0.000804414413869381,0.0008111903443932533,0.0008240856230258942,0.0009760558605194092,0.0008145189285278321
30,one-to-one,0.3463699035346508,0.34743323270231485,0.3493295321241021,0.3504107687622309,0.35245588421821594,0.3490082180686295
42,original,0.0070409514009952545,0.0070548573508858676,0.007071897387504578,0.007093121483922005,0.007292943075299263,0.007076342441141605
43,many-to-one,0.0018338710069656372,0.00184042826294899,0.0018489863723516464,0.0018594499677419662,0.004586249589920044,0.001876746565103531
43,codegen,0.0015504434704780579,0.0015597255900502206,0.0015736008062958717,0.0016244878992438315,0.0017263758927583694,0.0015816536173224448
40,one-to-one,0.15736041963100433,0.15753469169139864,0.15796508640050888,0.15839588344097139,0.17481678910553455,0.15891797320917248
43,original,0.0034641455858945847,0.003471139445900917,0.0034824134781956673,0.0034947432577610016,0.0035827402025461197,0.0034838940389454367
44,many-to-one,0.0010336078703403473,0.0010359048843383788,0.0010405583307147026,0.001051710918545723,0.0011604484170675278,0.001043209508061409
44,codegen,0.0007906891405582428,0.0008070938289165496,0.0008171675726771355,0.0008254852145910263,0.0008585155010223389,0.0008175349980592728
1,one-to-one,0.4366856534034014,0.43761734906584027,0.4409751445055008,0.4423754718154669,0.4448244795203209,0.4402495066076517
44,original,0.007013723254203796,0.007032903283834458,0.007048178464174271,0.007072593457996846,0.008122064173221588,0.0070636534690856935
45,many-to-one,0.0018294788897037506,0.0018358303233981133,0.0018437504768371582,0.0018558036535978317,0.0045319776982069016,0.0018712683394551278
29,one-to-one,0.2920439559966326,0.30285273492336273,0.4153992859646678,0.5216385947540403,0.6014898791909218,0.42006389843299985
45,codegen,0.0015438050031661987,0.001553161256015301,0.00157112255692482,0.0016438066959381104,0.0018838103860616684,0.0015912256762385369
45,original,0.0070428382605314255,0.0070705009624362,0.007088761776685715,0.007120367884635925,0.007245035842061043,0.00709284957498312
46,many-to-one,0.002171071246266365,0.002182088606059551,0.0021907733753323555,0.0022055048495531085,0.0055597200989723206,0.0022266705147922037
46,codegen,0.0018757060170173645,0.0018829617649316788,0.0018944637849926949,0.0019093211740255356,0.0021164529025554657,0.0018977734073996543
19,one-to-one,0.4601200558245182,0.4614176254719496,0.46299452241510153,0.4645474852994084,0.7010778058320284,0.4682614738121629
46,original,0.008645111694931984,0.008672469668090344,0.008692817762494087,0.008726668916642664,0.018742961809039116,0.008901081942021848
16,one-to-one,0.4461874030530453,0.4470514694228768,0.4482849966734648,0.4507621701806784,0.8430676385760307,0.48322301590815187
47,many-to-one,0.00218840129673481,0.0021959031000733376,0.002206137403845787,0.0022285345941782,0.012224843725562096,0.0023370459116995334
47,codegen,0.001874871551990509,0.0018796076998114585,0.001889021135866642,0.0019017653539776802,0.001951422542333603,0.0018903644382953645
47,original,0.008716905489563942,0.008729533664882183,0.008744009770452976,0.008762267976999284,0.009227676317095757,0.008749135043472052
48,many-to-one,0.0024062413722276688,0.002414778620004654,0.0024228906258940697,0.0024382559582591056,0.0049538277089595795,0.0024500877596437933
48,codegen,0.002088654786348343,0.0021004071459174156,0.002112198621034622,0.002125371992588043,0.0023392625153064728,0.0021147198230028154
15,one-to-one,0.5125230811536312,0.5138485439121723,0.5165615389123559,0.5192632952705026,0.5438797734677792,0.5173114587180316
42,one-to-one,0.15655386820435524,0.15683650728315116,0.1574146868661046,0.29386028181761503,0.2967793885618448,0.2037624808959663
49,many-to-one,0.00327976793050766,0.0032987967133522034,0.0033099986612796783,0.0033250039443373683,0.003522602841258049,0.0033129537478089333
49,codegen,0.002482650801539421,0.0024945566430687907,0.002506566233932972,0.002524866908788681,0.002997457981109619,0.0025142324343323708
48,original,0.009708471596240997,0.009721384570002555,0.009741122834384441,0.009781187400221825,0.010940928012132645,0.009758734554052352
39,one-to-one,0.25907610543072224,0.26000503133982417,0.4855617443099618,0.4874347593635321,0.5048943180590868,0.44041329791769385
50,many-to-one,0.00241999514400959,0.002428690530359745,0.0024399375542998314,0.0024536315351724627,0.0025649908930063248,0.0024415913037955763
50,codegen,0.0010799150913953781,0.0010840516537427903,0.001092313788831234,0.002099013887345791,0.0021322406828403473,0.0012697451934218407
49,original,0.011867957189679146,0.011892289109528064,0.011911372654139996,0.01194030586630106,0.01200728677213192,0.011915723867714405
31,one-to-one,0.482374582439661,0.484625238366425,0.48650459107011557,0.5791804153472186,0.7636641729623079,0.5107544311508536
9,one-to-one,0.5425423551350832,0.5440379098057747,0.5455991039052606,0.5469515204429627,0.5861035883426666,0.5481185819767416
51,many-to-one,0.002626582980155945,0.0026384470984339714,0.0026542125269770622,0.00291195474565031,0.012705646455287933,0.0035768722742795943
14,one-to-one,0.542451985180378,0.5430623151361942,0.5442007854580879,0.5450463490560651,0.5465539302676916,0.544137400072068
51,codegen,0.0022879932075738907,0.0022944724187254906,0.002313973382115364,0.0023820050060749053,0.0031951814889907837,0.002328840885311365
11,one-to-one,0.5468408577144146,0.5479036778211593,0.5490716733038425,0.5501543348655105,0.569316927343607,0.5493873565085232
52,many-to-one,0.00205925852060318,0.0020657818764448165,0.002075493335723877,0.0020987300202250482,0.004444748163223267,0.0021019114926457403
41,one-to-one,0.15587421879172325,0.15630244817584754,0.2921203626319766,0.2945584559813142,0.29556035436689854,0.2467830342426896
52,codegen,0.0018652267754077911,0.001877409964799881,0.0018861470744013786,0.0018982749432325363,0.0021777860820293427,0.001889903973788023
7,one-to-one,0.5424823630601168,0.5438028117641807,0.545404284261167,0.5472706789150834,0.9225011505186558,0.554372376408428
50,original,0.009706102311611176,0.009714797697961332,0.00973899569362402,0.009765313379466534,0.009826721623539925,0.009740940108895303
53,codegen,0.0017705988138914108,0.0017797939479351045,0.001790008507668972,0.0018029559403657915,0.0023530852049589157,0.0017958635650575162
53,many-to-one,0.0020972564816474915,0.0021053582429885866,0.002114853821694851,0.002131338231265545,0.0060817282646894455,0.002155698426067829
52,original,0.003957659006118774,0.003965911641716957,0.003975573927164078,0.0039886865764856335,0.00448162667453289,0.003983526341617107
21,one-to-one,0.5374977849423885,0.5398863267153502,0.5412264447659254,0.5435304392129183,0.5870415046811104,0.5441854722984135
54,many-to-one,0.0017488673329353333,0.0017565339803695679,0.0017663007602095604,0.0017797287553548812,0.0017937812954187393,0.0017670800536870957
54,codegen,0.0007406231015920639,0.0007494788616895676,0.0007600411772727966,0.0007697617635130882,0.0008026380091905594,0.00076138561591506
27,one-to-one,0.37433934211730957,0.37702272795140745,0.5486113419756293,0.667859047651291,0.7540330141782761,0.5311915387399495
55,many-to-one,0.0012124795466661453,0.0012177858501672743,0.0012206779792904854,0.0012297756969928742,0.001311369240283966,0.0012232537567615509
51,original,0.009979534894227982,0.01007773783057928,0.010522783733904362,0.010953675955533981,0.01196964643895626,0.01062232829630375
20,one-to-one,0.5370967518538237,0.5378551172092557,0.5404633665457368,0.5434188913553953,0.7602746672928333,0.5478636479191482
55,codegen,0.001862572506070137,0.0018718602135777472,0.0018821945413947105,0.0019481517374515533,0.011965040117502213,0.0021916944906115532
38,one-to-one,0.4851089436560869,0.4867584077641368,0.4887197017669678,0.49016921930015084,0.49254640378057957,0.4886933507025242
56,codegen,0.0018483120948076248,0.0018731478601694107,0.0019626300781965256,0.001990019157528877,0.012620864436030388,0.0023326925933361054
56,many-to-one,0.0021763164550065994,0.002183568477630615,0.0021996088325977325,0.0022403452545404433,0.012286387383937836,0.0027622601203620436
54,original,0.0059434473514556885,0.006010826490819454,0.00604565255343914,0.006076991185545921,0.0069947876036167145,0.006053640935570002
53,original,0.007811464369297028,0.007849601842463017,0.008139586076140404,0.00817683394998312,0.018166976049542427,0.00858269477263093
57,many-to-one,0.004096511751413345,0.004108730144798756,0.00412594061344862,0.004174701310694217,0.006193056702613831,0.0041725744493305685
55,original,0.007977204397320747,0.008019453287124634,0.008092129603028297,0.008751343563199043,0.008765937760472298,0.0083661294169724
57,codegen,0.0037725791335105896,0.003875495120882988,0.0038900868967175484,0.00390529353171587,0.004507053643465042,0.003895440585911274
58,codegen,0.0018770303577184677,0.0019027626141905785,0.0019204076379537582,0.0019368408247828484,0.001955963671207428,0.0019189817272126674
58,many-to-one,0.0020842570811510086,0.0021924378350377085,0.002207051031291485,0.002223514579236507,0.0023942943662405014,0.0022071660682559014
56,original,0.007935510948300362,0.008034381456673146,0.008669869974255562,0.008757131733000278,0.018711110576987267,0.009360646158456802
37,one-to-one,0.5089441873133183,0.511473435163498,0.5124756135046482,0.5137139046564698,0.5150102581828833,0.5124888015724719
59,many-to-one,0.0041014663875103,0.00413451325148344,0.004148188978433609,0.004168563336133957,0.014173613861203194,0.004504809565842152
59,codegen,0.0036403071135282516,0.003654618375003338,0.0036713462322950363,0.0037750575691461565,0.004126057028770447,0.003689797446131706
58,original,0.008704755455255508,0.008712922595441342,0.008730906061828136,0.00875769779086113,0.008856678381562233,0.008735360447317361
60,many-to-one,0.0038310252130031586,0.003841724805533886,0.0038525117561221123,0.0038783226162195207,0.0072872936725616455,0.0038907097838819025
57,original,0.015206949785351753,0.015919252298772335,0.016452000476419926,0.016585732996463775,0.035374630242586136,0.016912916973233223
32,one-to-one,0.5395622923970222,0.5415929943323136,0.5436013536527753,0.5540480770170689,0.7318365219980478,0.548586814198643
60,codegen,0.0031571872532367706,0.0031747046858072283,0.0031893933191895485,0.0032423004508018495,0.003454720601439476,0.0032000696286559106
61,many-to-one,0.002189723774790764,0.0021961169317364694,0.002202429808676243,0.0022146115079522133,0.0023078229278326035,0.002205050140619278
61,codegen,0.0018529389053583145,0.0018676020205020904,0.0018784627318382263,0.0019513631239533426,0.0020586177706718445,0.0018912338837981223
59,original,0.016398321837186813,0.016427803225815295,0.016457834281027317,0.016527587734162807,0.016622042283415794,0.01646643180400133
0,one-to-one,0.43865663185715675,0.45841267611831427,0.6018945956602693,0.7357350300997496,0.8850673194974661,0.5999472881667316
62,many-to-one,0.0021788962185382843,0.0021846054121851923,0.0021931063383817673,0.00221558827906847,0.01223805733025074,0.002523922584950924
61,original,0.00859706848859787,0.008613257855176927,0.00862932950258255,0.008665821887552739,0.008711041882634163,0.008634218070656062
60,original,0.01491982489824295,0.01497564185410738,0.015016206540167332,0.024991478957235816,0.03607138618826866,0.016926076598465442
44,one-to-one,0.15776355750858784,0.15789099819958208,0.15846358332782984,0.2955720694735646,0.320746835321188,0.20608011519536376
62,codegen,0.001860765740275383,0.0018706098198890686,0.0018805237486958504,0.001947363093495369,0.012672964483499527,0.0025731752067804335
63,many-to-one,0.0011676270514726639,0.0011778302490711213,0.002092610113322735,0.0021091340109705924,0.0022184941917657852,0.0019878133572638033
63,codegen,0.0017490163445472717,0.0017727047204971313,0.0017863139510154724,0.0017982644960284234,0.021047156304121017,0.0022798704355955126
24,one-to-one,0.32891079783439636,0.5479182738810778,0.6142576979473233,0.6168649692088365,0.659220963716507,0.5890387067943812
64,many-to-one,0.0020821616053581238,0.002090230397880077,0.002099941484630108,0.002119608037173748,0.0022736750543117523,0.0021043928153812886
64,codegen,0.0017659161239862442,0.0017856720834970475,0.0017929747700691223,0.0018027303740382195,0.002045774832367897,0.0017961889132857322
13,one-to-one,0.601753693073988,0.6027302585542202,0.6038063755258918,0.6397412495687603,0.6494078580290079,0.6094186997227371
63,original,0.007629316300153732,0.008130922727286815,0.008150443434715271,0.008214474841952325,0.009215230122208595,0.008166045006364584
62,original,0.008887538686394691,0.008926260843873025,0.00895347073674202,0.01896426696330309,0.01971602626144886,0.012238697353750468
65,many-to-one,0.0017319023609161377,0.001735844276845455,0.001744297333061695,0.001762978732585907,0.0019156541675329208,0.001748841479420662
25,one-to-one,0.5866876244544983,0.5881676642224192,0.5894053494557738,0.5992389641702175,0.8482988886535168,0.597412401586771
65,codegen,0.0014565791934728622,0.0014724010601639746,0.0014831898733973503,0.0014994243159890176,0.011514896526932716,0.0017851173505187034
33,one-to-one,0.4306459743529558,0.4603239316493273,0.5535545535385609,0.7441415650770068,0.8662045039236546,0.5805575900152325
66,many-to-one,0.0026642996817827225,0.002675754763185978,0.0026895850896835327,0.002719501592218876,0.012718502432107925,0.003227549158036709
64,original,0.008106131106615067,0.008124061673879624,0.008139473386108875,0.008165100403130055,0.009184509515762329,0.008153638448566198
66,codegen,0.0020176246762275696,0.0020245976746082308,0.0020371507853269577,0.0020500250160694123,0.002449881285429001,0.002041998133063316
65,original,0.006495613604784012,0.006513343565165997,0.0065336814150214195,0.006570176221430302,0.015821009874343872,0.006632017958909273
67,many-to-one,0.0014956891536712646,0.0015043791383504866,0.001512068323791027,0.0015247315168380737,0.0017120707780122757,0.0015147302858531475
67,codegen,0.0010144710540771484,0.001022818125784397,0.0010310923680663109,0.0010442277416586876,0.0012029726058244705,0.0010340296104550362
67,original,0.004882868379354477,0.004901937022805214,0.004924779757857323,0.014918985031545163,0.015664275735616684,0.0063240561448037625
23,one-to-one,0.5902727320790291,0.591176513582468,0.5925460150465369,0.658857166953385,0.8937228433787823,0.6142193044535815
66,original,0.0102736447006464,0.010290699265897273,0.010306783951818943,0.010330073162913322,0.010376805439591408,0.01030906680971384
68,many-to-one,0.001616382971405983,0.0016247302293777466,0.0016318494454026222,0.0016445605084300042,0.011654101312160492,0.001774693727493286
68,codegen,0.0011120457202196121,0.0011155186221003532,0.0011264309287071228,0.001163073442876339,0.01186935044825077,0.001733299344778061
34,one-to-one,0.43322375789284706,0.4386293038725853,0.5969047518447042,0.731643789820373,0.8248328492045403,0.5888486213609576
69,codegen,0.002470206469297409,0.002483594045042992,0.0024964073672890663,0.0025168463587760927,0.003375450149178505,0.002511994745582342
69,many-to-one,0.003101373091340065,0.003109240531921387,0.003123202361166477,0.00315205492079258,0.013224799185991287,0.0037691278010606767
68,original,0.005462430417537689,0.005474842526018619,0.005500322207808495,0.005525712110102177,0.015518661588430405,0.005800003483891487
70,many-to-one,0.001505749300122261,0.001511436328291893,0.0015186741948127747,0.0015307020395994187,0.011534662917256355,0.0016203525103628635
2,one-to-one,0.2648553531616926,0.4962722811847925,0.6521084550768137,0.844643078558147,1.0023584440350533,0.6419456482678652
70,codegen,0.0010222271084785461,0.001028551533818245,0.0010436000302433968,0.0010945608839392662,0.011060221120715141,0.001255553625524044
70,original,0.004900822415947914,0.004920022934675216,0.004931511357426643,0.004943510517477989,0.004969479516148567,0.004932515826076269
71,many-to-one,0.001618269830942154,0.0016263581812381745,0.0016344031319022179,0.0016452284529805184,0.0016864258795976639,0.0016352886706590653
71,codegen,0.001110786572098732,0.0011168813332915306,0.001126989722251892,0.001139928959310055,0.011928441002964973,0.001535519976168871
69,original,0.012350989505648613,0.012386082485318185,0.012433681637048721,0.02242924552410841,0.03246050141751766,0.01483260640874505
17,one-to-one,0.6224888563156128,0.624084879271686,0.6256870804354548,0.7166873123496773,0.9569993726909161,0.6462364652566612
72,many-to-one,0.0026711467653512955,0.002689573168754578,0.002735651098191738,0.0027511591091752053,0.011957347393035889,0.0028398389741778373
72,codegen,0.002026209607720375,0.0020313870161771776,0.0020416593179106712,0.002147356793284416,0.002174846827983856,0.0020601407438516615
71,original,0.005160294473171234,0.005182665027678013,0.005438611842691898,0.015479979850351811,0.01554715633392334,0.007951050978153944
36,one-to-one,0.5929263532161713,0.594711708649993,0.5966866035014391,0.657064275443554,0.8198290839791298,0.6130958210304379
73,many-to-one,0.001500023528933525,0.0015049276873469353,0.0015128040686249733,0.001528061181306839,0.0035125520080327988,0.0015346398763358593
73,codegen,0.0009905137121677399,0.0009992577135562897,0.0010071052238345146,0.0010159548372030258,0.0010407324880361557,0.0010074575990438462
72,original,0.010200027376413345,0.010239505022764207,0.010307695716619492,0.02035742197185755,0.030417172238230705,0.014972092639654875
73,original,0.0048688314855098724,0.004880448058247566,0.004896881990134716,0.014890762604773044,0.015694869682192802,0.006299405675381422
74,many-to-one,0.0008838661015033722,0.0008909679949283601,0.0008962592110037804,0.0009048076346516609,0.001025928184390068,0.0008979604765772819
43,one-to-one,0.18659548461437225,0.29233845975250006,0.29377756733447313,0.29483359977602963,0.306514335796237,0.29141562124714254
74,codegen,0.0005562324076890945,0.0005636192858219148,0.0005715955048799515,0.0005809368565678597,0.01059240847826004,0.0006722148135304451
12,one-to-one,0.3825967591255903,0.6416296884417534,0.7166199386119843,0.7181559231132268,0.7195670362561941,0.6848575142771005
74,original,0.002750774845480919,0.0027565587311983108,0.0027681998908519745,0.012780127301812171,0.012844286859035492,0.00406973846256733
75,codegen,0.0010000113397836685,0.0010036658495664597,0.0010101785883307457,0.0010199883952736854,0.0012191850692033768,0.001013515293598175
75,many-to-one,0.0016206447035074234,0.0016308022662997247,0.0016413107514381409,0.0016616590321063996,0.003628768026828766,0.001662936434149742
75,original,0.004964448511600494,0.004976183734834194,0.004988859407603741,0.004999115690588951,0.005629284307360649,0.004994834326207637
76,many-to-one,0.0018710270524024963,0.0018864544108510017,0.0018963105976581573,0.001921050250530243,0.0020112022757530212,0.001900081466883421
76,codegen,0.0011128131300210953,0.0011232608929276466,0.001130480319261551,0.0011395696550607682,0.0012069661170244217,0.0011321246810257436
8,one-to-one,0.5432300940155983,0.5506831562146545,0.6958266189321876,0.9001429710537195,0.9939215369522572,0.7109020821936428
76,original,0.005531296133995056,0.005552032589912414,0.005568733438849449,0.005595903843641281,0.016309212893247604,0.005784500129520893
3,one-to-one,0.42267854139208794,0.4234654238447547,0.7859835531562567,0.7890896694734693,0.8193570245057344,0.7173019882291556
77,codegen,0.0008437074720859528,0.0008472478017210961,0.0008527161553502083,0.0008612094447016716,0.0011376049369573593,0.0008563750796020031
77,many-to-one,0.00222129188477993,0.0022272104397416115,0.0022351574152708054,0.0022572454065084456,0.012276114895939827,0.003062860034406185
77,original,0.008183388039469719,0.008195564150810242,0.00821351632475853,0.018217145651578903,0.01896338164806366,0.009603831451386213
78,many-to-one,0.0019507892429828644,0.0019615806639194486,0.0019688457250595093,0.001980506256222725,0.003728993237018585,0.0019876031391322614
78,codegen,0.001275472342967987,0.0012832794338464737,0.0012916093692183495,0.001304207555949688,0.001358451321721077,0.0012933634407818317
4,one-to-one,0.4248160980641842,0.7826022021472454,0.7857305556535721,0.794170861504972,0.8523819111287594,0.7653333137743175
78,original,0.006555547937750816,0.006571049802005291,0.0065875668078660965,0.006618801876902581,0.007240785285830498,0.0065963688865303995
79,many-to-one,0.0016425009816884995,0.0016464810818433762,0.0016542710363864899,0.0016667250543832778,0.005575362592935562,0.0016944927722215653
79,codegen,0.0010870415717363358,0.0010969588533043862,0.0011091139167547226,0.0011549584567546846,0.0011962056159973145,0.001118443738669157
45,one-to-one,0.2910242397338152,0.29254203718155625,0.3141107838600874,0.4127842597663403,0.5241400822997093,0.33337647570297124
35,one-to-one,0.6745911296457052,0.6768194636330008,0.6791202053427696,0.8573445262387396,1.0784528963267803,0.7343172846361995
80,many-to-one,0.001333095133304596,0.0013396136462688446,0.0013501374050974846,0.0013609183952212334,0.011377518996596336,0.0014526103623211384
80,codegen,0.0008812081068754196,0.0008920270949602128,0.0009006289765238762,0.00090914536267519,0.0009241588413715363,0.0009008757211267948
79,original,0.0054154302924871445,0.005428608693182468,0.005447905510663986,0.005491483211517334,0.005606731399893761,0.005455258153378963
80,original,0.004339490085840225,0.004355873912572861,0.004373535513877869,0.01370204463601113,0.015209946781396866,0.0055733567290008066
81,many-to-one,0.00362541526556015,0.003638007864356041,0.0036495160311460495,0.0036647872999310497,0.007287291809916496,0.0036877676658332347
74,one-to-one,0.07309097051620483,0.07327562607824802,0.13641998264938593,0.1381310036405921,0.1386469267308712,0.1150398469902575
81,codegen,0.0026160459965467453,0.0026243124157190323,0.0026376601308584213,0.002653423137962818,0.012657739222049713,0.0027391322702169417
81,original,0.011658987030386925,0.011686720512807369,0.011713984422385693,0.011746123246848584,0.011947359889745712,0.011718100644648075
10,one-to-one,0.6239982210099697,0.6266789270564914,0.8092873841524124,1.0364459859207273,1.1613483056426048,0.8130188507400453
82,many-to-one,0.0034759528934955597,0.003489326499402523,0.0035006459802389145,0.003526800312101841,0.0036365222185850143,0.0035073883272707463
54,one-to-one,0.1431435663253069,0.26481787748634816,0.2661716481670737,0.27214651275426155,0.2890349105000496,0.26024378841742873
82,codegen,0.0025039445608854294,0.0025101350620388985,0.0025249673053622246,0.0025495534762740133,0.012573720887303352,0.0032233839854598047
83,many-to-one,0.003362393006682396,0.0033699017018079757,0.0033810054883360863,0.003396151773631573,0.013403590768575668,0.0035511376708745957
83,codegen,0.002529919147491455,0.0025412948802113534,0.0025554560124874115,0.002579963766038418,0.0027297548949718475,0.0025632234849035738
82,original,0.01112530566751957,0.011134390346705913,0.011159437708556652,0.011195997521281241,0.011392883956432343,0.011165836974978447
52,one-to-one,0.1869891993701458,0.1873504810035229,0.34769464656710625,0.3498713536188006,0.3794719781726599,0.2810674087330699
84,many-to-one,0.0027652978897094727,0.0027699701488018034,0.0027817878872156143,0.002799992077052593,0.0047887880355119705,0.002803541161119938
84,codegen,0.002104518935084343,0.002112822234630585,0.0021241726353764534,0.0021347934380173683,0.0021658986806869507,0.0021245246194303035
83,original,0.010742980986833572,0.010907888039946556,0.01115185022354126,0.011219474114477634,0.011240407824516296,0.011102593503892422
46,one-to-one,0.3746720850467682,0.3759367557242512,0.37754141818732023,0.3809357365593314,0.4037521779537201,0.3787347200140357
85,many-to-one,0.0014113914221525192,0.0014170406386256218,0.0014251843094825745,0.0014356590807437898,0.0015566684305667877,0.0014262532442808151
85,codegen,0.0011389963328838348,0.001151406206190586,0.001160099171102047,0.0011719631031155587,0.0013561435043811798,0.0011625083722174169
5,one-to-one,0.8018792662769556,0.8035894222557545,0.8062358656898141,0.9604232825338841,1.0925026703625917,0.8456296470575034
84,original,0.00845039077103138,0.008461938984692097,0.008478047326207161,0.008520698174834251,0.008564725518226624,0.008483008109033107
86,many-to-one,0.0009522419422864914,0.0009599249809980392,0.0009627183899283409,0.0009717950597405434,0.0011120382696390152,0.0009654112905263901
86,codegen,0.0007644351571798325,0.0007703043520450592,0.0007811924442648888,0.0007893433794379234,0.0010181032121181488,0.0007827089354395866
85,original,0.006001682952046394,0.00601214487105608,0.006029037758708,0.006059657596051693,0.016034726053476334,0.006137651707977056
86,original,0.003817344084382057,0.003828792273998261,0.0038443105295300484,0.0038624770939350126,0.013857785612344742,0.004044365342706442
87,many-to-one,0.0011850297451019287,0.0011927705258131028,0.0011976007372140884,0.0012061089277267457,0.003703577443957329,0.001223815642297268
87,codegen,0.0009562894701957703,0.000966477394104004,0.0009779799729585648,0.0010255420580506324,0.0012000463902950287,0.0009892849996685981
58,one-to-one,0.2002092394977808,0.20080933291465045,0.374735813587904,0.3760879965499043,0.4078365359455347,0.29773547768592834
87,original,0.002374596893787384,0.0023781370371580126,0.0023850705474615097,0.0023941049352288247,0.0025991369038820267,0.002387482915073633
88,many-to-one,0.0007876884192228317,0.0007894588634371758,0.0007958654314279556,0.0007990056648850441,0.0009785052388906479,0.0007977241650223732
88,codegen,0.0005911514163017273,0.0005960198119282723,0.0006043529137969017,0.0006129678338766099,0.0007604565471410751,0.0006060487776994706
67,one-to-one,0.24581709876656532,0.24651705846190453,0.24785675760358572,0.3089704781770708,0.42344969138503075,0.2627343311905861
70,one-to-one,0.24515428580343723,0.24643313698470592,0.24794098641723394,0.24873048793524502,0.24973208270967007,0.24777264254167675
89,many-to-one,0.003283469006419182,0.003292093798518181,0.003304767422378063,0.0033286536112427712,0.006051631644368172,0.0033348885551095007
88,original,0.005965858697891235,0.0059796741232275965,0.0059968335554003716,0.006019295565783977,0.006127199158072472,0.006000205799937248
89,codegen,0.0027252715080976486,0.0027367563918232916,0.0027492744848132133,0.0028122991323471067,0.003195732831954956,0.002761711943894625
68,one-to-one,0.14708454348146915,0.27312950901687144,0.27527255937457085,0.27647500969469546,0.30644602701067924,0.26985650688409807
90,many-to-one,0.0031949616968631744,0.003206607885658741,0.0032187486067414284,0.0032310860231518747,0.007323406636714935,0.003259293418377638
53,one-to-one,0.3483797814697027,0.3491620196029544,0.35067181661725044,0.35368838645517825,0.35439934208989143,0.35105928864330055
48,one-to-one,0.2300537060946226,0.23127433937042952,0.4308676579967141,0.4333763491362333,0.4501238912343979,0.40276276867836713
65,one-to-one,0.2667594887316227,0.2676916131749749,0.27014083974063396,0.3379362933337689,0.452473696321249,0.2907025654986501
89,original,0.012348204851150513,0.012365802004933356,0.0123888049274683,0.012421990185976029,0.013380331918597221,0.012401690650731325
90,codegen,0.0027010440826416016,0.0027115195989608765,0.0027218330651521683,0.0027369609102606773,0.00309767946600914,0.0027265221066772936
91,codegen,0.0011089015752077103,0.0011126557365059853,0.0011195894330739975,0.0011515095829963684,0.0011957865208387375,0.0011257868446409702
91,many-to-one,0.0015780366957187653,0.0015867047011852266,0.0015954235568642616,0.0016051787883043288,0.0017287619411945343,0.0015967075899243355
61,one-to-one,0.2003859542310238,0.20124202910810707,0.3757194485515356,0.37716847918927665,0.37832249887287617,0.3204312284477055
92,many-to-one,0.0015786625444889069,0.0015862258151173592,0.0015953155234456062,0.0016033034771680832,0.001613166183233261,0.0015948447771370411
55,one-to-one,0.2002130877226591,0.2009726695716381,0.3739693183451891,0.37490101028233763,0.3772248476743698,0.3523188721202314
92,codegen,0.0010959077626466751,0.0011021161451935768,0.001109464094042778,0.0011195778846740724,0.0013275779783725739,0.0011123112775385379
90,original,0.006034383550286293,0.0060485292226076124,0.00606154091656208,0.006096850335597992,0.006280645728111267,0.006071533150970936
93,many-to-one,0.0017369315028190613,0.0017418565228581428,0.0017499225214123726,0.0017598500475287438,0.001852305606007576,0.0017512252181768417
93,codegen,0.0007355939596891403,0.0007416954264044762,0.0007504299283027649,0.0007562117651104928,0.001007700338959694,0.0007539768517017364
91,original,0.005427369847893715,0.005434799008071423,0.005449933931231499,0.005468384362757206,0.005520259961485863,0.005452175643295049
94,many-to-one,0.0019720904529094696,0.0019785990938544274,0.0019841035827994347,0.002001009322702885,0.0021333564072847366,0.001988514941185713
92,original,0.005403550341725349,0.005409554205834865,0.005422898568212986,0.0054360428825020795,0.005513276904821396,0.005423483029007911
47,one-to-one,0.37430387549102306,0.37610881235450505,0.41682677529752254,0.49480834919959304,0.6142232622951269,0.42754760207608344
94,codegen,0.001603882759809494,0.001612655632197857,0.0016257045790553093,0.0016363630071282388,0.0019062235951423645,0.0016278507746756076
93,original,0.003423009067773819,0.003435226529836655,0.003450874239206314,0.0071273988112807276,0.0071529820561409,0.004946321714669466
95,many-to-one,0.0020037200301885605,0.0020124590024352073,0.0020201466977596283,0.002035885490477085,0.006895121186971664,0.0020711177401244642
95,codegen,0.0015446431934833527,0.0015566496178507805,0.0015682587400078773,0.0015807850286364555,0.0015912391245365143,0.0015684985741972923
94,original,0.008085187524557114,0.00810401514172554,0.008143573999404907,0.008184392936527729,0.01821788027882576,0.008434954192489385
96,many-to-one,0.001997577026486397,0.002008749544620514,0.002016366459429264,0.002032240480184555,0.007121985778212547,0.0020694041065871718
95,original,0.007639795541763306,0.007672044076025486,0.007685469463467598,0.007702520862221718,0.00774693489074707,0.007686338704079389
63,one-to-one,0.1870872601866722,0.18781332951039076,0.3468741290271282,0.34750010799616576,0.351283498108387,0.3226195422187448
96,codegen,0.0015369616448879242,0.001547989621758461,0.0015606461092829704,0.0015707220882177353,0.00197564996778965,0.001564427874982357
97,many-to-one,0.0016630403697490692,0.0016694316640496255,0.001678398810327053,0.0016903730109333994,0.001733502373099327,0.001679259706288576
96,original,0.0037038568407297134,0.0037099864333868028,0.0037187645211815834,0.0037272883579134945,0.0037785861641168594,0.0037194932997226715
97,codegen,0.0012128911912441254,0.0012199269607663153,0.0012282924726605415,0.0012384064495563508,0.0012530535459518433,0.0012288008630275725
97,original,0.0060190726071596146,0.006029627844691276,0.006041636690497398,0.006056798249483108,0.00609779916703701,0.006043110452592373
98,many-to-one,0.0033277440816164017,0.003338432125747204,0.0033506862819194794,0.0033661944791674612,0.0034814011305570602,0.0033524571917951107
50,one-to-one,0.22963380999863148,0.2841144496574998,0.4301956929266453,0.4319262906908989,0.4332060031592846,0.4066753270104527
98,codegen,0.003141133114695549,0.0031528357416391374,0.003170320764183998,0.003187529928982258,0.003227870911359787,0.0031713942997157575
64,one-to-one,0.18616951443254948,0.3462272252887487,0.3478976497426629,0.34967144224792723,0.3756574261933565,0.33887944305315615
71,one-to-one,0.2728629317134619,0.27400787025690077,0.28378231171518564,0.363373851403594,0.4351354259997606,0.3007104228436947
99,many-to-one,0.0022264663130044937,0.0022327980026602746,0.0022411691024899483,0.002252260223031044,0.002465255558490753,0.002243896871805191
73,one-to-one,0.24515448696911335,0.24751386772841216,0.2766770711168647,0.34382140878587963,0.4064312856644392,0.28364185318350793
99,codegen,0.001724502071738243,0.0017451673746109008,0.0018517142161726952,0.0018671771511435508,0.011878013610839844,0.002228501718491316
100,many-to-one,0.002583356574177742,0.002587886713445187,0.0025999145582318306,0.003125617839396041,0.013425104320049286,0.003534892462193966
98,original,0.011218270286917686,0.01161210983991623,0.011643613688647747,0.011761899664998054,0.021719826385378838,0.012443972397595643
100,codegen,0.001888558268547058,0.001968680135905743,0.002008688636124134,0.0020240999758243563,0.012045355513691902,0.0022015243768692015
99,original,0.008517447859048843,0.008697490021586419,0.00875173695385456,0.008876188844442369,0.019457675516605377,0.009661899097263813
101,many-to-one,0.0032602809369564056,0.0032663363963365555,0.0032767923548817635,0.0032940125092864037,0.0133023951202631,0.003811347335577011
100,original,0.00927363708615303,0.009289076924324036,0.009310645051300526,0.009329688176512719,0.019345639273524284,0.009610697887837886
101,codegen,0.002519667148590088,0.002526253089308739,0.0025406479835510254,0.002558035217225552,0.01257239282131195,0.0027479931339621545
76,one-to-one,0.2720998991280794,0.2727746920660138,0.274217477068305,0.2758796660229564,0.27648263052105904,0.27415981648489834
75,one-to-one,0.24784952402114868,0.2484293570742011,0.26397308707237244,0.3584063291549683,0.5006403159350157,0.28494854606688025
102,many-to-one,0.003973575308918953,0.003987680003046989,0.003999671898782253,0.00401848666369915,0.00743507593870163,0.004035421926528215
62,one-to-one,0.37288842163980007,0.374108948931098,0.37546647619456053,0.3768365116789937,0.40724838711321354,0.37629472225904464
102,codegen,0.0032514724880456924,0.0032758500427007677,0.0032945778220891953,0.013303948566317558,0.013424048200249672,0.004999163057655096
56,one-to-one,0.375506354495883,0.3764751208946109,0.39021863602101803,0.5092319961637258,0.6163106001913548,0.41932447876781226
103,codegen,0.0026332326233386993,0.0026444951072335243,0.002658681944012642,0.0027237782254815102,0.012660056352615356,0.0027787848562002182
101,original,0.01244647242128849,0.01247791536152363,0.012516624294221401,0.02253914438188076,0.032706912606954575,0.014716139510273934
103,many-to-one,0.003217177465558052,0.0032241493463516235,0.0032363319769501686,0.013252483867108823,0.013986431062221527,0.004869785215705633
104,many-to-one,0.003216065466403961,0.003223432786762714,0.0032362444326281548,0.003262445516884327,0.014063742011785507,0.004039386454969644
104,codegen,0.0026124808937311172,0.002627834118902683,0.002646038308739662,0.0026664715260267258,0.012677796185016632,0.002938578613102436
102,original,0.016702421009540558,0.01672719568014145,0.01676070597022772,0.016798688843846322,0.016858955845236778,0.016763060707598924
103,original,0.01352456770837307,0.013559953868389131,0.013581559993326664,0.013601326942443847,0.03361646831035614,0.014179796706885099
86,one-to-one,0.10198577865958214,0.10236089043319224,0.1916008023545146,0.19342120587825773,0.2009412068873644,0.15409106928855182
105,many-to-one,0.007195405662059784,0.0072092611342668535,0.007222031243145466,0.0072382351383566855,0.010798379778862,0.007259142231196165
105,codegen,0.002993360161781311,0.0030258217826485633,0.003039673902094364,0.0030520619824528695,0.003794874995946884,0.0030478670261800287
104,original,0.013469953089952469,0.01349993385374546,0.01352763082832098,0.013562808558344842,0.013616969808936119,0.013530455976724625
77,one-to-one,0.22016301564872265,0.22070433776825665,0.2320221634581685,0.41248896811157465,0.4362967014312744,0.29452628215774895
106,many-to-one,0.003966525197029114,0.00397791862487793,0.003987631760537624,0.004006019234657288,0.0071922410279512405,0.004022761955857277
79,one-to-one,0.1477553080767393,0.14808292966336012,0.2728113578632474,0.2774578521028161,0.28612334839999676,0.23977306723594666
106,codegen,0.003267671912908554,0.0032907361164689064,0.003304421901702881,0.0033207716420292858,0.00422229990363121,0.0033132865652441977
107,many-to-one,0.002213757485151291,0.002218620851635933,0.0022244369611144066,0.002235364727675915,0.008778028190135956,0.0022963177040219306
49,one-to-one,0.28839338943362236,0.2895898198708892,0.537289877422154,0.5403677234426141,0.578250277787447,0.4871084620244801
107,codegen,0.0017023570835590363,0.0017079319804906845,0.0017174100503325462,0.0017257587984204291,0.001818440854549408,0.00171812878921628
105,original,0.01450098492205143,0.014517555199563504,0.014542045071721077,0.02979360446333885,0.030081363394856453,0.016432867217808962
26,one-to-one,0.9961720257997513,0.9982635512948036,1.0009130844846368,1.0043368136510253,1.079099902883172,1.0032064794190227
108,many-to-one,0.002412816509604454,0.0024183833971619605,0.0024248817935585976,0.002435779757797718,0.005866408348083496,0.002460177782922983
107,original,0.008119186386466026,0.008134744688868522,0.00815400667488575,0.008181663230061531,0.01810223050415516,0.008328610099852085
108,codegen,0.0036362409591674805,0.0036521539092063903,0.003666912205517292,0.003790370188653469,0.004931828007102013,0.003700533527880907
106,original,0.016736863180994987,0.016757547855377197,0.016781486570835114,0.016805263981223107,0.016898537054657936,0.01678177244961262
109,codegen,0.003690781071782112,0.0037119507789611815,0.003729764372110367,0.0037488799542188646,0.004696037620306015,0.003739052452147007
109,many-to-one,0.004349695518612862,0.00437205210328102,0.004388684406876564,0.00443884190171957,0.007534530013799667,0.004431869685649872
108,original,0.008679470047354698,0.008704131282866,0.00872630625963211,0.008759269304573537,0.009141499176621437,0.008735470436513425
110,many-to-one,0.002687983214855194,0.002695203199982643,0.0027072597295045853,0.004890014231204986,0.00490432046353817,0.0035102156549692153
80,one-to-one,0.21849305927753448,0.2194011479616165,0.24176654033362865,0.30017505269497646,0.3802093844860792,0.2549946271814406
110,codegen,0.004044882953166962,0.004061227664351463,0.004081757739186287,0.004104134812951088,0.004155376926064491,0.00408214708790183
109,original,0.017647817730903625,0.017681785859167576,0.017706459388136864,0.017937556281685828,0.01878673955798149,0.017756996490061284
110,original,0.009436085820198059,0.009452738985419273,0.009469819255173206,0.019366885162889955,0.020353490486741066,0.011101957205682992
111,many-to-one,0.004467923194169998,0.004476406797766685,0.004490596242249012,0.004529004357755184,0.007317671552300453,0.004531827066093683
111,codegen,0.003540344536304474,0.00356656014919281,0.003580504097044468,0.003599130362272263,0.003680882975459099,0.003581558410078287
111,original,0.008958155289292336,0.00896755252033472,0.008977844379842281,0.008990241214632988,0.011606521904468536,0.00900478782132268
112,many-to-one,0.0037948545068502426,0.003807314485311508,0.00381329283118248,0.003819998167455196,0.003972796723246574,0.0038148955069482325
112,codegen,0.002815723419189453,0.0028502270579338074,0.00286688469350338,0.0028821432963013647,0.0028989631682634354,0.0028653077408671377
78,one-to-one,0.32914127595722675,0.33075446859002117,0.33285833057016134,0.3953108103945852,0.5406137108802795,0.3511294594965875
51,one-to-one,0.48257998935878277,0.4864658009260893,0.5365048684179783,0.6641337476670742,0.7593498919159174,0.5584964377060533
112,original,0.027584414929151535,0.028414526768028737,0.028512554243206978,0.028586243093013764,0.028708530589938164,0.028496568836271764
113,many-to-one,0.006108388304710388,0.006122609227895737,0.006141806021332741,0.016162916272878646,0.01696704886853695,0.008438714575022458
113,codegen,0.004917239770293236,0.004936953634023666,0.004959115758538246,0.00512564294040203,0.014971703290939331,0.005091647598892451
88,one-to-one,0.16077050752937794,0.16171934846788644,0.30134639143943787,0.3026910023763776,0.3188239745795727,0.2628146521560848
87,one-to-one,0.24480283074080944,0.24647713676095007,0.2659193119034171,0.33578602150082587,0.42388327047228813,0.27701109446585176
114,many-to-one,0.0017677247524261475,0.0017757153138518334,0.0017824266105890274,0.0017932256683707239,0.0036979150027036667,0.0018032550252974034
114,codegen,0.002441931515932083,0.0024626573547720907,0.0024788351729512215,0.0024950383231043816,0.012498155236244202,0.0025879804976284503
113,original,0.0235655028373003,0.025695577450096607,0.025791429914534092,0.025859168730676174,0.025922613218426704,0.02568519551306963
115,many-to-one,0.003204192966222763,0.0032114993780851366,0.0032293731346726418,0.0032641977071762086,0.006547305732965469,0.0032655136473476887
85,one-to-one,0.30051068775355816,0.3018230961635709,0.30317212734371424,0.30479022320359944,0.32869504764676094,0.30409683763980866
115,codegen,0.0024510808289051056,0.0024638179689645766,0.0024739475920796394,0.0024911612272262573,0.002599494531750679,0.0024801122955977915
114,original,0.011532366275787354,0.01256906483322382,0.012622429989278316,0.02270998675376177,0.03272849693894386,0.016008403375744818
116,many-to-one,0.002720596268773079,0.0027277886867523196,0.0027376720681786537,0.002753152325749397,0.012754475697875023,0.0030348070710897444
116,codegen,0.0020384453237056732,0.0020471014082431792,0.0020560799166560173,0.0020721668377518656,0.012064773589372635,0.002157395649701357
84,one-to-one,0.18784707970917225,0.18841909300535917,0.3489315686747432,0.37378997560590504,0.37880985997617245,0.3212022221647203
115,original,0.012555846944451332,0.012593267112970352,0.01261737011373043,0.012669062800705434,0.022642511874437332,0.012823520470410585
116,original,0.005046863108873367,0.0050634566694498055,0.005075361579656601,0.005085627362132072,0.005567118525505066,0.005079737789928913
117,codegen,0.002528943121433258,0.0025640660896897316,0.002573831006884575,0.0025854403153061866,0.0028434526175260544,0.002576500531286001
117,many-to-one,0.006293905898928642,0.006305940821766853,0.006319865584373474,0.0063416782766580575,0.008020075038075447,0.006343761254101992
91,one-to-one,0.27188478596508503,0.2730727283284068,0.2740360926836729,0.2746160667389631,0.3042593002319336,0.27424878168851136
118,many-to-one,0.002776060253381729,0.0027847209945321082,0.00279330275952816,0.002806716226041317,0.006183220073580742,0.0028283245116472243
118,codegen,0.0011654682457447052,0.0011742973700165748,0.0022304411977529526,0.002256856672465801,0.0025798622518777847,0.0017534324899315834
117,original,0.023438869044184685,0.023521978966891764,0.02364996913820505,0.0436343839392066,0.05364232510328293,0.028269094657152893
66,one-to-one,0.5203927271068096,0.5228819102048874,0.5518777640536427,0.6667850414291026,0.9315468799322844,0.5815004260651767
119,many-to-one,0.002991240471601486,0.003000327944755554,0.0030119894072413445,0.003035193309187889,0.0031176619231700897,0.003015460465103388
119,codegen,0.0024399124085903168,0.0024549137800931927,0.0024706702679395676,0.0024852683767676354,0.002999981865286827,0.002475261092185974
97,one-to-one,0.16185830906033516,0.16275145262479782,0.3017276329919696,0.30256977397948503,0.30491953901946545,0.2790247115120292
118,original,0.011385342106223106,0.011409144476056099,0.01144815981388092,0.021463056281208995,0.0317344069480896,0.014537717942148446
120,many-to-one,0.0037943609058856964,0.003801999241113663,0.003815009258687496,0.0038551226258277897,0.013840680941939354,0.004618023186922073
72,one-to-one,0.5182701870799065,0.5224434476345777,0.5299549056217074,0.6342258201912047,0.773408330976963,0.5599095916375518
120,codegen,0.003068968653678894,0.0030859798192977906,0.0031080255284905434,0.012453127838671214,0.013886913657188416,0.0042240671813488
119,original,0.01089726947247982,0.012554945051670076,0.012571385130286217,0.012592273950576783,0.012610875070095062,0.012556030880659819
121,many-to-one,0.0014814399182796478,0.0014858877286314965,0.001493421383202076,0.001504019647836685,0.0032440759241580963,0.0015113414078950882
121,codegen,0.0009957551956176758,0.001000889204442501,0.001011923886835575,0.0010213693603873253,0.0010444354265928268,0.001011657565832138
92,one-to-one,0.2740226127207279,0.2751246592029929,0.31549165211617947,0.3872747965157033,0.5467128977179527,0.32641804065555335
81,one-to-one,0.27549560368061066,0.2772750422358513,0.5113142617046833,0.515964132733643,0.521724758669734,0.4401574172079563
120,original,0.01573118381202221,0.01577581651508808,0.015857217833399773,0.02590319532901049,0.03673517890274525,0.018251650631427765
122,many-to-one,0.0014724340289831161,0.0014795532450079917,0.0014892974868416786,0.0014988373965024947,0.003344440832734108,0.001507433969527483
122,codegen,0.0009875111281871796,0.0009936923161149025,0.0010014856234192848,0.001014324650168419,0.0010811742395162582,0.0010034670494496823
121,original,0.004971995949745178,0.004990462027490139,0.005021301098167896,0.005077154003083707,0.015766525641083717,0.005928798951208592
123,many-to-one,0.0014774613082408905,0.0014812927693128586,0.0014928299933671951,0.0015073763206601143,0.012291692197322845,0.002113596014678478
123,codegen,0.0009898152202367783,0.0009973973035812377,0.001011153683066368,0.0010692132636904716,0.011030670255422592,0.0013200585171580315
122,original,0.004965920001268387,0.00498070977628231,0.004998288117349148,0.015006884559988975,0.01573655568063259,0.006408969890326261
123,original,0.0049852654337882996,0.005014181137084961,0.005032270215451717,0.005055124685168266,0.015836093574762344,0.005823322981595993
124,many-to-one,0.0014921315014362335,0.0014962077140808106,0.0015051569789648056,0.0015160106122493744,0.0017934907227754593,0.001509405542165041
124,codegen,0.000992191955447197,0.0009954653680324555,0.0010045841336250305,0.0010147655382752418,0.0010431092232465744,0.0010056222788989543
93,one-to-one,0.356044914573431,0.35634532961994414,0.35676510352641344,0.35749469324946404,0.3874313682317734,0.35846687519922854
124,original,0.005009081214666367,0.005015849880874157,0.005026507191359997,0.0050401993095874785,0.005164623260498047,0.005028993096202612
6,one-to-one,1.0253284592181444,1.0439132798463107,1.247108194977045,1.5881473327055575,1.802348243072629,1.281394222266972
125,many-to-one,0.0033791549503803253,0.0033854397013783457,0.0033966079354286194,0.003408878669142723,0.0035572443157434464,0.0033979695849120617
125,codegen,0.0025923699140548706,0.002609606273472309,0.002625466324388981,0.0026444664224982263,0.013503747060894966,0.002845268528908491
96,one-to-one,0.2052032370120287,0.2783761315047741,0.38594395853579044,0.3874962555244565,0.39082212559878826,0.364950149115175
126,many-to-one,0.003326624631881714,0.0033328782767057417,0.003343847580254078,0.0033589256927371025,0.008298903703689575,0.0033950124494731425
126,codegen,0.00235929898917675,0.0023768892511725425,0.0023936573415994644,0.0024107348173856733,0.0027486104518175125,0.002396848537027836
125,original,0.013103062286973,0.013142829947173596,0.013228779658675194,0.023280797712504863,0.03328737989068031,0.017325241174548863
95,one-to-one,0.2059253565967083,0.38250031881034374,0.38402351550757885,0.3864685032516718,0.4128812476992607,0.38105949046090243
127,many-to-one,0.0016244817525148392,0.0016267111524939537,0.0016337335109710693,0.0016424337401986123,0.0018093585968017578,0.0016354617848992347
127,codegen,0.0011260900646448135,0.0011442340910434723,0.0011510830372571945,0.0011580191552639006,0.0011953003704547882,0.001150844469666481
126,original,0.012105006724596024,0.012138951756060123,0.012199489399790764,0.022169732488691807,0.032198524102568626,0.01381228758022189
60,one-to-one,0.6519139669835567,0.6557010790333152,0.706093973480165,0.8384477581828833,1.0262560434639454,0.7311501447670161
128,many-to-one,0.002497730776667595,0.0025056147947907447,0.0025188326835632324,0.002541680447757244,0.01253516785800457,0.0030382002890110018
128,codegen,0.0018396005034446716,0.0018470354378223419,0.00186174176633358,0.001950650103390217,0.011885004118084908,0.002275289986282587
127,original,0.010495619848370552,0.01052194144576788,0.010555218905210495,0.010575952008366585,0.010968027636408806,0.010556381661444902
57,one-to-one,0.6952658910304308,0.6965802626684308,0.7218724125996232,0.8748257130384447,1.0382703971117735,0.7618925054185093
94,one-to-one,0.40622623451054096,0.40731947813183067,0.40900846384465694,0.4131209895014763,0.4385199472308159,0.41078421691432593
59,one-to-one,0.6929711941629648,0.6957721903920173,0.7160923704504967,0.8723436499014497,0.9753568880259991,0.7520708507858217
129,many-to-one,0.0033693090081214905,0.003381398878991604,0.003395357169210911,0.003407943621277809,0.01340673491358757,0.0035505179315805436
129,codegen,0.002574056386947632,0.002583843283355236,0.0025962824001908302,0.0026131903752684596,0.003170514479279518,0.0026032522320747374
130,many-to-one,0.003788575530052185,0.003797187656164169,0.003808751702308655,0.00382242426276207,0.003952072933316231,0.003811163101345301
83,one-to-one,0.4843522049486637,0.48533698394894603,0.4873940823599696,0.5771220996975899,0.7865522429347038,0.5108718958310783
99,one-to-one,0.2366852331906557,0.23717238381505013,0.43787375558167696,0.4403417540714145,0.4421964939683676,0.38285675954073667
128,original,0.009331399574875832,0.009350935555994512,0.009380673989653587,0.019379242137074468,0.020267924293875694,0.011089502591639757
130,codegen,0.0029037240892648697,0.002912662923336029,0.0029251007363200188,0.0029423316940665246,0.0029673632234334946,0.00292595149949193
131,codegen,0.0024395491927862167,0.002454841695725918,0.002471610903739929,0.002486611157655716,0.002512183040380478,0.002471649907529354
131,many-to-one,0.003237508237361908,0.003245661035180092,0.0032589463517069817,0.00327139962464571,0.005744392052292824,0.0032837409153580665
129,original,0.013020101934671402,0.013053417950868607,0.013173150829970837,0.02316238675266504,0.03393991477787495,0.01702992932870984
132,many-to-one,0.0011547170579433441,0.0011622486636042595,0.0011676708236336708,0.001180858165025711,0.011187886819243431,0.0014776173047721386
132,codegen,0.0007853172719478607,0.0007939759641885757,0.0008016936480998993,0.0008119208738207817,0.010824916884303093,0.0010028248280286789
130,original,0.01466662809252739,0.01470763459801674,0.01474008522927761,0.01477736234664917,0.014910681173205376,0.014744633417576552
131,original,0.012569738551974297,0.012609199248254299,0.012645022943615913,0.012702229619026183,0.03267771005630493,0.013842244874686003
132,original,0.0038499627262353897,0.003861474618315697,0.0038764746859669685,0.0038943435996770855,0.003926651552319527,0.0038776679709553717
82,one-to-one,0.484389491379261,0.4861183164641261,0.5069696065038443,0.6204522093757988,0.705656299367547,0.5382079041562975
133,codegen,0.000999661162495613,0.0010061493143439294,0.0010120617225766182,0.0010258616879582406,0.001261720433831215,0.0010161847062408924
133,many-to-one,0.0014669150114059448,0.0014732547104358675,0.0014816904440522194,0.0014899546280503272,0.01466943509876728,0.0017143613286316394
134,many-to-one,0.0017823316156864166,0.0017882702872157098,0.0017975885421037674,0.0018091877922415732,0.012584274634718895,0.0022988872602581977
134,codegen,0.0012018624693155289,0.0012066472321748732,0.001215335913002491,0.00122783612459898,0.011238943785429,0.0014165367558598518
133,original,0.004973817616701126,0.004987537860870361,0.004999860189855099,0.005015082471072674,0.0050614625215530396,0.005001960247755051
134,original,0.006089542061090469,0.006103045493364334,0.006115569733083248,0.006131434068083763,0.0061751119792461395,0.00611731743440032
135,many-to-one,0.00333360955119133,0.00333943460136652,0.0033527230843901634,0.0033691868185997008,0.006868518888950348,0.0033893276564776896
69,one-to-one,0.6351389810442924,0.6387902947142721,0.7167971888557076,0.8381489083170891,0.9401721507310867,0.7349099354632199
135,codegen,0.0023727193474769592,0.002379259094595909,0.002396286465227604,0.0024219356477260586,0.0027539804577827454,0.0024050409346818924
135,original,0.012038584798574448,0.01205886285752058,0.012085274793207645,0.01211700923740864,0.012175478041172028,0.012086962014436722
136,many-to-one,0.005043577402830124,0.005058462731540203,0.005073118954896927,0.005092997662723064,0.005182584747672081,0.0050770162604749204
136,codegen,0.0036744624376296997,0.0037066882476210596,0.0037269052118062973,0.0037604188546538353,0.003941744565963745,0.003739596214145422
121,one-to-one,0.1327798217535019,0.13317201118916272,0.24640614818781614,0.24985315632075072,0.251667782664299,0.19990564439445735
136,original,0.018859034404158592,0.018879647366702557,0.018911284394562244,0.018955476582050323,0.019031694158911705,0.018917331006377935
137,many-to-one,0.0033327750861644745,0.0033435875549912455,0.003354595974087715,0.0033695651218295097,0.006618978455662727,0.0033880311064422132
137,codegen,0.00239359587430954,0.0024037532508373264,0.002418174408376217,0.0024326317012310027,0.0026126299053430557,0.002420212309807539
90,one-to-one,0.5449168775230646,0.5451848385855556,0.5461390940472484,0.551282637193799,0.5883657336235046,0.5484858320094645
122,one-to-one,0.13209187425673008,0.13278852868825197,0.24636511784046888,0.24813131410628556,0.24903986603021622,0.2157719560712576
138,many-to-one,0.0027968082576990128,0.002805506438016891,0.005050430074334145,0.005074865743517875,0.010090028867125511,0.004153755661100149
138,codegen,0.0019158590584993362,0.0019325170665979385,0.0019397130236029625,0.0019487123936414719,0.002374742180109024,0.001944076344370842
98,one-to-one,0.513447243720293,0.5147963708266615,0.5162764089182019,0.531201969832182,0.5575783979147673,0.5198542118445039
137,original,0.01203906163573265,0.01207666341215372,0.012098507955670357,0.01213245801627636,0.012263331562280655,0.0121027322858572
139,many-to-one,0.0043144188821315765,0.004323517344892025,0.004339911974966526,0.004352313652634621,0.011425290256738663,0.004409954492002726
139,codegen,0.0032218769192695618,0.003237389959394932,0.0032495269551873207,0.003265201859176159,0.003826785832643509,0.003255647197365761
138,original,0.018674660474061966,0.01870032362639904,0.01872407365590334,0.018750838376581667,0.018907783553004265,0.018725934717804194
89,one-to-one,0.5412643551826477,0.5427251571789383,0.5515563394874334,0.6965691033750773,0.808494521304965,0.5934284614771604
140,many-to-one,0.00604611448943615,0.006060007959604263,0.006071683019399643,0.006084765680134297,0.01110875979065895,0.0061219771765172485
100,one-to-one,0.4644256066530943,0.46698352545499805,0.5080979224294424,0.6170419933274389,0.7740422263741493,0.5356774882413446
140,codegen,0.004540836438536644,0.0045660614967346184,0.00458444282412529,0.004605411551892757,0.005304580554366112,0.0045915692113339904
139,original,0.01641494408249855,0.016432598046958447,0.01645584125071764,0.0164842676371336,0.016543464735150337,0.016458501238375903
141,many-to-one,0.003357507288455963,0.0033682437613606455,0.0033801663666963577,0.0033946517854928967,0.005465231835842133,0.0034023517370223998
141,codegen,0.0024356339126825333,0.0024566471576690676,0.0024708369746804237,0.002485399506986141,0.0025309063494205475,0.00247152391821146
123,one-to-one,0.2467388790100813,0.2476985603570938,0.24927851278334856,0.3210221644490958,0.3981575332581997,0.27047720531001684
140,original,0.023017363622784615,0.02305217906832695,0.023079941049218178,0.023114101961255074,0.023258961737155914,0.023082021828740834
142,many-to-one,0.0033542178571224213,0.003361310996115208,0.0033705253154039383,0.0033864477649331094,0.003595959395170212,0.0033745594136416913
142,codegen,0.002448698505759239,0.002466692589223385,0.0024798866361379623,0.0024940330535173417,0.002543967217206955,0.0024806817248463633
141,original,0.01095782034099102,0.010972349159419538,0.01098912488669157,0.011012485995888709,0.01129930093884468,0.01099438762292266
124,one-to-one,0.24707824923098087,0.24813063647598027,0.26992792170494795,0.3223486781120301,0.4782821275293827,0.2821185769699514
142,original,0.010934853926301003,0.01094992980360985,0.010973406955599785,0.010996649228036405,0.01103171706199646,0.010974223986268043
143,many-to-one,0.004360102117061615,0.004371613822877408,0.004385133273899555,0.004415693320333957,0.0046750884503126144,0.004393269773572683
143,codegen,0.0032706167548894882,0.003283936530351639,0.003301135264337063,0.0033201824873685835,0.0036154910922050476,0.0033041553571820257
143,original,0.015262747183442116,0.01528442818671465,0.01531076617538929,0.015341326035559176,0.015461022034287453,0.01531328521668911
144,many-to-one,0.003682892769575119,0.0036968374624848366,0.003710344433784485,0.0037251748144626617,0.005723726004362106,0.00373049721121788
132,one-to-one,0.19074341095983982,0.1914171315729618,0.19364598393440247,0.26435216236859566,0.349651413038373,0.21460701508447527
144,codegen,0.002735476940870285,0.0027608659118413923,0.0027759885415434837,0.0027914604172110556,0.0029752328991889954,0.0027775930054485796
144,original,0.012576647102832794,0.012596333399415016,0.012620405294001102,0.012645442225039005,0.01278708316385746,0.01262203412130475
145,many-to-one,0.0027418993413448334,0.0027535490691661833,0.002762993797659874,0.00277575571089983,0.004638977348804474,0.0027824782766401766
145,codegen,0.0020894967019557953,0.0021105095744132995,0.002122047357261181,0.002139022387564182,0.0021540410816669464,0.00212350819259882
133,one-to-one,0.24498637951910496,0.2463137513026595,0.24784547183662653,0.3358372813090683,0.418067779392004,0.2728936148993671
145,original,0.009204285219311714,0.00922844223678112,0.009267703630030155,0.00933523066341877,0.020108751952648163,0.009780736397951842
146,many-to-one,0.0033385716378688812,0.003352228179574013,0.003366260789334774,0.0033893752843141556,0.013458488509058952,0.004185906033962965
146,codegen,0.0024533066898584366,0.002463865466415882,0.0024810023605823517,0.0025217298418283465,0.01260053925216198,0.00268936675041914
101,one-to-one,0.6276690550148487,0.6309188727289438,0.6495475126430392,0.81698588244617,0.9176620505750179,0.688063898794353
146,original,0.01103130355477333,0.011040441878139972,0.011055963113904,0.01108852606266737,0.02110072784125805,0.011462472472339868
147,many-to-one,0.003686876967549324,0.0036986757069826124,0.0037104180082678795,0.0037270478904247286,0.004185272380709648,0.003715453539043665
147,codegen,0.0026750601828098297,0.0026842834427952766,0.0027017472311854362,0.0027404023334383965,0.002821175381541252,0.002709042951464653
127,one-to-one,0.2461333405226469,0.24709115102887155,0.4574221158400178,0.4599067511036992,0.47565142437815666,0.3811035646311939
114,one-to-one,0.33803146332502365,0.33900205194950106,0.6327978055924177,0.6365271657705307,0.679552860558033,0.5572733902931213
134,one-to-one,0.3009057901799679,0.3020199416205287,0.3045947663486004,0.42214018739759923,0.5233777444809675,0.33626774555072186
148,many-to-one,0.002764882519841194,0.002770543470978737,0.002778531052172184,0.002792058140039444,0.003033917397260666,0.002782583087682724
147,original,0.012115832418203354,0.012136595882475376,0.012155991047620773,0.012190020084381104,0.012429220601916313,0.012162790354341268
148,codegen,0.0021202359348535538,0.002130528353154659,0.002142789773643017,0.0021524455398321154,0.0022646021097898483,0.0021429624408483504
149,many-to-one,0.004196178168058395,0.004214864037930965,0.004231736063957214,0.004253280721604824,0.004553213715553284,0.004238584060221911
149,codegen,0.003403661772608757,0.0034453628584742548,0.003467475064098835,0.0035051420331001287,0.00364706851541996,0.003476008400321007
148,original,0.009270552545785904,0.009286887198686599,0.00930625107139349,0.009325235150754452,0.009363461285829544,0.009306621700525285
103,one-to-one,0.6824667081236839,0.6835333716124297,0.6896416917443275,0.8673746509477497,0.9495998620986938,0.7380520212464035
149,original,0.015206390991806984,0.015226229280233382,0.015256254933774471,0.015285350568592548,0.01536254957318306,0.015256952289491891
150,many-to-one,0.004554474726319313,0.004564737342298031,0.00458194874227047,0.004599854536354542,0.006474379450082779,0.004601325318217278
150,codegen,0.003760896623134613,0.00378636009991169,0.0038043856620788574,0.003819952718913555,0.004167400300502777,0.003806832060217857
104,one-to-one,0.6874037738889456,0.6894745904952287,0.7082731192931533,0.862427711300552,0.995573541149497,0.7482506107538939
107,one-to-one,0.4549832306802273,0.4563135052099824,0.8434165343642235,0.8545932825654745,0.9163916856050491,0.7226059409976006
151,codegen,0.0019655898213386536,0.0019843824207782744,0.001993468962609768,0.0020051473751664163,0.0021758880466222763,0.001995439976453781
150,original,0.016725121065974236,0.016784193739295006,0.01689551118761301,0.01693903710693121,0.017077557742595673,0.016885118279606103
151,many-to-one,0.00521218404173851,0.005230163782835006,0.005247975699603558,0.005264576710760594,0.0057325828820466995,0.0052518448233604435
152,many-to-one,0.006951902061700821,0.006971107050776482,0.006998097524046898,0.017003342509269714,0.017087750136852264,0.008806648664176464
118,one-to-one,0.3094444628804922,0.5762695087119937,0.5774872079491615,0.5793001484125853,0.6093632318079472,0.5729153757169843
152,codegen,0.0051294900476932526,0.005163178965449333,0.005187223665416241,0.005210196413099766,0.0054178666323423386,0.005189401097595692
151,original,0.018117103725671768,0.01814120225608349,0.018169310875236988,0.018215644173324108,0.018326271325349808,0.01817604510113597
116,one-to-one,0.5203185435384512,0.5210968969389796,0.5898843053728342,0.7315560463815928,0.8269635606557131,0.6059552711807191
115,one-to-one,0.34096139296889305,0.630659849010408,0.6358736958354712,0.6381999000906945,0.6906625293195248,0.6197139742597938
153,many-to-one,0.005226431414484978,0.005244395509362221,0.0052610039710998535,0.005273816175758839,0.008773202076554298,0.005296400673687458
153,codegen,0.003833964467048645,0.0038511911407113075,0.0038681579753756523,0.003891295567154884,0.013873020187020302,0.003981729429215193
154,many-to-one,0.006953798234462738,0.006975967995822429,0.007003732956945896,0.017003882490098477,0.018001100048422813,0.009169116578996182
153,original,0.018105775117874146,0.01812176425009966,0.018146755173802376,0.01820310615003109,0.018297648057341576,0.018156069573014976
154,codegen,0.0051426272839307785,0.005159305781126023,0.005182632245123386,0.01521021109074354,0.01600511744618416,0.007477736324071884
152,original,0.024502858519554138,0.02457328513264656,0.02462920732796192,0.04463780075311661,0.05483035184442997,0.02796065093949437
102,one-to-one,0.45405934751033783,0.6792944038286806,0.8496833955869079,0.8531174622476101,0.9112812597304583,0.8157216245122254
155,many-to-one,0.006230488419532776,0.006247461587190628,0.006271141581237316,0.006285901181399822,0.016293713822960854,0.0065706722624599935
155,codegen,0.004652535542845726,0.004668909125030041,0.004685000516474247,0.00470169261097908,0.005195626989006996,0.0046914579160511494
109,one-to-one,0.440520316362381,0.5568464050069452,0.8131329324096441,0.8229648051783442,0.8250337280333042,0.763664031252265
156,many-to-one,0.007982989773154259,0.007999866642057896,0.008017324842512608,0.00803203359246254,0.013055069372057915,0.00806642547249794
106,one-to-one,0.45334016904234886,0.4555257296189666,0.8489633426070213,0.8513487115502357,0.8544174935668707,0.7971228746511042
156,codegen,0.005984371528029442,0.0060102386400103566,0.006032835692167282,0.006051827780902386,0.006615059450268745,0.006037442795932293
154,original,0.024594265967607498,0.024627554789185525,0.024680888280272484,0.04475897699594497,0.055589137598872185,0.030260789338499308
155,original,0.02239863947033882,0.022424920462071896,0.02245690207928419,0.022492750734090804,0.023025188595056534,0.022463193740695716
157,many-to-one,0.005579074844717979,0.005597074702382088,0.005612026900053024,0.005639547854661942,0.015638442710042,0.006033075079321861
157,codegen,0.004131367430090904,0.004143295250833035,0.004156021401286125,0.00417303778231144,0.004614612087607384,0.0041614677384495735
156,original,0.0288334209471941,0.028867211192846298,0.02890339493751526,0.028935474902391435,0.029490146785974503,0.02890816079452634
157,original,0.019655397161841393,0.019680238887667657,0.019710879772901535,0.019740166328847408,0.019881265237927437,0.019713534135371448
158,codegen,0.005435813218355179,0.005455893836915493,0.005476715974509716,0.005494338274002075,0.00573321245610714,0.005478224009275437
158,many-to-one,0.007276320829987526,0.00729192029684782,0.007310478016734123,0.00732995793223381,0.009255548939108849,0.0073295398615300655
126,one-to-one,0.3230549208819866,0.3610901040956378,0.6045453799888492,0.6082117682322861,0.6343833468854427,0.5522595521621406
108,one-to-one,0.45134497433900833,0.8391297770664096,0.8419657247141004,0.8479543752968312,0.9154131710529327,0.8250265748240053
159,codegen,0.0018678102642297745,0.0018738677725195884,0.001882202923297882,0.00189664289355278,0.0019457526504993439,0.0018843481317162513
159,many-to-one,0.0022691376507282257,0.0022771546617150304,0.0022850874811410904,0.0022969603538513183,0.004037702456116676,0.002303341832011938
128,one-to-one,0.4626603852957487,0.46461879182606936,0.500985799357295,0.6474276524037124,0.8157091028988361,0.5347221650369466
160,many-to-one,0.0028555989265441895,0.0028703128919005394,0.0028827814385294914,0.012892885506153107,0.012963859364390373,0.00428718738257885
160,codegen,0.002199774608016014,0.002220727503299713,0.0022336868569254875,0.0023031126707792286,0.01234135590493679,0.0028420586325228216
159,original,0.00868094153702259,0.008696691133081913,0.00871974602341652,0.008736597187817097,0.008860515430569649,0.008720861747860909
160,original,0.010375406593084335,0.010384869389235973,0.010403899475932121,0.010423928499221802,0.010473186150193214,0.010405124463140965
158,original,0.026149483397603035,0.026167678460478783,0.026193962432444096,0.02622150760143995,0.026372142136096954,0.026197189241647722
161,many-to-one,0.0033869706094264984,0.0033973217010498046,0.003412185236811638,0.003426407650113106,0.0035162530839443207,0.003412688821554184
161,codegen,0.002810349687933922,0.0028204413130879405,0.0028341636061668396,0.0028506804257631304,0.0030985288321971893,0.0028370451368391514
161,original,0.006600579246878624,0.006608993373811245,0.01351618580520153,0.01355336681008339,0.013687165454030037,0.010467986334115267
162,many-to-one,0.0006514955312013626,0.0006535083055496215,0.0006595272570848465,0.0006622541695833206,0.0007902737706899643,0.0006604033708572387
162,codegen,0.00044853612780570984,0.00045334752649068833,0.00045796576887369156,0.0004675501957535744,0.00048520416021347046,0.00045959940180182455
125,one-to-one,0.3548224549740553,0.355337830260396,0.6617830777540803,0.7034484345465899,0.7195521667599678,0.6130267683602869
162,original,0.004364572465419769,0.004377727210521698,0.004391427151858807,0.004404900409281254,0.004493849352002144,0.004392458349466324
163,many-to-one,0.0022792592644691467,0.002281966805458069,0.0022922521457076073,0.0023046601563692093,0.0024620331823825836,0.002294073775410652
163,codegen,0.0019472334533929825,0.0019575977697968484,0.001968665048480034,0.001982997916638851,0.002011055126786232,0.001970441769808531
131,one-to-one,0.3354649320244789,0.3369862511754036,0.6309077749028802,0.6663317376747728,0.6788630206137896,0.5652351740933955
163,original,0.008308535441756248,0.008323335833847523,0.008340036496520042,0.008359702117741109,0.008548593148589134,0.008342564478516579
164,many-to-one,0.0019023846834897995,0.001915402337908745,0.0019221538677811623,0.0019358383491635323,0.002146689221262932,0.0019263173639774323
164,codegen,0.0012946892529726028,0.001307787746191025,0.001315179280936718,0.0013271952047944069,0.0015374589711427689,0.0013179757073521613
141,one-to-one,0.2475367709994316,0.25240781512111427,0.4611705979332328,0.4626106027513742,0.46751398779451847,0.4266697117872536
164,original,0.003190014511346817,0.003195720911026001,0.0032101664692163467,0.006631483323872089,0.006697747856378555,0.004760197289288044
165,many-to-one,0.0011532604694366455,0.0011560272425413132,0.0011584488674998283,0.001165912114083767,0.0013337284326553345,0.0011616423912346363
165,codegen,0.0006350837647914886,0.0006415698677301407,0.0006499262526631355,0.0006557915359735489,0.0006956271827220917,0.0006496703624725342
119,one-to-one,0.6329961121082306,0.6360957618802786,0.7311168098822236,0.8673298666253686,1.0546032804995775,0.7449572159163654
165,original,0.006196415051817894,0.006221441738307476,0.006251486949622631,0.016272622905671597,0.01750757545232773,0.009259649347513913
166,many-to-one,0.002193434163928032,0.0022057585418224336,0.002219622954726219,0.012218045443296433,0.0129865612834692,0.003523547314107418
166,codegen,0.0014315824955701828,0.001439342088997364,0.0014527766034007072,0.0014634903520345688,0.0017010942101478577,0.0014550298638641834
111,one-to-one,0.9390723314136267,0.9401566427201034,0.9418777907267213,0.9432107446715237,1.0177453737705946,0.9430300481989979
145,one-to-one,0.38124815560877323,0.38246072325855496,0.38386350218206644,0.5131232952699065,0.7231595516204834,0.4226513280160725
166,original,0.007233999669551849,0.007258074916899204,0.00727639626711607,0.007310495711863041,0.007542291656136513,0.007296224851161242
167,codegen,0.0017430689185857773,0.0017518609762191774,0.001764587126672268,0.0017748340964317323,0.00221814401447773,0.0017728028260171414
167,many-to-one,0.002537121996283531,0.0025477418676018715,0.002558561973273754,0.012567907199263572,0.01258629746735096,0.0038613029196858406
167,original,0.008822869509458542,0.008857661858201027,0.008897636085748672,0.018905032612383365,0.01975199393928051,0.010691922567784786
168,many-to-one,0.002774171531200409,0.002778894081711769,0.0027905143797397614,0.012800430133938789,0.012822708114981651,0.003909450136125088
168,codegen,0.001908751204609871,0.0019246460869908333,0.001934899017214775,0.0019505776464939118,0.011948904022574425,0.002239785436540842
137,one-to-one,0.32655204832553864,0.5393423205241561,0.6053195921704173,0.6103324173018336,0.611186133697629,0.5840047733671964
135,one-to-one,0.6079444475471973,0.610002895630896,0.6386141628026962,0.7806889057159424,0.9449540339410305,0.6666059790551663
169,many-to-one,0.0022733286023139954,0.002284308336675167,0.0022981520742177963,0.002339847199618816,0.012396527454257011,0.0031433198042213916
142,one-to-one,0.4586551617830992,0.46129710078239444,0.48217731434851885,0.6323763346299529,0.8215845264494419,0.5162972941063344
169,codegen,0.0018682312220335007,0.001880890130996704,0.0018905159085988998,0.0019054152071475983,0.012602139264345169,0.0023927357606589794
168,original,0.009899081662297249,0.009917918406426906,0.009940322488546371,0.009972089529037475,0.010077595710754395,0.009944756552577018
170,many-to-one,0.0020911749452352524,0.002098490484058857,0.00210458692163229,0.002116052247583866,0.004001442342996597,0.0021246879175305365
170,codegen,0.0015943720936775208,0.001605795882642269,0.0016159266233444214,0.0016573572531342507,0.001679232344031334,0.0016228132508695125
169,original,0.008643994107842445,0.008692313358187676,0.00872323289513588,0.01872920524328947,0.019469337537884712,0.010717971678823233
170,original,0.007133843377232552,0.007183433324098587,0.007219791412353516,0.01716813649982214,0.01792733371257782,0.008604664355516434
171,many-to-one,0.0026962291449308395,0.0027098858729004863,0.0027244435623288155,0.012687171809375286,0.013442497700452805,0.0039464994519948955
171,codegen,0.0019317865371704102,0.0019471047446131705,0.0019598323851823807,0.001969858631491661,0.002020217478275299,0.0019595828466117383
129,one-to-one,0.65546347014606,0.6585443394258619,0.706400559283793,0.8884124878793955,1.0454934258013964,0.7455898153595626
148,one-to-one,0.3778091538697481,0.37851873636245725,0.379747754894197,0.38180995248258115,0.4102737046778202,0.38058065040037037
172,many-to-one,0.003002554178237915,0.0030091000720858575,0.003018551506102085,0.0030293405055999752,0.0048575252294540405,0.003037600498646498
172,codegen,0.002130141481757164,0.0021400248631834986,0.002151729539036751,0.002165418304502964,0.0021916795521974564,0.0021529154665768145
110,one-to-one,0.8966466784477234,0.9037476090714335,1.0546939559280872,1.1987417740747333,1.3317021876573563,1.0419857894815505
171,original,0.008831450715661049,0.00887335017323494,0.00891579408198595,0.018931683152914047,0.019746333360671997,0.011906413342803717
173,many-to-one,0.0030214153230190277,0.003029305301606655,0.003043067641556263,0.003066745959222317,0.013072889298200607,0.0037559479288756846
162,one-to-one,0.11835421621799469,0.11872948594391347,0.21799626853317022,0.21829637195914986,0.22340945899486542,0.20130678545683622
173,codegen,0.002240002155303955,0.00226141382008791,0.0022767819464206696,0.011680685915052896,0.013094531372189522,0.0035233712382614613
172,original,0.010030452162027359,0.010055468790233134,0.010102321393787861,0.02010653503239155,0.030121803283691406,0.013628517296165227
174,many-to-one,0.003017289564013481,0.0030342867597937585,0.0030462071299552917,0.005833681859076084,0.01380910910665989,0.004069884363561868
174,codegen,0.0022262465208768845,0.0022391201928257942,0.00225642416626215,0.0022787852212786674,0.012269828468561172,0.0024592550471425056
173,original,0.01048555038869381,0.01049901470541954,0.010523720644414425,0.010606096684932708,0.021277500316500664,0.011235713586211204
130,one-to-one,0.7374412920325994,0.7392820326611399,0.7433061515912414,0.8901826288551095,1.1005012411624193,0.7760017644241453
120,one-to-one,0.7948225252330303,0.7991788050159813,0.8792927507311106,1.0487102070823313,1.1207593139261007,0.8948325140215456
175,many-to-one,0.0036690011620521545,0.0036840761080384255,0.0036976300179958344,0.0037444079294800757,0.007133845239877701,0.003739705365151167
174,original,0.010443015024065971,0.01047070026397705,0.010493934154510498,0.011564128287136639,0.020593659952282906,0.011500149928033353
175,codegen,0.002762647345662117,0.002772502601146698,0.0027873627841472626,0.012133906409144407,0.013636944815516472,0.003992863241583109
176,many-to-one,0.0020934082567691803,0.0021035315468907355,0.002118445001542568,0.012105806916952134,0.012910224497318268,0.003339606057852507
176,codegen,0.001575171947479248,0.0015945138409733772,0.0016051381826400757,0.0016210049390792847,0.001628328114748001,0.0016055147163569928
175,original,0.012976784259080887,0.01323916334658861,0.01328266877681017,0.023317010886967183,0.033376431092619896,0.015859779007732867
117,one-to-one,0.5687146056443453,0.570683191716671,1.0550647648051381,1.0606782456859947,1.1071809008717537,0.9702796611934901
177,many-to-one,0.001688241958618164,0.0016926480457186699,0.0017016930505633354,0.0017121506854891777,0.003609774634242058,0.0017211301624774932
176,original,0.007094105705618858,0.00710651595145464,0.007122390903532505,0.007173027284443378,0.007220102474093437,0.007128244452178478
177,codegen,0.0011509507894515991,0.001169322058558464,0.001177910715341568,0.001187596470117569,0.0012920312583446503,0.0011793367378413677
163,one-to-one,0.18644987419247627,0.18690643515437844,0.18752587120980024,0.35147798471152786,0.353112967684865,0.24558765687048434
178,many-to-one,0.0021385271102190018,0.0021433742716908456,0.0021487921476364136,0.0021575432270765304,0.0024186670780181885,0.002152918633073568
177,original,0.009745839983224869,0.010516203194856643,0.01053853239864111,0.010563003830611706,0.010622089728713036,0.010531749092042447
178,codegen,0.0014164093881845474,0.0014357510954141617,0.0014449907466769218,0.001453654281795025,0.001493329182267189,0.001445394642651081
144,one-to-one,0.5416339728981256,0.5434073681011796,0.5454761134460568,0.6881986796855928,0.8259396012872458,0.5902489763312042
179,many-to-one,0.004509078338742256,0.004515913128852844,0.004529707133769989,0.004546735063195229,0.014554541558027267,0.005133883357048035
146,one-to-one,0.460016343742609,0.46131644640117886,0.479509930126369,0.6126712763682008,0.7592600025236607,0.5152787572704256
178,original,0.006482768803834915,0.006506096757948399,0.006742971017956734,0.013403796404600142,0.013516809791326523,0.009862620290368796
179,codegen,0.0031642355024814606,0.0031760552898049354,0.0031898776069283485,0.0032224033027887346,0.003433695062994957,0.00320281982421875
180,many-to-one,0.004799271002411842,0.0048111116513609884,0.004824276082217693,0.0048421179875731465,0.016833165660500526,0.005565824378281832
180,codegen,0.0033276062458753586,0.003356429189443588,0.0033855093643069267,0.01339639537036419,0.014179691672325134,0.00499594796448946
165,one-to-one,0.16110771521925926,0.16133641377091407,0.26925438549369574,0.30270234066992996,0.3041104767471552,0.23644991930574177
179,original,0.015551822260022163,0.015583502687513828,0.015612563118338585,0.01569171790033579,0.01631235145032406,0.015628627073019742
181,many-to-one,0.00982239842414856,0.009835710003972053,0.009854416362941265,0.00994868166744709,0.011766539886593819,0.00988780066370964
180,original,0.01661030575633049,0.016628304682672023,0.016659128479659557,0.01672991942614317,0.01756519451737404,0.016684937737882138
181,codegen,0.007987339049577713,0.008006026782095433,0.008031018078327179,0.008128141984343529,0.008303919807076454,0.008053017165511846
159,one-to-one,0.20054016262292862,0.20212877001613377,0.3748648492619395,0.37697941605001684,0.37794129736721516,0.35534563137218356
182,many-to-one,0.0029602348804473877,0.002968038432300091,0.0029765795916318893,0.0051859617233276385,0.005396135151386261,0.0032560441084206106
138,one-to-one,0.5010250806808472,0.5017797000706196,0.7716620555147529,0.9345544025301934,0.9698322135955095,0.7509052206203342
182,codegen,0.002090945839881897,0.0021288253366947172,0.0021405117586255074,0.0021591240540146826,0.0022962354123592377,0.0021446700394153594
182,original,0.009434057399630547,0.009467430412769318,0.019259690307080746,0.01929930169135332,0.019349073991179466,0.017218662519007923
181,original,0.03625633753836155,0.0362915875390172,0.0363371754065156,0.03648003544658422,0.036648839712142944,0.0363628183118999
183,many-to-one,0.0037738364189863205,0.00378287248313427,0.0037946533411741257,0.0038071146234869954,0.003982745110988617,0.0037963504157960417
183,codegen,0.0029574334621429443,0.002970322780311108,0.0029893210157752037,0.003042002394795418,0.0037528835237026215,0.003003536015748978
164,one-to-one,0.17598904483020306,0.32655094321817163,0.3272980470210314,0.32852927818894384,0.3581698890775442,0.3238806025125086
184,many-to-one,0.002084672451019287,0.00208901222795248,0.0020938655361533165,0.0021022874861955643,0.0023279301822185516,0.0020973747596144676
184,codegen,0.001513984054327011,0.0015280772000551223,0.001538819633424282,0.0018041128292679788,0.003327462822198868,0.0016945084370672703
183,original,0.013595111668109894,0.013621306605637073,0.013641414232552052,0.013687097653746606,0.013806246221065521,0.013648767415434122
147,one-to-one,0.5166863594204187,0.5179809821769595,0.5306410435587168,0.6862662592902784,0.8648922182619572,0.5778391789086164
185,many-to-one,0.0024897046387195587,0.002496583759784699,0.002509918063879013,0.0025298599153757094,0.002722138538956642,0.0025139625370502474
185,codegen,0.0019136331975460052,0.0019316451624035837,0.0019410811364650726,0.0019558118656277657,0.001988571137189865,0.0019424916617572308
184,original,0.0135918278247118,0.013604472950100898,0.01362883485853672,0.01370040513575077,0.013754215091466904,0.013638540282845496
185,original,0.0043031759560108185,0.008843160979449748,0.008859917521476746,0.00887965690344572,0.00894753634929657,0.008758409358561038
186,many-to-one,0.001559736207127571,0.0015637839213013649,0.0015734601765871048,0.001925085671246057,0.0028619542717933655,0.0016990847513079644
186,codegen,0.0011376719921827316,0.0011578910052776337,0.0011672619730234146,0.0022531887516379356,0.002336319535970688,0.0013845290429890156
112,one-to-one,0.7686789054423571,0.7700653579086065,1.4264488006010652,1.4359684640541672,1.4510120134800673,1.2172521273419261
136,one-to-one,0.501913545653224,0.9252071583643556,0.9366448922082782,0.9403842501342297,1.0086388755589724,0.9061490017175674
186,original,0.005061745643615723,0.005105391331017017,0.010424087755382061,0.010453605093061924,0.010524798184633255,0.009492133036255837
187,many-to-one,0.003043130040168762,0.003051064908504486,0.003061540424823761,0.0030739925801753997,0.0032572001218795776,0.0030633774772286415
187,codegen,0.002419710159301758,0.002431461401283741,0.0024464763700962067,0.002513192594051361,0.0028952788561582565,0.002460529748350382
187,original,0.011441273614764214,0.011457179300487041,0.011479592882096767,0.01153447087854147,0.01164662092924118,0.0114886718057096
188,many-to-one,0.002495003864169121,0.002501501888036728,0.0025180550292134285,0.0025416359305381773,0.00589287094771862,0.0025525455363094806
188,codegen,0.0019031502306461334,0.0019193736836314202,0.0019311271607875824,0.001944594644010067,0.0019616112112998962,0.001931390892714262
139,one-to-one,0.824396401643753,0.8263505613431334,0.8280591880902648,0.9166862839832901,1.301721764728427,0.8503533378429711
188,original,0.008750362321734428,0.008790434524416925,0.008809588849544525,0.018821352533996104,0.019851023331284523,0.010713406391441822
189,many-to-one,0.002824658527970314,0.0028379835188388825,0.0028482088819146156,0.0028609199449419974,0.012859795242547989,0.0029675905220210553
143,one-to-one,0.6851558797061443,0.6899679329246282,0.7772266920655966,0.9209728999063377,1.2087885662913322,0.7973026937618851
189,codegen,0.0022288281470537186,0.002246781438589096,0.0022563859820365906,0.002270201966166496,0.002345127984881401,0.0022582300938665868
189,original,0.010410895571112633,0.010429049842059612,0.010453490540385246,0.010477450676262379,0.020462004467844963,0.010554127041250467
170,one-to-one,0.2923315018415451,0.29283809196203947,0.29616358038038015,0.3178702130913734,0.3186302352696657,0.30391766352578997
190,many-to-one,0.0030575208365917206,0.003068385273218155,0.003080780617892742,0.0031114382669329642,0.0032164771109819412,0.0030866472236812117
190,codegen,0.00241747684776783,0.0024286387488245964,0.002443777397274971,0.0024586359038949014,0.002539912238717079,0.0024444118142127992
149,one-to-one,0.6178393270820379,0.6192145645618439,0.6221695942804217,0.7608912916854025,1.0111949983984232,0.6536402528174221
191,many-to-one,0.0030737947672605515,0.00307811014354229,0.003089587204158306,0.00311119444668293,0.004924498498439789,0.003110393863171339
191,codegen,0.0024209804832935333,0.0024388371035456657,0.002453969791531563,0.00247174147516489,0.0024887267500162125,0.00245422238484025
190,original,0.011397212743759155,0.011420628242194652,0.011446945369243622,0.011492906510829926,0.011661980301141739,0.01145382359623909
191,original,0.011422351002693176,0.01144130975008011,0.01146621536463499,0.01149568185210228,0.01153193786740303,0.011467486284673215
160,one-to-one,0.4557238481938839,0.45741392467170955,0.48889259714633226,0.6188708622008563,0.7561702784150839,0.5199206092767418
192,many-to-one,0.004140922799706459,0.004148385673761368,0.004163878038525581,0.0041857963427901265,0.005972573533654213,0.004185122270137072
166,one-to-one,0.3573438487946987,0.35850780084729195,0.39108738116919994,0.5184454280883074,0.5984227247536182,0.4172652122378349
192,codegen,0.00341142900288105,0.003431960195302963,0.0034498656168580055,0.0034729136154055596,0.003615075722336769,0.0034551734104752542
193,many-to-one,0.003838576376438141,0.003846459649503231,0.003857368603348732,0.0038742421194911,0.007315715774893761,0.0038945911824703216
193,codegen,0.003085177391767502,0.0030967622995376584,0.003108997829258442,0.0031321838498115538,0.0032444987446069717,0.0031179955042898656
192,original,0.015698924660682678,0.01573286484926939,0.015810389071702957,0.03399488739669324,0.03590950183570385,0.019266721159219742
193,original,0.01466461643576622,0.014727085456252098,0.014773325063288212,0.024732003174722197,0.035577114671468735,0.01667430790141225
194,many-to-one,0.0038804206997156143,0.0038877202197909353,0.00389879010617733,0.003924361988902092,0.010879041627049446,0.0039743145927786825
150,one-to-one,0.6968732494860888,0.6982396144419909,0.6995444362983108,0.7009709918871523,0.7220401130616665,0.6998015207983553
194,codegen,0.003033079206943512,0.003044002875685692,0.0030601434409618378,0.0030807958915829658,0.0037876106798648834,0.0030676898546516894
194,original,0.014366738498210907,0.014384442195296287,0.014410175383090973,0.01443173699080944,0.024436291307210922,0.01451123459264636
195,many-to-one,0.003196798264980316,0.003207444027066231,0.003216867335140705,0.003236641362309456,0.0033748243004083633,0.0032212852500379087
195,codegen,0.0023477748036384583,0.0023680334910750386,0.0023787133395671844,0.0023938309401273727,0.012394148856401443,0.002579819783568382
176,one-to-one,0.2925202064216137,0.2939448023214936,0.2960675870999694,0.4166537582874299,0.4583096522837877,0.3263371940888464
195,original,0.011106323450803757,0.011124747060239316,0.011144065298140049,0.011167996749281883,0.012277103960514069,0.011157564651221037
196,many-to-one,0.0036060623824596405,0.0036170242354273798,0.0036320211365818977,0.003648141957819462,0.006911879405379295,0.0036652064509689808
196,codegen,0.0028999559581279755,0.002919844537973404,0.002934142015874386,0.0030114294961094855,0.0031399354338645935,0.0029469581879675386
161,one-to-one,0.3326907642185688,0.4887358449399472,0.6221495466306806,0.6244246546179056,0.6264442019164562,0.5913016586378217
196,original,0.006890391930937767,0.006913812272250652,0.006939263083040714,0.014184191823005676,0.01436450146138668,0.009384492952376604
197,many-to-one,0.001809423789381981,0.0018143607303500175,0.001820884644985199,0.0018305247649550438,0.0036011841148138046,0.0018392135947942734
197,codegen,0.0013055168092250824,0.0013298297300934792,0.0013375980779528618,0.0013470934703946112,0.001600181683897972,0.0013398206979036331
151,one-to-one,0.43838996812701225,0.4409031176939607,0.816357946023345,0.8183824582025409,0.8210370223969221,0.7413912854716181
169,one-to-one,0.37325754947960377,0.3753503421321511,0.4367093686014414,0.5350974133238197,0.6469066422432661,0.4437490008585155
198,many-to-one,0.0035655591636896133,0.0035751180723309515,0.0035899998620152473,0.013596992567181589,0.013616479933261871,0.004895092025399208
167,one-to-one,0.437053669244051,0.44055426605045794,0.44282305147498846,0.5804854141548279,0.7700164765119553,0.4836517231911421
173,one-to-one,0.24598297104239464,0.24663790278136732,0.45578230544924736,0.46185559947043653,0.46418596617877483,0.40108739100396634
198,codegen,0.002876417711377144,0.0028905343264341355,0.002901599742472172,0.0029220713302493097,0.01294122077524662,0.0030061207339167595
197,original,0.012055551633238792,0.01207471378147602,0.012095783837139606,0.012124506942927837,0.01229323074221611,0.012100371476262807
199,many-to-one,0.0023112427443265915,0.002320609614253044,0.00233450997620821,0.0023560617119073868,0.01233387365937233,0.0024371424689888952
171,one-to-one,0.3763029929250479,0.37763016261160376,0.3956768084317446,0.5135399060323835,0.7479811813682318,0.42807776303961875
199,codegen,0.00180104561150074,0.0018086785450577736,0.0018202122300863266,0.0018381262198090553,0.0019037872552871704,0.0018228177540004253
200,many-to-one,0.0024554766714572906,0.002461507357656956,0.002472691237926483,0.0024941476061940194,0.005998963490128517,0.0025100529752671717
198,original,0.006411112844944,0.006432797387242318,0.006469951011240482,0.0131416454911232,0.01321655884385109,0.009343475122004747
200,codegen,0.0018910001963376999,0.0019087802618741989,0.0019217738881707191,0.00193592794239521,0.0019523221999406815,0.0019224831275641919
199,original,0.008214814588427544,0.008225999400019645,0.008274942636489868,0.018271535634994507,0.01924918033182621,0.010662163943052291
200,original,0.008789407089352608,0.008810828812420369,0.008826319128274918,0.008852034620940686,0.008971000090241432,0.008830610662698746
201,many-to-one,0.0023241695016622543,0.0023368308320641518,0.0023506032302975655,0.012355421483516692,0.013187702745199203,0.0036525007896125315
201,codegen,0.0018006190657615662,0.0018099706619977953,0.0018236031755805016,0.001873495802283287,0.0019247401505708694,0.0018322397954761982
172,one-to-one,0.4274723660200834,0.4293835567310453,0.431292999535799,0.43393232412636285,0.49492623284459114,0.43376420909538865
202,many-to-one,0.002448149025440216,0.0024579871445894242,0.002470034174621105,0.0024812592193484305,0.004236755892634392,0.0024877089075744153
202,codegen,0.0018901024013757706,0.001906155049800873,0.0019157994538545609,0.0019305611029267313,0.0019553937017917633,0.0019172213226556778
201,original,0.008214188739657402,0.008239343203604222,0.008259297348558903,0.008283378928899765,0.008330119773745537,0.008259254917502403
202,original,0.008808540180325508,0.008817982114851476,0.008832084015011787,0.00885509941726923,0.008927697315812111,0.008836261462420225
203,many-to-one,0.0024579968303442,0.0024653740227222444,0.0024757999926805496,0.0024987861514091493,0.0026275627315044403,0.0024803585931658743
203,codegen,0.0019046925008296967,0.0019130054861307144,0.001921171322464943,0.00193435437977314,0.0019656699150800705,0.0019230155646800995
153,one-to-one,0.44333444349467754,0.6308471709489822,0.8233517939224839,0.8262007283046842,0.8438186421990395,0.784116649273783
203,original,0.004288161173462868,0.00881226398050785,0.008843846619129181,0.008858969062566757,0.008908068761229515,0.008440991658717393
204,many-to-one,0.003893684595823288,0.0039019882678985596,0.003916454501450062,0.003929039277136326,0.005931779742240906,0.0039377623982727525
204,codegen,0.0032296236604452133,0.0032487673684954647,0.003261779434978962,0.003281998261809349,0.0036298949271440506,0.003270178157836199
113,one-to-one,1.2847706247121096,1.2915136037394406,1.4254845483228564,1.6915404038503765,1.7497643996030092,1.4544333743304014
204,original,0.014620758593082428,0.014646456763148307,0.014681055210530758,0.014830947294831276,0.035583678632974625,0.015291496440768241
205,many-to-one,0.0036724917590618134,0.003679618984460831,0.003687896765768528,0.003706273250281811,0.005602473393082619,0.003711733538657427
205,codegen,0.0027620121836662292,0.0027756912633776667,0.0027897441759705544,0.00284758061170578,0.002906445413827896,0.0027994978614151477
168,one-to-one,0.49361081048846245,0.49785917773842814,0.5684377448633313,0.6582908296957611,0.9201077520847321,0.5808958558924496
177,one-to-one,0.4557014238089323,0.4571769358590245,0.4607477402314544,0.4978960115462542,0.5963228959590197,0.47018942642956973
206,many-to-one,0.0036948509514331818,0.003705202601850033,0.003717152401804924,0.003768610954284668,0.003969669342041016,0.0037322453781962394
206,codegen,0.0027798935770988464,0.0027897270396351815,0.002808133140206337,0.0028863120824098587,0.0031668897718191147,0.0028243237733840943
205,original,0.012700630351901054,0.012714463658630848,0.012739493511617184,0.012823702394962312,0.03353831730782986,0.013849846273660659
174,one-to-one,0.4568689912557602,0.458721143566072,0.5060182707384229,0.6283855993300677,0.7997899688780308,0.5303282187692822
206,original,0.01269497163593769,0.012702701427042483,0.012730834074318409,0.012755746953189373,0.012818165123462677,0.012732274420559407
207,many-to-one,0.002116808667778969,0.002126050181686878,0.0021362528204917908,0.0021596141159534454,0.013004366308450699,0.0028348575718700887
207,codegen,0.0026012398302555084,0.002625391073524952,0.002640141174197197,0.002701089903712273,0.012652017176151276,0.0027502429485321044
207,original,0.007229259237647057,0.007253806665539741,0.007274863310158253,0.007318295724689961,0.01729993149638176,0.007977848444133996
208,many-to-one,0.008228149265050888,0.008265862241387367,0.008287759497761726,0.00837479755282402,0.01829959638416767,0.00849367557093501
208,codegen,0.008840188384056091,0.008871515281498432,0.008897518739104271,0.00895668938755989,0.019765598699450493,0.009224628899246454
185,one-to-one,0.37381761707365513,0.37552646789699795,0.38775153178721666,0.4939741834998131,0.6664977800101042,0.417267745770514
188,one-to-one,0.20158124528825283,0.20284031461924315,0.37760958075523376,0.3805026946589351,0.40971377305686474,0.35385624630376694
186,one-to-one,0.24462711066007614,0.24535567965358496,0.45950253400951624,0.47977770026773214,0.4962436854839325,0.4028010285273194
209,many-to-one,0.00392979197204113,0.003935785032808781,0.00394864659756422,0.003961336426436902,0.004410536959767342,0.003954969178885222
209,codegen,0.003118569031357765,0.003130050376057625,0.003141541965305805,0.0031569981947541237,0.0041307322680950165,0.0031520653143525122
154,one-to-one,0.6168361697345972,0.6186085406690837,1.0221422808244824,1.1560181450098752,1.1687239482998848,0.909865232501179
209,original,0.013866584748029709,0.013895798474550247,0.013928607106208801,0.013961798138916492,0.014239273965358734,0.013932134937494994
210,many-to-one,0.005419408902525902,0.005429636500775814,0.005443667992949486,0.005478994548320771,0.005906069651246071,0.005454178433865309
210,codegen,0.004357296973466873,0.004383289627730847,0.004405675455927849,0.0044359827414155,0.0045801792293787,0.00441392283886671
178,one-to-one,0.3194988779723644,0.3212490832433105,0.596674126572907,0.6023073345422745,0.6448352318257093,0.5521094815060497
211,many-to-one,0.0023141223937273026,0.0023231547325849537,0.0023352736607193947,0.002354726195335388,0.0025396421551704407,0.0023384991846978663
211,codegen,0.0018699858337640762,0.0018839046359062194,0.001896735280752182,0.0019071927294135095,0.001928582787513733,0.0018965508975088597
175,one-to-one,0.5916598122566938,0.5942351242527366,0.5959499944001436,0.598007939569652,0.5987845100462437,0.5960887987539172
208,original,0.02846129611134529,0.028516136668622495,0.028659389354288578,0.057867308706045145,0.05946080572903156,0.035816851034760476
212,many-to-one,0.0024158041924238205,0.0024241859093308447,0.0024387482553720474,0.002469688095152378,0.012469019740819931,0.002942668255418539
212,codegen,0.001902872696518898,0.001915227621793747,0.0019248388707637787,0.0019412802532315255,0.01194310188293457,0.00212637972086668
211,original,0.008180513978004456,0.008196433074772358,0.008210484869778156,0.008241167291998863,0.009308621287345886,0.008229195307940244
210,original,0.0188679751008749,0.018904887512326243,0.01945829577744007,0.019576588831841945,0.019661685451865196,0.01940205156803131
105,one-to-one,1.5151798706501722,1.5213632650673388,1.6965106222778559,1.9461469115689398,2.076281314715743,1.716738109793514
213,many-to-one,0.0022946950048208237,0.002305442653596401,0.0023173270747065544,0.0023380685597658157,0.0024992022663354874,0.00232044430449605
213,codegen,0.0017882641404867172,0.0017979467287659646,0.0018079588189721107,0.001821640133857727,0.001864105463027954,0.0018085261434316634
212,original,0.00873066857457161,0.008745399862527847,0.00876283086836338,0.008788305334746838,0.009053768590092659,0.008767409175634384
214,many-to-one,0.003386775031685829,0.0034017229452729223,0.003414912149310112,0.0034268097952008247,0.0036793481558561325,0.0034174189530313016
213,original,0.008178764954209328,0.008201702497899532,0.008216273970901966,0.008238792791962624,0.008409179747104645,0.00821890976279974
214,codegen,0.002772292122244835,0.002796209044754505,0.0028090188279747963,0.0028325004503130915,0.003102850168943405,0.002815706841647625
184,one-to-one,0.319878738373518,0.32029024995863437,0.5978573812171817,0.602210951037705,0.6068176627159119,0.4984894783049822
215,many-to-one,0.0035192612558603287,0.0035295244306325912,0.0035453150048851967,0.0035622179508209228,0.005483245477080345,0.003565839771181345
214,original,0.012495288625359535,0.012506101839244365,0.012526435777544975,0.012560301274061202,0.01278785802423954,0.012533607613295316
215,codegen,0.0028916485607624054,0.002902739495038986,0.002914697863161564,0.002930733375251293,0.0030285418033599854,0.002917642928659916
140,one-to-one,1.1483194883912802,1.1565692223608495,1.2350386437028646,1.4452786393463615,1.739853024482727,1.2678273516148328
215,original,0.013024626299738884,0.013037878274917602,0.013064338825643063,0.013134286180138588,0.013266975060105324,0.01307217199355364
216,many-to-one,0.004942381754517555,0.004962754622101784,0.00497562438249588,0.0050001926720142365,0.0051866862922906876,0.004981973543763161
216,codegen,0.004211125895380974,0.004223304614424705,0.004240074194967747,0.004269681125879288,0.004682974889874458,0.004254078380763531
216,original,0.018939150497317314,0.01896638590842485,0.018995762802660465,0.01907032821327448,0.019843049347400665,0.019015792831778525
217,many-to-one,0.0022844988852739334,0.002292749471962452,0.0023007718846201897,0.0023245912045240405,0.002445552498102188,0.0023058987595140933
217,codegen,0.001780657097697258,0.001790766604244709,0.0018021268770098686,0.0018139394000172616,0.0018351264297962189,0.001802604366093874
187,one-to-one,0.27420637384057045,0.5012235565111041,0.5127559648826718,0.5139272399246693,0.5446223597973585,0.4937282255291939
217,original,0.008162712678313255,0.008179686032235622,0.008197695016860962,0.008220286667346954,0.00837356224656105,0.008201377280056477
218,many-to-one,0.002427326515316963,0.002434712089598179,0.0024467110633850098,0.002458132989704609,0.004452783614397049,0.00246621310710907
218,codegen,0.0018825475126504898,0.0019001189619302751,0.0019153105095028877,0.001961052417755127,0.0020064562559127808,0.0019213024526834488
183,one-to-one,0.3218883480876684,0.5977191897109151,0.600063999183476,0.6080482473596931,0.6514778602868319,0.5945280400849878
203,one-to-one,0.20054960437119007,0.2011006386950612,0.3464617431163788,0.3769548799842596,0.39272946305572987,0.2971030716598034
219,many-to-one,0.0024223048239946365,0.0024285176768898964,0.0024404944851994514,0.0024665558710694315,0.0026332251727581024,0.002444707378745079
219,codegen,0.0018885638564825058,0.0018987940624356269,0.001909961923956871,0.0019705718383193015,0.0020186714828014374,0.0019192876666784286
218,original,0.008709440007805824,0.00873163491487503,0.008750288747251034,0.008772132359445095,0.008998798206448555,0.008755134847015143
152,one-to-one,0.6157520730048418,0.7324347771704197,1.1523651462048292,1.1595944175496697,1.2443278133869171,1.0834554821066558
200,one-to-one,0.2014854233711958,0.2025030193850398,0.3745156303048134,0.37651406936347487,0.4047833364456892,0.34267161689698694
220,many-to-one,0.0021485183387994766,0.0021523196250200272,0.0021577738225460052,0.0021684592589735984,0.0039410460740327835,0.0021782779693603517
219,original,0.008741075173020363,0.008748810924589633,0.008769193664193153,0.008819188363850117,0.008862392976880074,0.008779552504420281
220,codegen,0.003373280167579651,0.003399973921477795,0.0034164851531386375,0.003429347835481167,0.0036497898399829865,0.0034174560382962227
221,many-to-one,0.0018585994839668274,0.0018647778779268265,0.0018728496506810188,0.001886935718357563,0.001965310424566269,0.001875334419310093
221,codegen,0.0013717804104089737,0.0013800604268908502,0.001390022225677967,0.0014043116942048072,0.0014141220599412918,0.0013909384422004223
157,one-to-one,0.9020798392593861,0.9067207269370556,1.0142242657020688,1.2036290129646658,1.3668040297925472,1.0315652373060584
221,original,0.006538720801472664,0.00655600130558014,0.00657251849770546,0.006600227206945419,0.01657859794795513,0.00667611088603735
220,original,0.01370273157954216,0.014182881452143192,0.014657659456133842,0.01473775040358305,0.014817407354712486,0.014595983885228633
222,many-to-one,0.002669546753168106,0.0026753012090921405,0.002686728723347187,0.0027143247425556183,0.0028552543371915817,0.0026922987028956415
222,codegen,0.0019242540001869202,0.0019279446452856064,0.0019362280145287514,0.0019501686096191405,0.002216322347521782,0.0019409341551363468
189,one-to-one,0.4583434481173754,0.45999263077974323,0.5104470914229751,0.6082980589941144,0.7230164371430874,0.5274576587788761
223,many-to-one,0.0033700671046972275,0.0033807890489697457,0.0033984938636422157,0.013394939713180065,0.014151614159345627,0.004617526028305292
222,original,0.009874077513813972,0.009880993142724039,0.00989589560776949,0.009914969466626644,0.009968148544430733,0.009898032639175653
223,codegen,0.0025088489055633545,0.002523491159081459,0.002536424435675144,0.012544504180550576,0.013342536985874176,0.004142756592482328
191,one-to-one,0.51076072268188,0.511973693408072,0.5131088867783546,0.5140833230689168,0.5426134467124939,0.5135240690782666
224,many-to-one,0.004281945526599884,0.004289189167320728,0.004305832087993622,0.004319920018315315,0.007811760529875755,0.0043410449847579
224,codegen,0.0034331530332565308,0.0034532055258750913,0.003467475064098835,0.0034866997972130775,0.004204418510198593,0.0034755680151283743
223,original,0.013212507590651512,0.013243657536804676,0.013298124074935913,0.023229862563312054,0.03331860154867172,0.014980292301625014
202,one-to-one,0.37282515317201614,0.37422995232045647,0.37599099706858397,0.3770482210442424,0.4065176136791706,0.37655310034751893
225,many-to-one,0.004594903439283371,0.004611041210591793,0.004626929759979248,0.0046520566567778586,0.006451411172747612,0.004646498151123524
199,one-to-one,0.34638707898557186,0.34995427429676057,0.3856860278174281,0.4996356198564172,0.6186076700687408,0.40840630667284133
225,codegen,0.003751492127776146,0.003764741308987141,0.0037831254303455353,0.003840666450560093,0.004620131105184555,0.003804462179541588
224,original,0.017423706129193306,0.017466440796852112,0.01758786290884018,0.03758066613227129,0.03838962875306606,0.022714299634099006
201,one-to-one,0.3486557975411415,0.35126997474581,0.39329016115516424,0.48370323069393634,0.5744548663496971,0.40600736541673543
226,many-to-one,0.004424285143613815,0.004442809708416462,0.004460430704057217,0.004495837911963463,0.014491826295852661,0.004774652179330588
225,original,0.009203236550092697,0.009213569946587084,0.019054356031119823,0.019123084843158722,0.019194291904568672,0.015017637517303228
226,codegen,0.003565289080142975,0.0035792885348200796,0.00359339639544487,0.013608815148472786,0.014475198462605476,0.005207518860697746
227,many-to-one,0.001679724082350731,0.001683633401989937,0.0016931714490056038,0.001705382391810417,0.011713465675711632,0.002125204633921385
227,codegen,0.0012980997562408447,0.0013055864721536637,0.0013152193278074265,0.011323286592960358,0.012054648250341415,0.0025209340080618856
226,original,0.008701279759407043,0.008722001314163208,0.008749115280807018,0.018075364641845226,0.018150275573134422,0.012357325796037912
179,one-to-one,0.7028545383363962,0.7060493165627122,0.7512178719043732,0.8910398669540884,1.0980181191116571,0.7773383340798319
227,original,0.0031689852476119995,0.0031766502186655996,0.0031870799139142036,0.006549264863133431,0.006566507741808891,0.0038381851837038993
228,codegen,0.0008563436567783356,0.0008630607277154923,0.0008702883496880531,0.0008766846731305122,0.0010810326784849167,0.000872484240680933
228,many-to-one,0.0022711586207151413,0.0022800013422966,0.0022889068350195885,0.00230974517762661,0.004217056557536125,0.0023110586777329444
197,one-to-one,0.2884649205952883,0.2898517746478319,0.5420150803402066,0.5456063512712717,0.5504367910325527,0.4630200807377696
229,many-to-one,0.0022851936519145966,0.00229472890496254,0.0023035621270537376,0.0023227257654070852,0.004068642854690552,0.002324063591659069
229,codegen,0.0016506034880876541,0.0016573064029216768,0.0016670841723680496,0.0016796261072158814,0.0018683038651943207,0.0016696318984031678
228,original,0.00817682221531868,0.008197361789643766,0.008217040449380875,0.00934479068964728,0.01824282296001911,0.009219256844371557
190,one-to-one,0.511189766228199,0.5143964057788253,0.5873068384826183,0.7082792554050685,0.8335130997002125,0.5983547375537455
230,many-to-one,0.0032868199050426483,0.0032944245263934135,0.003309967927634716,0.0033323610201478004,0.013379642739892006,0.0039289148710668085
229,original,0.008180098608136177,0.008209531754255294,0.008228285238146782,0.008246932178735733,0.01824798621237278,0.00832751538604498
230,codegen,0.002602025866508484,0.0026217153295874595,0.0026384619995951653,0.0126409400254488,0.013413438573479652,0.003946888912469149
230,original,0.01308370754122734,0.013116595335304737,0.013143964111804962,0.01317489016801119,0.013275014236569405,0.013147161733359098
155,one-to-one,1.0449903458356857,1.0482630208134651,1.1519522359594703,1.3595178121700884,1.6288358308374882,1.1826171954721212
231,many-to-one,0.0033049732446670532,0.003314395993947983,0.0033231349661946297,0.003340127691626549,0.0034422166645526886,0.003326855693012476
231,codegen,0.002597939223051071,0.0026129560545086862,0.0026258230209350586,0.002641691267490387,0.003036007285118103,0.0026300165057182314
195,one-to-one,0.4887295477092266,0.49012437257915736,0.4958857437595725,0.6224185509607196,0.7718781493604183,0.5342001638002694
232,many-to-one,0.003723055124282837,0.003739475645124912,0.0037528881803154945,0.0037779593840241432,0.003965476527810097,0.003757257256656885
158,one-to-one,0.6581236571073532,0.7251201210543514,1.2327177785336971,1.2455014571547507,1.276465656235814,1.1375101091712714
232,codegen,0.00294598750770092,0.002964750677347183,0.002985621802508831,0.003005252778530121,0.003372862935066223,0.0029915577173233033
231,original,0.013102365657687187,0.013130082748830318,0.013167175464332104,0.02222537528723479,0.03375791758298874,0.014760458543896675
233,many-to-one,0.0037285741418600082,0.0037415208294987678,0.003756484016776085,0.003825419209897518,0.013805542141199112,0.004554964229464531
233,codegen,0.0029329918324947357,0.002956558018922806,0.002971411682665348,0.00299462154507637,0.012978881597518921,0.003173564672470093
232,original,0.013432508334517479,0.014207706972956658,0.014261098578572273,0.01429584138095379,0.014407027512788773,0.014236358758062125
182,one-to-one,0.4468967989087105,0.6277082864195109,0.8333466611802578,0.8366813626140356,0.8631716296076775,0.7925003791972994
234,many-to-one,0.004376726225018501,0.004394927434623242,0.004408218897879124,0.004448054730892181,0.0063605476170778275,0.004433433208614588
234,codegen,0.0035544540733098984,0.0035719187930226327,0.003588775172829628,0.0036118451505899427,0.0041190627962350845,0.0036017630808055402
207,one-to-one,0.31442854180932045,0.31613800171762707,0.3553742477670312,0.4670377718284726,0.5974816661328077,0.37804673312231896
233,original,0.014197371900081635,0.014206604287028312,0.014235427603125572,0.014270585402846337,0.014324339106678963,0.014239073917269706
235,many-to-one,0.004403533414006233,0.004413983970880509,0.004428857937455177,0.0044843293726444244,0.004560960456728935,0.004439002200961113
235,codegen,0.003592178225517273,0.003609183803200722,0.0036284634843468666,0.003657034412026405,0.0037989094853401184,0.0036383830569684506
234,original,0.017444508150219917,0.017494899593293665,0.017537160776555538,0.03714704960584641,0.03761919401586056,0.021429622415453195
192,one-to-one,0.3605103399604559,0.6663163030520082,0.6692186547443271,0.6726051140576601,0.7002593912184238,0.6620356723107398
236,many-to-one,0.0035972055047750473,0.003613848611712456,0.003628423437476158,0.0036524804309010506,0.005533808842301369,0.003649774678051472
156,one-to-one,0.7305704616010189,0.8399188991636038,1.3688550386577845,1.3725706396624446,1.3991445396095514,1.2414871062710882
236,codegen,0.002842474728822708,0.002864675223827362,0.0028823930770158768,0.0029325038194656376,0.0034122485667467117,0.0028954420797526834
211,one-to-one,0.2388535887002945,0.34822874162346124,0.35025202110409737,0.35288896411657333,0.3788968250155449,0.34942101430147887
235,original,0.017398541793227196,0.017421212792396546,0.017505940981209278,0.03745342828333378,0.0445134062319994,0.021364061925560236
198,one-to-one,0.5317569654434919,0.534500073082745,0.5373795432969928,0.6263292374089361,0.8056250084191561,0.5649988397583365
180,one-to-one,0.7572898585349321,0.7616127716377378,0.8888985924422741,1.012123572267592,1.1660750769078732,0.8876164941303432
237,many-to-one,0.004308465868234634,0.004317380301654339,0.004330719821155071,0.004343379847705365,0.006259119138121605,0.004349809251725674
237,codegen,0.0034781135618686676,0.0035075310617685316,0.003524838015437126,0.003546750359237194,0.014193091541528702,0.004423278030008078
238,many-to-one,0.004220964387059212,0.0042344916611909865,0.004247437231242657,0.004260045476257801,0.004284525290131569,0.004247046168893575
236,original,0.013690222054719925,0.013711914233863354,0.0137352105230093,0.013773884065449238,0.01397792063653469,0.013741391859948635
238,codegen,0.003319365903735161,0.0033376296982169152,0.00335529912263155,0.0033815259113907812,0.0035086385905742645,0.0033636931516230107
213,one-to-one,0.18669369257986546,0.3486450511962175,0.3512820713222027,0.3740459403023124,0.3772321902215481,0.34426873924210666
239,codegen,0.0020608026534318924,0.002068149857223034,0.002080067992210388,0.002094539999961853,0.0025239232927560806,0.002084920294582844
239,many-to-one,0.002597542479634285,0.0026223940774798395,0.0026360563933849335,0.002665656059980393,0.01364533044397831,0.0034562226757407187
237,original,0.016796870157122612,0.016818327084183692,0.016847808845341206,0.016879767924547196,0.01703396998345852,0.01685162737965584
194,one-to-one,0.6490872763097286,0.6503241021186114,0.6533291656523943,0.6557018207386136,0.703932449221611,0.6552970345504582
240,many-to-one,0.0035198256373405457,0.0035287410020828245,0.00353898573666811,0.0035505408421158792,0.005411377176642418,0.0035578392818570136
238,original,0.016230640932917595,0.016341322846710683,0.016444427892565727,0.016605664789676667,0.01663859188556671,0.016451226938515903
240,codegen,0.00276801735162735,0.002775527350604534,0.002790335565805435,0.0028060084208846093,0.0032441411167383194,0.0027946899086236953
239,original,0.009886788204312325,0.0099166389554739,0.009992072358727455,0.01999302878975868,0.020720714703202248,0.014537935331463813
193,one-to-one,0.6726087052375078,0.6749677343294024,0.6766142714768648,0.7161301732063293,1.070285428315401,0.6932094828970731
241,many-to-one,0.004196668043732643,0.0042093675583601,0.004222425632178783,0.00425037182867527,0.004385519772768021,0.004226478468626738
241,codegen,0.0034075025469064713,0.0034197267144918443,0.0034391703084111214,0.0036012215539813043,0.014359403401613235,0.0043594460561871525
242,many-to-one,0.0046389903873205185,0.004662083834409714,0.004680227488279343,0.014682176895439623,0.01541115902364254,0.006382979657500982
240,original,0.01411285437643528,0.014130511693656443,0.014157368801534176,0.014190601743757724,0.014341102913022041,0.014160535223782062
242,codegen,0.003751266747713089,0.003798729367554188,0.00382100697606802,0.0038727702572941784,0.004014011472463608,0.003830230534076691
204,one-to-one,0.33181905932724476,0.33264356926083566,0.6194077571853995,0.6221278240904212,0.6235986668616533,0.536991700194776
241,original,0.01726054772734642,0.017306031472980977,0.017329063266515732,0.01740198191255331,0.017504455521702766,0.017340153101831676
243,many-to-one,0.0023999474942684174,0.002408145181834698,0.0024195369333028793,0.002442236803472042,0.002586565911769867,0.002423675563186407
243,codegen,0.0019786525517702103,0.0019867531955242157,0.0019990894943475723,0.002049136906862259,0.0021075885742902756,0.002007940784096718
217,one-to-one,0.1857045739889145,0.18666608538478613,0.3486932283267379,0.35096908565610646,0.35179237462580204,0.32032515078783036
244,many-to-one,0.004255753010511398,0.00426591020077467,0.004277778789401054,0.004297734797000885,0.004399565979838371,0.004284337852150202
243,original,0.008497040718793869,0.008515616692602635,0.00853318814188242,0.008571099489927292,0.008672978729009628,0.008541021216660737
244,codegen,0.0035526417195796967,0.0035642219707369806,0.003580440767109394,0.003596699796617031,0.0036090798676013947,0.0035798504576087
242,original,0.018577367067337036,0.0186123913154006,0.018677515909075737,0.03784452751278877,0.039454592391848564,0.02166294811293483
245,many-to-one,0.0031666234135627747,0.0031773075461387634,0.003189460374414921,0.003210424259305,0.0033556129783391953,0.0031934983469545843
221,one-to-one,0.17646955698728561,0.17690107990056278,0.3284795116633177,0.330637364089489,0.3569500055164099,0.27381803598254917
245,codegen,0.0031265243887901306,0.003137107938528061,0.0031584780663251877,0.012505779601633554,0.014042722061276436,0.004271312300115824
244,original,0.014701347798109055,0.014728329516947268,0.014750761911273003,0.014776987582445146,0.014984356239438057,0.014756700247526169
246,many-to-one,0.0028860531747341156,0.0029008224606513976,0.002908931113779545,0.0029341554269194606,0.0030444711446762085,0.0029149397276341917
246,codegen,0.002330239862203598,0.0023366093635559084,0.002350560389459133,0.0023693222552537917,0.0023954007774591446,0.0023523570224642755
212,one-to-one,0.37488015554845333,0.3767757432535291,0.40397794358432293,0.516092342324555,0.6701604910194874,0.42627105439081786
245,original,0.011617712676525116,0.01164199598133564,0.01167843397706747,0.021702411025762557,0.032571759074926376,0.013786140270531178
247,many-to-one,0.003231009468436241,0.003237503208220005,0.0032510189339518547,0.0032663870602846145,0.013283107429742813,0.0038447653874754905
247,codegen,0.0026376955211162567,0.0026511674746870994,0.0026652486994862556,0.00268213227391243,0.002714458853006363,0.0026658702455461024
246,original,0.010358583182096481,0.010381591878831385,0.010442180559039116,0.02047107797116041,0.02122414857149124,0.012885467708110809
196,one-to-one,0.6503396332263947,0.6521571261808277,0.655064482241869,0.7936019094660879,1.0050523690879345,0.698237891048193
219,one-to-one,0.20052186958491802,0.2012725742533803,0.3741391422227025,0.3771284637972713,0.4048554189503193,0.3290671683289111
247,original,0.012012951076030731,0.01204261239618063,0.012063615955412388,0.012089844606816768,0.022093413397669792,0.012280214224010705
248,codegen,0.003644067794084549,0.0036518007516860964,0.0036690738052129745,0.0036821937188506126,0.004062708467245102,0.0036712757125496862
248,many-to-one,0.004326630383729935,0.004347086139023304,0.0043696388602256775,0.014373573288321496,0.01512913778424263,0.00646487383171916
249,many-to-one,0.005156729370355606,0.005178231000900269,0.005202584899961948,0.015211648494005203,0.01597982831299305,0.007392861880362034
249,codegen,0.004329506307840347,0.004349913634359837,0.004365615546703339,0.004522200487554081,0.016120633110404015,0.00529476348310709
248,original,0.016166798770427704,0.016216279193758964,0.016243101097643375,0.016276961378753185,0.016504282131791115,0.016250953450798987
218,one-to-one,0.37320963107049465,0.374061138741672,0.3755854582414031,0.37940327525138856,0.403633788228035,0.37712162649258973
250,many-to-one,0.005169155076146126,0.005177311599254608,0.00519094243645668,0.005209311842918396,0.005323445424437523,0.005194923132658005
250,codegen,0.004337608814239502,0.004355346597731113,0.004378428682684898,0.004517853818833828,0.004596171900629997,0.004399975817650556
249,original,0.01984068937599659,0.01985969729721546,0.01988940592855215,0.019919981807470323,0.020069774240255356,0.019893327727913857
206,one-to-one,0.5422054901719093,0.5457514049485326,0.5624944679439068,0.7408614026382567,0.9480943847447634,0.6087024959176779
250,original,0.01987498439848423,0.019901101663708686,0.0199260376393795,0.01997057143598795,0.020088905468583107,0.019933129772543908
251,codegen,0.004994496703147888,0.0050156347453594215,0.005032968707382679,0.005047589167952538,0.005343617871403694,0.005034968927502632
251,many-to-one,0.006030531600117683,0.0060408106073737144,0.006057845428586006,0.0061391256749629974,0.01606845110654831,0.006227636132389307
209,one-to-one,0.36206420697271824,0.36273061782121657,0.669961953535676,0.6761347338557243,0.6804332938045263,0.5533105340972543
205,one-to-one,0.5455016698688269,0.5504910681396723,0.6375385038554668,0.7449387349188328,0.9116596672683954,0.6439457943290472
252,many-to-one,0.003352193161845207,0.0033681035041809083,0.003381487913429737,0.003397742100059986,0.003513956442475319,0.0033831930346786975
252,codegen,0.004988335072994232,0.0049980999901890755,0.005021518096327782,0.005073007196187973,0.01503555104136467,0.005332410763949156
251,original,0.023244423791766167,0.023281721398234367,0.023345308378338814,0.023585483618080615,0.023778928443789482,0.02339891567826271
253,many-to-one,0.006955819204449654,0.006975349597632885,0.006995944306254387,0.007091402821242809,0.0072683002799749374,0.007018969114869833
252,original,0.023241685703396797,0.023284373618662358,0.02332075871527195,0.03428768031299122,0.0541989728808403,0.02566413002088666
253,codegen,0.005977742373943329,0.005995707958936691,0.006018390879034996,0.006262226030230522,0.006423134356737137,0.006064087469130754
215,one-to-one,0.5304214917123318,0.5312316147610545,0.5328244809061289,0.5344164999201894,0.5705736801028252,0.5347248796187342
254,many-to-one,0.0061035919934511185,0.006116111017763615,0.0061323633417487144,0.006166832149028778,0.009364498779177666,0.006172766145318746
254,codegen,0.0052948687225580215,0.0053245753049850466,0.005343865603208542,0.005435502901673318,0.005665810778737068,0.005362635646015405
253,original,0.027398983016610146,0.027436880953609945,0.027587125077843666,0.057581510022282595,0.06451395153999329,0.0350241400487721
229,one-to-one,0.21904963441193104,0.22008971907198427,0.41205149702727795,0.41737869344651696,0.4196545425802469,0.3577438273280859
228,one-to-one,0.21920175291597843,0.21981552336364985,0.41179062984883785,0.41573250014334917,0.43277555890381336,0.36853935273364186
255,codegen,0.0028318725526332855,0.0028491225093603134,0.0028680646792054176,0.0028904521837830547,0.002932503819465637,0.0028684653341770174
255,many-to-one,0.004161888733506203,0.00423157773911953,0.0042465925216674805,0.004263217188417911,0.004459558054804802,0.004248806871473789
255,original,0.01394851878285408,0.013963929191231728,0.013993524946272373,0.014035981707274913,0.014138633385300636,0.013997338935732842
256,many-to-one,0.0026049986481666565,0.0026103753596544263,0.002616533078253269,0.0026259358972311017,0.004922607913613319,0.0026574931293725968
256,codegen,0.0016015693545341492,0.0016226818785071374,0.0016340846195816994,0.001644487865269184,0.0017290450632572174,0.0016343383863568306
254,original,0.024157973006367683,0.024199864082038402,0.02428184263408184,0.04428159687668085,0.05578343756496906,0.029184072054922582
227,one-to-one,0.3295351155102253,0.333655097335577,0.4018256887793541,0.492515385709703,0.6020835544914007,0.4101343395188451
214,one-to-one,0.5053318105638027,0.5085271283984184,0.6068956712260842,0.7363991765305402,0.8204629067331553,0.6117757899686694
257,many-to-one,0.004207061603665352,0.004220403544604778,0.004249255172908306,0.01427249312400818,0.015015220269560814,0.005989595111459494
257,codegen,0.0027614515274763107,0.002777326665818691,0.002878444269299507,0.00297662727534771,0.013964012265205383,0.003774453680962324
256,original,0.014800170436501503,0.015571966208517552,0.015758265741169453,0.035126738063991074,0.03649240918457508,0.02063474152237177
257,original,0.013085395097732544,0.013369093276560308,0.013943377882242203,0.03341016750782728,0.0347275473177433,0.018918446246534586
258,many-to-one,0.01118021085858345,0.0112249668687582,0.01129946205765009,0.021360624581575394,0.03221591003239155,0.016366346031427382
222,one-to-one,0.49277814477682114,0.49375041108578444,0.4964487049728632,0.5319210147485142,0.8152830637991428,0.5130574519373476
258,codegen,0.007995007559657097,0.008080977387726307,0.008220091462135315,0.018159466795623302,0.02735847234725952,0.011548811178654432
259,many-to-one,0.004792071878910065,0.004801980592310428,0.004816098138689995,0.00484981257468462,0.005146747455000877,0.004833336677402258
259,codegen,0.003274388611316681,0.003294570930302143,0.003312421962618828,0.003420289047062397,0.0035713501274585724,0.0033300005830824374
220,one-to-one,0.3298688903450966,0.33062054347246883,0.6160504687577486,0.6189813112840057,0.6494302097707987,0.5574699396826327
258,original,0.039150506258010864,0.03918322175741196,0.0392518425360322,0.0392963670194149,0.03961963579058647,0.03925154896453023
259,original,0.01660722680389881,0.016639105603098867,0.016673298552632332,0.016752249747514724,0.01685546338558197,0.01668219851329923
260,many-to-one,0.005617763847112656,0.005632894113659859,0.005649481900036335,0.005670740827918052,0.005877990275621414,0.005654264427721501
260,codegen,0.003927828744053841,0.003944814950227737,0.003964617848396301,0.004099278710782528,0.004405427724123001,0.003990454133599997
243,one-to-one,0.19066832214593887,0.19196230415254834,0.3550611399114132,0.3565795559436083,0.378540838137269,0.3304419828020036
261,many-to-one,0.003594556823372841,0.0036019328981637955,0.00360969640314579,0.0036174939945340157,0.005419885739684105,0.0036279073543846606
260,original,0.009667618200182915,0.009732897020876407,0.020023605786263943,0.020077582634985446,0.02015596069395542,0.017897975742816926
261,codegen,0.0023820586502552032,0.002414846047759056,0.0024242661893367767,0.002439413219690323,0.002695377916097641,0.002428068649023771
261,original,0.011549048125743866,0.02326815985143185,0.02330843172967434,0.023350710235536098,0.02341407723724842,0.023186230398714543
262,many-to-one,0.008235262706875801,0.008248470537364482,0.00826331414282322,0.008278018236160279,0.008429300040006638,0.008267717491835356
262,codegen,0.0060616713017225266,0.00608427133411169,0.006110616028308868,0.006142754666507245,0.006373602896928787,0.0061218301020562645
239,one-to-one,0.26492505706846714,0.2660163061693311,0.4957691691815853,0.49828871935606,0.534909825772047,0.44681734235957266
210,one-to-one,0.4740518890321255,0.5973854806274176,0.8873722404241562,0.8913197439163923,0.9204960744827986,0.8322559770196676
223,one-to-one,0.6530125290155411,0.6558366846293211,0.6626820750534534,0.6683143110945821,0.6860636323690414,0.6626009091176093
263,many-to-one,0.00642012245953083,0.006432638876140118,0.0064463429152965546,0.006494330614805222,0.009976522997021675,0.00648822046816349
263,codegen,0.004589686170220375,0.0046006649732589725,0.004625458270311356,0.004651293531060218,0.004811909049749374,0.004632893595844507
262,original,0.030741320922970772,0.03078914191573858,0.030847681686282158,0.030924253538250925,0.031089620664715767,0.030854770559817554
264,many-to-one,0.008199913427233696,0.008210520632565022,0.008230435661971569,0.008293144963681697,0.014863872900605202,0.008303268048912286
246,one-to-one,0.23340603709220886,0.41629789695143704,0.43950277753174305,0.44123277571052316,0.4620568063110113,0.4194970109127462
264,codegen,0.006028708070516586,0.006042149476706981,0.0060619208961725235,0.0062593016773462296,0.006388895213603973,0.006093869432806969
263,original,0.023134687915444374,0.023162187449634074,0.02323701698333025,0.023267702572047713,0.023409876972436905,0.023228618521243333
181,one-to-one,0.7701194863766432,1.1211741225793959,1.4402331029996276,1.4651611441746355,1.5520404949784279,1.3755751817673445
265,codegen,0.006527809426188469,0.006550915725529194,0.0065741995349526405,0.006596624851226807,0.007549276575446129,0.0065832165069878105
265,many-to-one,0.008517727255821228,0.008524968847632408,0.008539482951164246,0.008557558804750443,0.0089025367051363,0.008544038813561201
216,one-to-one,0.7671533823013306,0.769346122816205,0.7757575027644634,0.9004485363140702,1.3255561422556639,0.8082283595576882
245,one-to-one,0.27812044508755207,0.2789954518899322,0.5188346579670906,0.5232025433331728,0.5251924768090248,0.4539643323235214
266,codegen,0.003536233678460121,0.0035706907510757446,0.0035815294831991196,0.0035911269485950467,0.003752937540411949,0.003582818116992712
266,many-to-one,0.009329289197921753,0.00937047302722931,0.009388179518282413,0.01934986710548401,0.020382439717650414,0.010828114822506904
264,original,0.02986750192940235,0.030805647373199463,0.03085897210985422,0.03104533888399601,0.031095679849386215,0.030884188320487737
265,original,0.014539742842316628,0.014568601176142693,0.014599128626286983,0.02980496734380722,0.042851272970438004,0.0198820305429399
236,one-to-one,0.3309267424046993,0.3319968950003385,0.6194363590329885,0.6243706554174423,0.6699915397912264,0.5488193753734231
267,codegen,0.003549564629793167,0.00359197873622179,0.006879810243844986,0.00690764170140028,0.007183356210589409,0.005949461981654167
267,many-to-one,0.00930045172572136,0.009320246800780295,0.00933606643229723,0.009352585673332215,0.009622916579246521,0.009338638707995416
268,many-to-one,0.00827733427286148,0.008288802020251751,0.00830871146172285,0.008325734734535217,0.008426928892731667,0.00831171303987503
268,codegen,0.006136918440461159,0.006162024661898613,0.00618045125156641,0.0062024760991334915,0.0062615759670734406,0.00618200421333313
266,original,0.03287489712238312,0.0329246474429965,0.03302179556339979,0.06308226082473993,0.07378577068448067,0.04257629750296474
267,original,0.032858001068234444,0.03293933775275946,0.03298893850296736,0.03306762054562569,0.04118788801133633,0.03307971723377705
232,one-to-one,0.6462862808257341,0.649215423874557,0.6511234883219004,0.658098261617124,0.7021644879132509,0.6545576471276582
269,many-to-one,0.00906570628285408,0.009081464633345604,0.009098229929804802,0.009116832166910172,0.009270133450627327,0.009101552572101355
269,codegen,0.006798537448048592,0.006826796010136604,0.006853078491985798,0.006893516890704632,0.007168838754296303,0.0068654389865696434
268,original,0.029849903658032417,0.029926969669759274,0.029994121752679348,0.05003925748169422,0.06297950074076653,0.03371342046186328
270,many-to-one,0.00908646360039711,0.009106259047985076,0.009132384322583675,0.009152190387248993,0.022750934585928917,0.009765705578029155
269,original,0.03314056806266308,0.03318667430430651,0.03324350342154503,0.033306488953530784,0.03345577046275139,0.03324655594304204
270,codegen,0.006813479587435722,0.006836659647524356,0.006869100965559483,0.016861744597554205,0.019393065944314003,0.00849849434569478
230,one-to-one,0.6534324176609516,0.6569455429911614,0.6910797264426947,0.8502263640984893,0.987875135615468,0.7323165658861399
271,many-to-one,0.0064942315220832825,0.00651049092411995,0.006525782868266106,0.006538372673094273,0.010227622464299202,0.006561658587306738
271,codegen,0.005632707849144936,0.005652721412479878,0.005676699802279472,0.005693690851330757,0.006524898111820221,0.005682897381484508
231,one-to-one,0.6561950724571943,0.6578262461349369,0.6661498211324215,0.8939968593418598,1.128259563818574,0.7345715514011681
270,original,0.03064858168363571,0.033240987733006475,0.0333533538505435,0.053285286948084834,0.07337433286011219,0.03711370849981904
272,many-to-one,0.007127631455659866,0.007140219211578369,0.0071563683450222015,0.007237395271658897,0.017163533717393875,0.0073685689643025395
272,codegen,0.0071548111736774445,0.0071798646822571754,0.00720780435949564,0.008709822595119557,0.018022865056991577,0.008227807860821485
234,one-to-one,0.43463945388793945,0.4371477974578738,0.811822502873838,0.8169324735179544,0.8744834363460541,0.7248902794346214
247,one-to-one,0.5182725712656975,0.5221434544771909,0.56930763553828,0.685998304001987,0.8138401750475168,0.5904408060386777
271,original,0.021682031452655792,0.023637275770306585,0.023703262209892273,0.04368564635515213,0.054512692615389824,0.02876699820160866
273,many-to-one,0.007412528619170189,0.007435777224600315,0.0074506886303424835,0.007466782815754414,0.01748802699148655,0.007785915452986955
273,codegen,0.008007660508155823,0.008024336770176888,0.008056582883000374,0.018054416216909886,0.018917512148618698,0.009774047788232565
272,original,0.02650342881679535,0.026529113948345184,0.02658344805240631,0.02663963530212641,0.02702607959508896,0.026591141391545534
244,one-to-one,0.6120211090892553,0.6143548877909779,0.6174016166478395,0.7538293745368719,0.909931680187583,0.6537847622856497
233,one-to-one,0.6506691481918097,0.6545522136613726,0.7451646784320474,0.9122761648148299,1.1550905648618937,0.7676801765523851
274,many-to-one,0.006166927516460419,0.006177994981408119,0.006192400120198727,0.006208657659590245,0.006671145558357239,0.00619859142228961
274,codegen,0.004302822053432465,0.004319992475211621,0.004336347803473473,0.004382834397256374,0.015142261981964111,0.0049460772983729836
273,original,0.028647979721426964,0.028776785545051097,0.028844433836638927,0.028980378247797492,0.059573812410235405,0.03065261082723737
275,many-to-one,0.006544237956404686,0.006561103463172913,0.006584984250366688,0.006610696949064731,0.016685741022229195,0.007403773963451385
275,codegen,0.005017461255192757,0.005036025680601597,0.005056047812104225,0.005094051733613015,0.005263946950435638,0.0050650244764983655
274,original,0.021070057526230812,0.021112046390771865,0.021147241815924644,0.02119876816868782,0.02140852063894272,0.02115318862721324
238,one-to-one,0.40923870354890823,0.5646983817219735,0.7597688073292375,0.7650637865066529,0.8229851424694061,0.7322995808534324
276,many-to-one,0.0037291981279850006,0.006716599129140377,0.006737066432833672,0.006754604540765286,0.006900373846292496,0.006620338410139084
276,codegen,0.004818493500351906,0.004861919023096561,0.0048819612711668015,0.004906001687049866,0.005987294018268585,0.004892733916640282
275,original,0.022786319255828857,0.022805849090218544,0.022841631434857845,0.022882991284132,0.02301184833049774,0.022847386822104455
277,many-to-one,0.007114296779036522,0.007133398950099946,0.007152223028242588,0.007213827222585678,0.007604654878377914,0.0071636390313506125
277,codegen,0.005524031817913055,0.0055483093485236175,0.005564439110457897,0.005586428940296173,0.005770152434706688,0.005566544588655234
276,original,0.0239582359790802,0.02398702949285507,0.024028056301176548,0.024071229062974455,0.024297021329402924,0.024031521826982497
224,one-to-one,0.868362307548523,0.8722874570637942,0.8863915372639894,1.1341777568683031,1.2393255196511745,0.9505458815954626
278,many-to-one,0.007156675681471825,0.007169383578002453,0.0071855029091238976,0.007206028141081333,0.00748201459646225,0.007189293541014195
248,one-to-one,0.6769395228475332,0.6777784623205662,0.6789594292640686,0.6799763351678849,0.8805807959288359,0.6809323172830045
240,one-to-one,0.7051585949957371,0.7080620445311069,0.7148715853691101,0.8818353159353137,1.1645233649760485,0.7686503588967025
278,codegen,0.004840971902012825,0.0048764852806925775,0.0048960065469145775,0.0049207270145416255,0.0050977133214473724,0.004899051934480667
277,original,0.025446774438023567,0.025484513118863104,0.02552211657166481,0.025581010803580287,0.025645915418863297,0.025527552850544453
226,one-to-one,0.9084499627351761,0.9105380831286312,0.9123792201280594,0.9416392482817175,1.5284367334097624,0.9367823698371649
279,many-to-one,0.008784795179963112,0.008803471364080906,0.00881943479180336,0.008844151347875594,0.008972115814685822,0.008822804614901543
279,codegen,0.006164923310279846,0.006185073405504227,0.006202482618391514,0.006223766691982746,0.006299490109086037,0.006203515958040953
280,many-to-one,0.003332085907459259,0.003340965509414673,0.0033506620675325394,0.0033642992377281187,0.007912177592515945,0.003396934363991022
280,codegen,0.00257987342774868,0.002601089328527451,0.0026099998503923416,0.0026288345456123353,0.0027833227068185806,0.002614121064543724
278,original,0.024845987558364868,0.02488265000283718,0.024915863759815693,0.02498770859092474,0.055984290316700935,0.026429087184369565
279,original,0.029848026111721992,0.02987546119838953,0.029914721846580505,0.029977647587656975,0.030194394290447235,0.029922607000917197
280,original,0.013067657127976418,0.013091115094721316,0.013122793287038803,0.01316276341676712,0.023142315447330475,0.013814142905175686
281,many-to-one,0.003835359588265419,0.0038439186289906504,0.003853808157145977,0.0038694996386766435,0.004013121128082275,0.0038567584007978438
281,codegen,0.00297754630446434,0.0029898339882493017,0.0030076587572693825,0.0030551742762327198,0.0039595384150743484,0.003026508204638958
242,one-to-one,0.46624744683504105,0.4692178344354033,0.8689459459856153,0.8784987995401026,0.9391510467976332,0.8037313765473664
282,many-to-one,0.00460420735180378,0.004620435461401939,0.004634887911379337,0.004654821380972863,0.004752473905682564,0.004637243244796991
281,original,0.01524757593870163,0.015260975062847138,0.015286526642739773,0.015328370034694672,0.015363452956080437,0.015292272586375475
282,codegen,0.003782913088798523,0.003799094632267952,0.0038189487531781197,0.003836926631629467,0.004043355584144592,0.003821355774998665
208,one-to-one,1.1826436836272478,1.1876663820818067,1.1938749542459846,1.4108315341174602,1.6544918566942215,1.253159545045346
283,many-to-one,0.004952358081936836,0.004963656328618526,0.004980370402336121,0.005029863677918911,0.01570756733417511,0.005624599978327751
282,original,0.018464921042323112,0.018491083383560182,0.01852330658584833,0.018556990288197992,0.01870916783809662,0.018525375165045262
283,codegen,0.004079114645719528,0.004100384563207627,0.0041235461831092834,0.014130723848938941,0.014935806393623352,0.006544097010046244
235,one-to-one,0.8163821138441563,0.818753869459033,0.8715998819097877,1.0528198981657626,1.255342761054635,0.9071295786835253
284,many-to-one,0.00593910738825798,0.005951187945902348,0.0059636496007442474,0.005981839075684547,0.016004405915737152,0.0066654738038778305
237,one-to-one,0.7847729157656431,0.7879155773669482,0.8451088685542345,1.04090412016958,1.2734047044068575,0.8870420589484275
284,codegen,0.004912687465548515,0.0049466842785477645,0.004975556395947933,0.005197038315236569,0.015246482565999031,0.005789141468703747
255,one-to-one,0.367810120806098,0.3690553557127714,0.6862966669723392,0.6892806397750975,0.7401104774326086,0.6391926770471037
285,many-to-one,0.0021901410073041916,0.0021958649158477783,0.0022019417956471443,0.002218047715723514,0.002323262393474579,0.002205661367624998
285,codegen,0.001933535560965538,0.0019393770024180412,0.001952359452843666,0.0019673822447657586,0.0020067989826202393,0.0019536035321652888
283,original,0.020065369084477425,0.02010328434407711,0.020255002193152905,0.04020127784460783,0.04352517984807491,0.023599488027393818
285,original,0.008379645645618439,0.008399225398898124,0.008420783095061779,0.008894341439008746,0.01850997284054756,0.009369247723370791
286,many-to-one,0.00330197811126709,0.0033104991540312766,0.003323380835354328,0.013339951261878013,0.014087848365306854,0.004826690852642059
286,codegen,0.00292922742664814,0.0029540425166487694,0.0029723849147558212,0.012971182726323605,0.013114942237734795,0.004274770524352789
284,original,0.024487635120749474,0.024543526396155358,0.02466342318803072,0.04634252134710557,0.05533580482006073,0.03262681385502219
286,original,0.012683525681495667,0.012716686353087425,0.012814356945455074,0.02285401504486799,0.032906174659729004,0.015306633897125721
256,one-to-one,0.4128310065716505,0.4143242623656988,0.7710364144295454,0.7785303076729179,0.8405548799782991,0.6702279012463986
287,many-to-one,0.0038189496845006943,0.0038270393386483194,0.003840917721390724,0.0038694310933351517,0.014008847996592522,0.003946880996227265
287,codegen,0.00331859290599823,0.0033343320712447165,0.0033497093245387077,0.0033704195171594623,0.0034204181283712387,0.0033514255844056605
225,one-to-one,0.9535647816956043,0.961047969944775,1.0897484347224236,1.250487081333995,1.3642123565077782,1.1008556571044028
288,many-to-one,0.004639679566025734,0.00465129278600216,0.004664785228669643,0.0046815998852252965,0.004969755187630653,0.00467022743076086
288,codegen,0.002803012728691101,0.002822531946003437,0.0028394097462296486,0.0029287150129675868,0.0029886551201343536,0.002853874657303095
287,original,0.007109617814421654,0.007149024307727813,0.0145546430721879,0.014594989828765392,0.014790821820497513,0.012755092866718769
288,original,0.006874654442071915,0.014075972884893416,0.01410872582346201,0.01414269171655178,0.014212027192115784,0.013913276921957731
289,many-to-one,0.0028138309717178345,0.002820189669728279,0.005192517302930355,0.005216334387660027,0.0054214224219322205,0.004358013439923525
289,codegen,0.001630142331123352,0.001650281809270382,0.0016604801639914513,0.001674104481935501,0.0018018782138824463,0.0016624079644680023
250,one-to-one,0.4656360559165478,0.8642151614651084,0.8680622549727559,0.8712892055511475,0.9179155137389898,0.8482404317893087
289,original,0.015733065083622932,0.015758552215993406,0.015785244293510914,0.015819993615150452,0.01596600003540516,0.01578971605747938
290,many-to-one,0.0048081353306770325,0.0048222728073596954,0.004836042411625385,0.004877888225018978,0.005053658038377762,0.004842208307236433
290,codegen,0.003076314926147461,0.003092048689723015,0.003105921670794487,0.0031228438019752502,0.003138558939099312,0.003107079789042473
241,one-to-one,0.8747398257255554,0.8801176197826862,0.9875663770362735,1.210732068680227,1.5008560474961996,1.0127756224758924
257,one-to-one,0.690487353131175,0.6923795334994793,0.72182806301862,0.8733084835112095,1.1238004323095083,0.7587487944960594
251,one-to-one,0.5508255399763584,0.5521687373518943,1.0267503876239061,1.0328650003299116,1.0347663722932339,0.8752537049725652
291,many-to-one,0.005210574716329575,0.005222184956073761,0.005240719765424728,0.005319000780582429,0.01531856320798397,0.006137548238039017
291,codegen,0.003411702811717987,0.003424232266843319,0.003442353568971157,0.0034614181146025657,0.003710903227329254,0.0034445119090378284
290,original,0.015703393146395683,0.015737776830792426,0.015768936835229397,0.01601524781435728,0.01608731783926487,0.015810080654919147
292,many-to-one,0.0025725271552801132,0.002580830827355385,0.0025972211733460426,0.002630147524178028,0.006234260275959969,0.002644845116883516
252,one-to-one,0.5542069859802723,0.5556067306548358,1.0303026838228106,1.0382717784494162,1.0401552431285381,0.8837794499844313
292,codegen,0.0018501374870538712,0.0018580883741378784,0.0018713800236582756,0.001886061392724514,0.0022575464099645615,0.0018808833882212638
291,original,0.017313065007328987,0.017334990203380585,0.01736625377088785,0.01739487927407026,0.01757853664457798,0.017369810454547406
293,many-to-one,0.0007502548396587372,0.0007533619180321694,0.0007609035819768906,0.0007660185918211937,0.0008416119962930679,0.000761553980410099
293,codegen,0.0005516186356544495,0.0005566492676734924,0.0005654850974678993,0.0005751883611083031,0.0005981381982564926,0.0005655544809997082
292,original,0.00936715118587017,0.00939515084028244,0.009413423016667366,0.009476647339761259,0.009667620062828064,0.00943654788658023
293,original,0.0027331672608852386,0.002747626416385174,0.002759397029876709,0.0027713811025023463,0.003006748855113983,0.0027664535492658614
294,many-to-one,0.0010733474045991898,0.001077824831008911,0.0010807542130351067,0.0010904008522629738,0.0013334378600120544,0.0010856455005705356
294,codegen,0.0008746478706598282,0.0008843706920742989,0.0008918279781937599,0.000901200994849205,0.0011348836123943329,0.0008949678391218186
249,one-to-one,0.8617063909769058,0.8665682485327124,0.935295601375401,1.1210976235568526,1.5033337231725454,0.9645008338429034
294,original,0.004344386979937553,0.0043538097292184835,0.004364673979580402,0.004382072202861309,0.004482250660657883,0.004367043413221836
295,many-to-one,0.0010661520063877106,0.001070784218609333,0.0010753069072961807,0.0010854860767722128,0.0011667367070913315,0.0010771261155605317
295,codegen,0.0008681472390890121,0.000875951535999775,0.0008839340880513191,0.0008922493085265159,0.0009311456233263016,0.0008844163455069065
293,one-to-one,0.07299011945724487,0.07325872089713811,0.13688139524310827,0.13745951429009437,0.1387307457625866,0.12556628169491887
295,original,0.004347031936049461,0.004366771876811982,0.00437968410551548,0.0043941248208284375,0.004462068900465965,0.004380750544369221
296,many-to-one,0.0010744649916887283,0.0010812269523739816,0.001085607334971428,0.0010959455743432044,0.0011725220829248428,0.0010875750705599786
296,codegen,0.0008659139275550842,0.0008737379685044289,0.0008812490850687027,0.0008909763768315315,0.0009202510118484497,0.0008817945607006549
259,one-to-one,0.8277086410671473,0.8298025932163,0.835497546941042,1.0616739902645351,1.1691356729716063,0.8932759176753461
296,original,0.004352208226919174,0.0043678622692823405,0.004383142106235027,0.0043995589017868045,0.004644637927412987,0.0043919521383941175
297,many-to-one,0.0010790098458528519,0.0010821927338838578,0.001087038777768612,0.0010976120829582214,0.0013324711471796036,0.0010935938358306884
297,codegen,0.0008705295622348785,0.0008749272674322128,0.0008825697004795074,0.0008916961029171944,0.0011315979063510895,0.0008858133293688297
285,one-to-one,0.3471759594976902,0.34795616883784536,0.3488353192806244,0.3503501443192363,0.38041751459240913,0.34940674535930155
297,original,0.004323428496718407,0.0043381093069911,0.004349337890744209,0.00436356458812952,0.004445729777216911,0.004351454377174377
298,many-to-one,0.0010715331882238388,0.0010788528248667718,0.0010825376957654953,0.0010915065184235572,0.0011689625680446625,0.0010845642536878586
298,codegen,0.0008685030043125153,0.0008730052039027214,0.0008811075240373611,0.0008903943002223968,0.0009284950792789459,0.0008817979693412781
294,one-to-one,0.21871543861925602,0.21911227013915777,0.22179108951240778,0.3194359363988042,0.39970860444009304,0.24978705985471605
298,original,0.00430680438876152,0.00432502068579197,0.004355486482381821,0.014376087114214897,0.015147648751735687,0.005765908192843199
299,many-to-one,0.0007489286363124847,0.0007515635341405868,0.000759124755859375,0.0007656024768948555,0.0008292458951473236,0.0007596161589026451
299,codegen,0.000554349273443222,0.000558810867369175,0.0005674036219716072,0.0005746530368924141,0.003052007406949997,0.0005920238234102726
295,one-to-one,0.21809628047049046,0.21886285096406935,0.22040295414626598,0.3013960130512715,0.3796833250671625,0.24030364383012057
299,original,0.002746300771832466,0.002757255919277668,0.002767324447631836,0.0027782984077930452,0.002858959138393402,0.0027681786566972734
300,many-to-one,0.000752696767449379,0.0007566627115011214,0.000763976015150547,0.0007692141458392143,0.0008476190268993378,0.0007643553242087364
300,codegen,0.0005545560270547867,0.000558093748986721,0.0005678553134202957,0.0005754927173256875,0.0006000939756631851,0.0005677385814487934
296,one-to-one,0.11707266606390476,0.11740242280066014,0.11880840267986059,0.21983209811151028,0.22062047757208347,0.164369463827461
300,original,0.0013253483921289444,0.0013320326805114746,0.0013396218419075012,0.0013495927676558496,0.0015549883246421814,0.0013422065787017346
301,many-to-one,0.0004172399640083313,0.0004181500524282455,0.00042024627327919006,0.000433310866355896,0.0005688723176717758,0.0004248040169477463
301,codegen,0.00028768181800842285,0.0002894237637519836,0.0002932017669081688,0.0003006817772984505,0.0003598276525735855,0.0002951737679541111
254,one-to-one,1.0185321662575006,1.0231409054249525,1.1190859721973538,1.3263601619750263,1.592636827379465,1.1523968627303838
301,original,0.002713548019528389,0.002728142589330673,0.0027387626469135284,0.002750690095126629,0.0028354953974485397,0.002740164026618004
302,many-to-one,0.0007498357445001602,0.0007540164515376091,0.0007618479430675507,0.0007681658491492271,0.010783011093735695,0.0009623665548861027
302,codegen,0.0005500130355358124,0.0005565950646996498,0.0005637053400278091,0.0005742436274886132,0.0006235633045434952,0.0005647426657378673
263,one-to-one,0.6192076224833727,0.6198163397610188,1.1545607624575496,1.1591902181506157,1.2584756705909967,0.9692387991398573
297,one-to-one,0.21847546100616455,0.21972952354699374,0.22055751830339432,0.2219566635787487,0.22358043119311333,0.22068736851215362
303,many-to-one,0.0007550027221441269,0.000761006586253643,0.0007705092430114746,0.0007786655798554421,0.0008519496768712997,0.0007712078280746937
303,codegen,0.0005544107407331467,0.0005588429048657417,0.0005678273737430573,0.0005783425644040108,0.0008084326982498169,0.0005702642351388932
302,original,0.002733662724494934,0.0027464497834444046,0.002755904570221901,0.00276796817779541,0.0028676837682724,0.0027573650516569616
303,original,0.002740994095802307,0.0027475401759147647,0.0027600210160017014,0.0027701755985617637,0.0027869511395692825,0.0027600043639540673
304,many-to-one,0.0010798443108797073,0.0010903915390372276,0.0010936735197901726,0.00110409427434206,0.0011760182678699493,0.0010962271317839622
304,codegen,0.0008821878582239151,0.0008886585012078286,0.0008945874869823456,0.0009030118584632873,0.0009268093854188919,0.0008952518366277218
301,one-to-one,0.07276508398354053,0.0729508562013507,0.07328555919229984,0.13627813924103976,0.14040501601994038,0.09038957444950939
304,original,0.004315538331866264,0.004339116998016835,0.004352726973593235,0.004367606528103352,0.004431897774338722,0.004353045839816332
305,many-to-one,0.001079769805073738,0.0010846279561519622,0.0010889926925301552,0.0010981863364577292,0.002808108925819397,0.001107049658894539
298,one-to-one,0.11697054281830788,0.21815425679087638,0.2188535537570715,0.21980431992560626,0.22130131721496582,0.215161116681993
305,codegen,0.0008725561201572418,0.0008809268474578857,0.0008920999243855476,0.0009213643148541451,0.000938689336180687,0.000897300262004137
280,one-to-one,0.6546588651835918,0.6565979458391666,0.6620771260932088,0.6653096970170735,0.695444755256176,0.6624407144449651
306,many-to-one,0.000748438760638237,0.0007523259148001671,0.0007588490843772888,0.0007646961137652398,0.000833999365568161,0.0007594847492873669
305,original,0.004307359457015991,0.004329643584787845,0.004343893378973007,0.004369606636464595,0.004672784358263016,0.004361051432788372
306,codegen,0.0005536433309316635,0.0005576908588409424,0.000564861111342907,0.0005749063566327095,0.000589124858379364,0.0005659828893840313
306,original,0.0027418993413448334,0.0027468474581837654,0.002755098044872284,0.0027699872851371763,0.002815729007124901,0.002757313661277294
307,many-to-one,0.0007475316524505615,0.0007525501772761345,0.0007591955363750458,0.0007650971412658692,0.0007941145449876785,0.0007596872001886368
307,codegen,0.0005498714745044708,0.000553610548377037,0.0005610436201095581,0.000568588450551033,0.0005757175385951996,0.000561398658901453
260,one-to-one,0.9852672647684813,0.9897086141631007,1.0851360009983182,1.2608481645584109,1.4473237954080105,1.11403882952407
307,original,0.0027391761541366577,0.0027483653277158735,0.0027576852589845657,0.002771134115755558,0.002854069694876671,0.002760117519646883
308,many-to-one,0.0019319988787174225,0.0019421005621552466,0.0019486220553517342,0.0019629968330264094,0.01271095871925354,0.002558859996497631
308,codegen,0.001549750566482544,0.0015627929940819742,0.0015750015154480934,0.011585193499922753,0.012355811893939972,0.0029763645119965077
299,one-to-one,0.1360427588224411,0.13675418961793184,0.14813323318958282,0.2169192548841238,0.27765655145049095,0.16542928425595163
286,one-to-one,0.5050953272730112,0.5071361998096109,0.5480965813621879,0.7158193556591869,0.8070075586438179,0.5857998174801469
309,many-to-one,0.0019405912607908249,0.0019564943388104437,0.0019712913781404495,0.0019835755228996277,0.0021201614290475845,0.0019723482988774775
309,codegen,0.001614004373550415,0.0016429850831627846,0.0016571003943681717,0.001670835167169571,0.0016977395862340927,0.0016568303853273392
308,original,0.006679033860564232,0.006880073063075543,0.007085757330060005,0.0071190355345606806,0.017113598063588142,0.007732989359647035
253,one-to-one,1.1814260482788086,1.189668419212103,1.224375863559544,1.5185876747593285,1.683140316978097,1.2982258710451424
300,one-to-one,0.13618194684386253,0.13712799213826657,0.15694348886609077,0.21858122795820237,0.2581315543502569,0.1656139192916453
310,many-to-one,0.0007426384836435318,0.0007452256977558136,0.0007529063150286674,0.0007602691650390625,0.0025544408708810806,0.0007714908197522163
310,codegen,0.0005502253770828247,0.0005558529868721962,0.0005644680932164192,0.0005732756108045578,0.010587522760033607,0.0006643427163362504
310,original,0.002729889005422592,0.002741178497672081,0.002753633074462414,0.01276190523058176,0.01350417174398899,0.004055787362158298
261,one-to-one,0.6196589544415474,1.1498127456754446,1.1545144282281399,1.1617562416940928,1.2374343667179346,1.130342454444617
309,original,0.007018117234110832,0.007033503986895085,0.0070527540519833565,0.017066226713359355,0.017858460545539856,0.009154252745211124
311,codegen,0.0020555518567562103,0.00206471960991621,0.0020735645666718483,0.0020885903388261798,0.002152489498257637,0.002076049782335758
311,many-to-one,0.0025010090321302414,0.002510921284556389,0.002523713745176792,0.003572399728000242,0.014579113572835922,0.0035387098789215086
292,one-to-one,0.25022055581212044,0.46453365013003345,0.4670280562713742,0.4685745406895876,0.49435352347791195,0.45630883395671845
312,many-to-one,0.001928713172674179,0.001935168541967869,0.0019450653344392776,0.0019629012793302538,0.01270984672009945,0.0028523349948227405
312,codegen,0.0015494748950004578,0.0015632005408406256,0.0015716077759861946,0.0015895301476120949,0.001647675409913063,0.001575064342468977
311,original,0.009776359423995018,0.009797582775354386,0.009818547405302525,0.009844529628753663,0.010077673941850662,0.009821636397391557
312,original,0.007034594193100929,0.007052239216864108,0.00706903263926506,0.007091319374740124,0.007227640599012375,0.007071172334253788
313,many-to-one,0.0007436908781528473,0.0007467415183782577,0.0007537836208939552,0.0007586371153593064,0.0024663005024194717,0.0007706553675234318
313,codegen,0.0005553215742111206,0.0005586635321378708,0.000567752867937088,0.0005783680826425552,0.0005912333726882935,0.0005680039897561073
313,original,0.0027267467230558395,0.002732395566999912,0.0027428800240159035,0.002754220366477966,0.002787083387374878,0.002743471674621105
314,many-to-one,0.0007465537637472153,0.0007502563297748565,0.000758148729801178,0.0007633330300450325,0.0023811645805835724,0.0007739621214568615
314,codegen,0.0005531571805477142,0.000558445043861866,0.0005654515698552132,0.0005743935704231262,0.0005922075361013412,0.0005663446895778179
302,one-to-one,0.13610129058361053,0.13686866573989392,0.14719768334180117,0.2180660361424089,0.2789291590452194,0.16402011059224605
314,original,0.002722136676311493,0.002731689251959324,0.0027456367388367653,0.012755707651376725,0.013517791405320168,0.004345682803541422
315,many-to-one,0.0028783660382032394,0.0028839973732829095,0.002892625518143177,0.002905009500682354,0.0030992869287729263,0.0028958035819232463
315,codegen,0.002232324331998825,0.0022557318210601808,0.002275492064654827,0.002371114119887352,0.0024002958089113235,0.0022959556430578233
306,one-to-one,0.07308748178184032,0.07328588329255581,0.07372766453772783,0.1371623793616891,0.14112412184476852,0.09940822632983327
315,original,0.005105331540107727,0.00511325728148222,0.005124185234308243,0.0051356846466660494,0.005338309332728386,0.005126393176615238
316,many-to-one,0.0017388854175806046,0.0017422866076231003,0.0017486298456788063,0.001758054830133915,0.002082718536257744,0.0017528185807168485
316,codegen,0.0011637862771749496,0.0011803558096289636,0.0011891797184944153,0.0011999541893601418,0.0013351868838071823,0.0011903476901352406
287,one-to-one,0.5924363248050213,0.5934941092506051,0.5967201581224799,0.7667629532516004,0.8974103480577469,0.6420477372594178
303,one-to-one,0.13658180087804794,0.13725766073912382,0.13772632740437984,0.1385201470926404,0.13992763310670853,0.13782173747196794
317,many-to-one,0.0031747929751873016,0.003187146410346031,0.0032030344009399414,0.003221181221306324,0.005235789343714714,0.003232159111648798
317,codegen,0.0022733956575393677,0.0022898245602846145,0.0023047206923365593,0.0023249750956892967,0.0025540925562381744,0.002310677822679281
316,original,0.01055266335606575,0.010593923926353454,0.010640248656272888,0.02067131847143173,0.03068067878484726,0.015239573605358601
317,original,0.010562662035226822,0.010588599927723407,0.010621186345815659,0.02063250504434109,0.030771708115935326,0.012717938721179963
307,one-to-one,0.13570387847721577,0.13655617907643317,0.13711145985871553,0.1379351345822215,0.1673559434711933,0.13750858418643475
318,codegen,0.0032282844185829163,0.0032408270984888078,0.0032525965943932533,0.0032726263627409933,0.0033575650304555893,0.0032562682777643203
318,many-to-one,0.003983573988080025,0.003989018127322197,0.004008510150015354,0.014024932868778706,0.014330137521028519,0.006331922821700573
304,one-to-one,0.11732995882630348,0.11765125971287489,0.21765784546732903,0.22064814083278178,0.22235810942947865,0.1727489878050983
318,original,0.014765894040465355,0.014784985594451428,0.014864880591630936,0.02485595438629389,0.03569863922894001,0.017065559439361097
319,many-to-one,0.006042620167136192,0.006054220721125603,0.006071220152080059,0.006109589524567127,0.00994274951517582,0.0061140042170882225
319,codegen,0.004431901499629021,0.004442049935460091,0.004463283345103264,0.004510770738124848,0.014476247131824493,0.004675002507865429
310,one-to-one,0.13610603660345078,0.13647118974477052,0.1369298379868269,0.13925058636814355,0.15704207308590412,0.1374639344587922
289,one-to-one,0.4125346001237631,0.413518775627017,0.7727278778329492,0.7744108589366078,0.8301678951829672,0.6686861610412598
320,codegen,0.004801567643880844,0.0048171719536185265,0.004830727353692055,0.004844506457448005,0.0054238829761743546,0.004837332237511874
320,many-to-one,0.006731079891324043,0.006741106323897838,0.006761166267096996,0.006815486960113049,0.01682381145656109,0.007114404253661633
319,original,0.02046096883714199,0.020515119098126887,0.02066591288894415,0.030688312090933322,0.041447144001722336,0.022950998209416866
313,one-to-one,0.1367944683879614,0.13736795037984847,0.13791776355355978,0.13867917135357857,0.14361906051635742,0.1380993515625596
321,many-to-one,0.0035565420985221863,0.003561441041529179,0.0035756193101406097,0.0035964533686637878,0.0037524662911891937,0.0035815738886594774
321,codegen,0.0026915445923805237,0.002707223035395145,0.0027196956798434258,0.0027381813153624533,0.003187919035553932,0.002725154962390661
314,one-to-one,0.13679475523531437,0.13719423450529575,0.13808727264404297,0.13869374319911004,0.16809237375855446,0.13824914276599884
322,many-to-one,0.004108373075723648,0.0041158743202686305,0.004126436077058315,0.00414267536252737,0.006353344768285751,0.00415039524435997
320,original,0.022327668964862823,0.022364180721342563,0.022392403334379196,0.02246447242796421,0.022655008360743523,0.022405711486935615
322,codegen,0.003168780356645584,0.0031900981441140173,0.0032117320224642754,0.003239663690328598,0.003344504162669182,0.003218663278967142
321,original,0.012889144942164421,0.0129092987626791,0.012930546887218952,0.012952545844018459,0.013171996921300888,0.012933429833501577
323,many-to-one,0.0028801821172237396,0.0028881395235657694,0.002896226942539215,0.0029113546013832094,0.0030809231102466583,0.0028998399525880813
305,one-to-one,0.21784735843539238,0.21809149403125047,0.2191106816753745,0.22067339085042478,0.22161093726754189,0.21917487882077694
323,codegen,0.002250831574201584,0.0022556953132152557,0.0022697588428854942,0.002285711653530598,0.002301890403032303,0.002269883193075657
322,original,0.014544416218996048,0.014558418095111847,0.014582098461687565,0.014622998796403408,0.03573705442249775,0.014898584615439176
324,many-to-one,0.0028880778700113297,0.0028990522027015683,0.002908584661781788,0.002920648641884327,0.0030750520527362823,0.002910912353545427
323,original,0.010479547083377838,0.01049481574445963,0.010511880740523338,0.010530684329569339,0.010676220059394836,0.010513746552169323
324,codegen,0.0022377874702215195,0.0022541899234056473,0.0022692782804369926,0.00232616700232029,0.002361530438065529,0.0022778171487152577
281,one-to-one,0.7631820421665907,0.7675821671262384,0.8437120532616973,1.030824613943696,1.132179843261838,0.8698601856082678
324,original,0.010494345799088478,0.010508370026946068,0.010527273640036583,0.01054487992078066,0.010630965232849121,0.010529474839568138
325,codegen,0.002628125250339508,0.0026477415114641192,0.0026618605479598045,0.0026778006926178933,0.002704467624425888,0.0026616336591541766
325,many-to-one,0.0035139601677656174,0.0035208895802497863,0.0035360176116228104,0.013552569225430489,0.013581765815615654,0.005839696638286113
288,one-to-one,0.6864410564303398,0.6887203868478536,0.6918625608086586,0.8888552745804192,1.1195357237011194,0.7580182026326656
326,many-to-one,0.002887105569243431,0.0028943607583642003,0.0029066288843750954,0.002942501939833164,0.0047716740518808365,0.0029298120178282263
326,codegen,0.002235470339655876,0.0022449364885687825,0.0022571515291929245,0.0022688712924718857,0.0023141205310821533,0.002257902715355158
325,original,0.012802733108401299,0.012828933820128442,0.012858671136200428,0.012893487326800823,0.02290358766913414,0.013065468966960907
326,original,0.010460758581757545,0.01049565225839615,0.010575922206044197,0.020539411716163157,0.030551409348845482,0.012846252284944057
327,many-to-one,0.004231298342347145,0.004251365549862385,0.004266544245183468,0.004283026978373528,0.004467582330107689,0.0042699196934700015
327,codegen,0.0034174397587776184,0.003432697802782059,0.003472152166068554,0.003590855374932289,0.014220060780644417,0.004254428390413523
265,one-to-one,0.7611727118492126,0.7646603161469101,1.4199918638914824,1.424971242249012,1.5375561583787203,1.2454595675691962
290,one-to-one,0.41190083883702755,0.7671266973018647,0.7701936904340982,0.7727321086451411,0.8106124494224787,0.7621784052811563
327,original,0.007788216695189476,0.007803371548652649,0.015907148830592632,0.015941256657242775,0.01600245013833046,0.012907313164323569
328,codegen,0.0012295171618461609,0.002283007651567459,0.0022995928302407265,0.0024423947557806976,0.0025932136923074722,0.0023107677698135376
328,many-to-one,0.003188053146004677,0.003199567273259163,0.0032100630924105644,0.0032290704548358917,0.0034033898264169693,0.003214791193604469
262,one-to-one,0.8318411037325859,0.8347929624840617,1.5472751073539257,1.5578401919454337,1.6693308167159557,1.3591968776658176
328,original,0.01056838221848011,0.010590267926454544,0.010607358068227768,0.01063579712063074,0.010802354663610458,0.010613114312291146
329,many-to-one,0.005726585164666176,0.005740883946418762,0.005754999816417694,0.005775928869843483,0.006084667518734932,0.005763050653040409
283,one-to-one,0.51318777538836,0.9163434486836196,0.9546182854101062,0.9703349061310292,1.0293148253113031,0.92078658554703
329,codegen,0.004074430093169212,0.004091423563659192,0.004113176837563515,0.0041454901918768884,0.004402216523885727,0.004123810231685638
330,many-to-one,0.006459090858697891,0.006475713662803173,0.006493944674730301,0.006516641192138194,0.006730647757649422,0.006499312687665224
330,codegen,0.004427425563335419,0.00444488525390625,0.0044718217104673386,0.004503271356225014,0.004648199304938316,0.004480126574635506
329,original,0.01879764162003994,0.018812801875174045,0.01884281076490879,0.018879232555627824,0.019071921706199646,0.018848184067755937
282,one-to-one,0.864263478666544,0.86803172621876,0.8940804274752736,1.1285012004897,1.3408405371010303,0.9595203090459108
308,one-to-one,0.29190957359969616,0.29392721764743324,0.2964720483869314,0.3951378041878343,0.48758928664028645,0.3283441002294421
331,many-to-one,0.004068022593855858,0.004083407297730446,0.004099690355360508,0.004114951007068157,0.014108521863818169,0.004401238895952702
331,codegen,0.0031757690012454987,0.0031908389180898664,0.003208986483514309,0.0032990878447890283,0.003339335322380066,0.0032238042913377285
309,one-to-one,0.29307232424616814,0.2936640357598662,0.29523631278425455,0.36469377744942905,0.5052482821047306,0.31419073397293684
332,many-to-one,0.003553476184606552,0.003568914160132408,0.0035824310034513474,0.0035972727462649347,0.007216546684503555,0.0036199179291725157
332,codegen,0.0026874206960201263,0.002703816071152687,0.0027190623804926872,0.002735576033592224,0.0027598589658737183,0.0027197160571813582
312,one-to-one,0.29217637702822685,0.29266558438539503,0.2936236001551151,0.3726337540894747,0.4907109998166561,0.31089628212153914
330,original,0.02049664594233036,0.020520299673080444,0.020560148172080517,0.020608328096568585,0.020692696794867516,0.020561615340411663
331,original,0.01427062414586544,0.01429611798375845,0.014380047097802162,0.02436911389231682,0.034480566158890724,0.01666996590793133
333,many-to-one,0.004417290911078453,0.00442967489361763,0.0044434936717152596,0.004465108551084995,0.006656616926193237,0.004467942267656327
333,codegen,0.00350194051861763,0.0035269176587462425,0.0035446099936962128,0.013562289252877235,0.023566044867038727,0.005855585914105177
332,original,0.012826615944504738,0.01284859273582697,0.01288075465708971,0.022891505621373653,0.03374197520315647,0.014615857712924481
334,many-to-one,0.0030478164553642273,0.00305581595748663,0.0030684201046824455,0.0030927250161767003,0.013297231867909431,0.0037711204588413236
264,one-to-one,0.8188324943184853,0.8220632834360003,1.5350227802991867,1.5424390457570554,1.558468034490943,1.3494559757784008
334,codegen,0.00240386463701725,0.0024083593860268595,0.0024214917793869972,0.0024360107257962228,0.00251162052154541,0.0024224168062210085
276,one-to-one,0.637220086529851,0.6722563451156021,1.1861646492034197,1.2107976851984859,1.288079772144556,1.1098986605741084
335,many-to-one,0.003930572420358658,0.003940903395414352,0.003953398205339909,0.003973584994673729,0.004151474684476852,0.0039588743261992935
333,original,0.01525365374982357,0.015779824741184712,0.01627701334655285,0.02628783881664276,0.03641956113278866,0.018081238642334938
335,codegen,0.003229331225156784,0.0032435007393360137,0.003260483965277672,0.003274689055979252,0.003328366205096245,0.003260240815579891
266,one-to-one,0.8526511583477259,0.8544403107836843,1.5801715701818466,1.5985231021419168,1.618419710546732,1.3359038828127086
271,one-to-one,1.1449258141219616,1.1461012387648224,1.150719989091158,1.4252955364063384,1.7098153047263622,1.2209682325273752
336,many-to-one,0.004359329119324684,0.004372949339449406,0.004384399391710758,0.00440235361456871,0.006593748927116394,0.0044088285230100156
334,original,0.010590307414531708,0.011501137167215347,0.011558338068425655,0.021594151854515076,0.03237689100205898,0.015247196443378925
336,codegen,0.003462955355644226,0.0034807514399290084,0.003499697893857956,0.003548471070826054,0.004095807671546936,0.0035139861330389975
337,many-to-one,0.0021387971937656403,0.0021482000127434732,0.0021557752043008804,0.0021745011210441588,0.0022884849458932877,0.0021597493067383768
337,codegen,0.0017581582069396973,0.0017723733559250833,0.0017843162640929222,0.0018033139407634734,0.0018771644681692123,0.0017882063053548335
335,original,0.014684446156024933,0.014706845954060554,0.014738968573510647,0.014850189350545407,0.015452871099114418,0.014767094496637583
337,original,0.008119609206914902,0.008145600743591786,0.008165263570845127,0.0081853698939085,0.008267756551504135,0.008169214762747288
338,many-to-one,0.0028350800275802612,0.002844196930527687,0.0028533414006233215,0.0028652360662817958,0.0030195992439985275,0.0028558696992695334
338,codegen,0.0023861248046159744,0.0023976018652319907,0.0024137068539857864,0.002474033832550049,0.0025185476988554,0.0024211549200117586
336,original,0.01610155776143074,0.016158860363066196,0.016234559938311577,0.03615638725459575,0.04595970921218395,0.02111144978553057
274,one-to-one,1.0556435883045197,1.0587727880105375,1.1376210656017065,1.3766701869666575,1.534120449796319,1.1784902501106262
339,many-to-one,0.00396331399679184,0.003973350301384926,0.003989408724009991,0.00404492262750864,0.014713507145643234,0.004603246133774519
339,codegen,0.0033592451363801956,0.003365376405417919,0.003384527750313282,0.00346466563642025,0.0035201534628868103,0.0033975636027753354
338,original,0.011461891233921051,0.011477069184184074,0.011496106162667274,0.011523798108100891,0.011569377034902573,0.011499134004116058
316,one-to-one,0.24505783058702946,0.2457561444491148,0.24713730439543724,0.45979006458073857,0.4609682224690914,0.3339998327754438
340,many-to-one,0.0011531803756952286,0.001158200018107891,0.001160760410130024,0.0011703945696353913,0.0013472717255353928,0.0011648580804467202
340,codegen,0.0008850544691085815,0.0009105393663048744,0.0009175995364785194,0.0009295199066400528,0.0009528025984764099,0.0009181679040193558
339,original,0.015824850648641586,0.01584560740739107,0.01587206032127142,0.015902702137827872,0.015940925106406212,0.015872719790786506
340,original,0.007442066445946693,0.007452485710382461,0.00747276097536087,0.007493186369538307,0.007620241492986679,0.007474643364548683
341,many-to-one,0.0020864903926849365,0.0020979488268494605,0.002109888941049576,0.0021401666104793548,0.0023171156644821167,0.00211675051599741
341,codegen,0.0017555095255374908,0.0017654910683631896,0.0017774691805243492,0.00179290734231472,0.0018399450927972794,0.0017786424048244953
268,one-to-one,0.7638982720673084,1.332970074750483,1.4270594380795956,1.4399880677461625,1.4634163472801447,1.3839542104490101
341,original,0.003653779625892639,0.00366011206060648,0.0036775944754481316,0.007511014863848687,0.007748115807771683,0.005319722183048725
342,many-to-one,0.0011554118245840073,0.0011575104668736457,0.0011603068560361862,0.0011692026630043984,0.0014255661517381668,0.001164961438626051
342,codegen,0.0008949711918830872,0.000912761129438877,0.0017743287608027458,0.0017883323132991793,0.0018027927726507187,0.0015783346816897392
267,one-to-one,0.846020232886076,0.913849849626422,1.581848829984665,1.585262738727033,1.7160831652581692,1.430767875649035
342,original,0.007359856739640236,0.007375427708029747,0.00739044975489378,0.007408500649034977,0.007648942992091179,0.007393482252955437
343,many-to-one,0.0020793695002794266,0.0020874122157692908,0.0020958837121725082,0.002125798165798187,0.002331851050257683,0.002102937512099743
343,codegen,0.0017543267458677292,0.0017695423215627671,0.0017779581248760223,0.0017907757312059403,0.0018287710845470428,0.0017794268392026425
275,one-to-one,1.1331556979566813,1.1370168203487994,1.2218123022466898,1.460379014350474,1.661005986854434,1.2641283579729496
343,original,0.007384931668639183,0.007397233881056308,0.007423071190714836,0.017429434694349766,0.017493603751063347,0.008823248147964478
344,many-to-one,0.002077760174870491,0.002087884210050106,0.00209637638181448,0.002121960185468197,0.012150892987847328,0.002894620355218649
344,codegen,0.0017594210803508759,0.001768486015498638,0.001781519502401352,0.001791202649474144,0.011780859902501106,0.0018806785158813
272,one-to-one,1.2511609587818384,1.2542889324948192,1.2623452749103308,1.4874320328235626,1.6758920941501856,1.329453596752137
344,original,0.007397791370749474,0.007418203912675381,0.007435115985572338,0.0074714567512273785,0.007704045623540878,0.007443138025701046
345,many-to-one,0.0020880959928035736,0.002093472704291344,0.002100815996527672,0.0021301275119185448,0.01212986372411251,0.0022073120251297953
345,codegen,0.0017565619200468063,0.0017673043534159661,0.0017775120213627815,0.0018291749060153962,0.012544309720396996,0.0022910443879663946
311,one-to-one,0.4277244322001934,0.42941529341042045,0.47465192526578903,0.638282666914165,0.7746291812509298,0.5070397778041661
345,original,0.007377114146947861,0.007405176945030689,0.0074289338663220406,0.007478629983961582,0.010476404801011086,0.007463245131075383
346,many-to-one,0.0021858755499124527,0.002193603664636612,0.002201383002102375,0.0022119378671050073,0.002346934750676155,0.0022033241391181944
346,codegen,0.001867460086941719,0.0018844125792384149,0.0018968647345900536,0.0019107522442936896,0.002146068960428238,0.0018988984823226928
291,one-to-one,0.8531556464731693,0.8590159520506859,0.9730372214689851,1.1355215508490801,1.2766398172825575,0.9853807467222214
269,one-to-one,0.8500301651656628,0.8613500032573939,1.5871841758489609,1.5961249481886626,1.6209449619054794,1.4588833083212376
347,many-to-one,0.002190975472331047,0.002199498936533928,0.0022089295089244843,0.002231217548251152,0.0023320578038692474,0.002213163506239653
346,original,0.008629469200968742,0.00866144709289074,0.00868960376828909,0.008790019340813162,0.019499367102980614,0.009604716747999191
347,codegen,0.0018710307776927948,0.0018860455602407455,0.0018976377323269844,0.001909099519252777,0.002096341922879219,0.0018990765698254108
347,original,0.008650273084640503,0.008675270900130273,0.00869623851031065,0.008727187104523183,0.008866369724273682,0.00870122766122222
317,one-to-one,0.4603373296558857,0.46118348818272353,0.4632640490308404,0.46517966464161875,0.4828694239258766,0.4634250239469111
348,many-to-one,0.002645868808031082,0.002656208537518978,0.00266480166465044,0.0026791594922542573,0.0027591511607170105,0.0026680914126336573
348,codegen,0.0022935103625059128,0.0023037014529109,0.0023199422284960747,0.0024017784744501114,0.0026424434036016464,0.0023395870998501778
348,original,0.01090223342180252,0.010914263129234315,0.010936947539448738,0.011154822818934918,0.011238107457756996,0.010964801590889693
349,many-to-one,0.0021996404975652695,0.0022048696875572203,0.0022160569205880165,0.0022425627335906032,0.0024652425199747086,0.002225500699132681
349,codegen,0.0018634870648384094,0.0018829915672540665,0.001894323155283928,0.0019095528870820997,0.0021355953067541122,0.0019000171311199666
324,one-to-one,0.24578803777694702,0.24632610119879245,0.4625631971284747,0.46480379607528444,0.4944201521575451,0.3846845911815763
349,original,0.008672630414366722,0.00868405718356371,0.008703259751200676,0.008728166297078132,0.00891750305891037,0.008707956653088331
350,many-to-one,0.0021890848875045776,0.0021959057077765467,0.0022052181884646416,0.0022237466648221014,0.002328423783183098,0.0022086025588214397
350,codegen,0.0018588025122880936,0.0018771765753626823,0.0018878327682614326,0.0019028402864933016,0.0021304357796907425,0.0018909833207726478
323,one-to-one,0.245775593444705,0.24645056799054146,0.4603522466495633,0.46322612650692463,0.4864752274006605,0.4145544225908816
340,one-to-one,0.14372278563678265,0.1438750894740224,0.14444781839847565,0.2704842068254948,0.2792528849095106,0.1890323822014034
315,one-to-one,0.45679405704140663,0.4603233493864536,0.5103594027459621,0.6897671034559608,0.9183381274342537,0.5405169083364307
351,many-to-one,0.003174934536218643,0.003184688650071621,0.003197804093360901,0.003233614005148411,0.0033204834908246994,0.0032034518755972383
350,original,0.008665019646286964,0.008681106567382814,0.008699067868292332,0.008723783865571023,0.00886169821023941,0.008702558483928442
351,codegen,0.0027628596872091293,0.0027762934565544128,0.002788001671433449,0.002799036726355553,0.0030222460627555847,0.002790171876549721
352,many-to-one,0.0024869050830602646,0.002498345449566841,0.0025098901242017746,0.0025408210232853888,0.012531744316220284,0.0028489495441317556
352,codegen,0.0020739156752824783,0.002096010930836201,0.0021118437871336937,0.0021915489807724955,0.012138605117797852,0.002421162147074938
351,original,0.012436345219612122,0.012463573925197124,0.012482083402574062,0.012516514025628566,0.012601450085639954,0.012488092668354512
352,original,0.009744854643940926,0.009759733267128467,0.009778673760592937,0.009805753454566002,0.009860247373580933,0.009781962633132935
353,many-to-one,0.002188878133893013,0.002195842191576958,0.0022054389119148254,0.002219424583017826,0.004132965579628944,0.002225504852831364
353,codegen,0.0018654391169548035,0.001883353665471077,0.0018941797316074371,0.0019088706001639366,0.0020987801253795624,0.0018963640183210374
328,one-to-one,0.24540117383003235,0.24561275821179152,0.45923042856156826,0.46252012979239226,0.48789869248867035,0.37114169608801606
278,one-to-one,1.2325941659510136,1.2403094846755267,1.249857570976019,1.5772653711959719,1.8614299464970827,1.3566401518322528
354,many-to-one,0.0026688426733016968,0.0026761533692479136,0.0026890644803643227,0.002704688534140587,0.004594622179865837,0.0027090174704790114
273,one-to-one,1.3214329443871975,1.3239127276465297,1.4137880904600024,1.6806178696453573,2.0154176093637943,1.4602359376475216
354,codegen,0.0022750701755285263,0.002282750606536865,0.002297491766512394,0.0023157333955168727,0.00269155390560627,0.0023025800473988056
353,original,0.008680244907736778,0.008701060712337495,0.008719075471162796,0.008743215166032313,0.008905144408345222,0.008723048307001591
355,many-to-one,0.002188950777053833,0.00219787023961544,0.0022092368453741074,0.002233151718974114,0.004117051139473915,0.0022318002767860888
355,codegen,0.0018604099750518799,0.001871374435722828,0.0018830765038728714,0.0018945122137665749,0.002107454463839531,0.0018849998526275157
354,original,0.010806404054164886,0.01087338738143444,0.01091065164655447,0.0209054047241807,0.03189840167760849,0.013877198677510022
342,one-to-one,0.14385785348713398,0.144187325052917,0.2485001850873232,0.2731285784393549,0.2742204759269953,0.21494115045294165
356,many-to-one,0.0014738980680704117,0.0014768203720450402,0.0014833975583314896,0.0014930736273527146,0.00245010107755661,0.001493564322590828
356,codegen,0.0011566691100597382,0.0011795468628406525,0.0011875461786985397,0.0011960247531533242,0.0013802479952573776,0.0011887265555560588
343,one-to-one,0.14384150691330433,0.14407103620469572,0.14458435866981745,0.2708099439740181,0.2719321344047785,0.18996983930468558
355,original,0.008662227541208267,0.008691958896815776,0.008716599084436893,0.018720259703695775,0.027817267924547195,0.010556853581219912
357,many-to-one,0.004295773804187775,0.004304970800876618,0.0043188901618123055,0.014323917403817176,0.014350740239024162,0.005524444207549095
356,original,0.005295922979712486,0.005319208838045597,0.010821630246937275,0.01085553951561451,0.010930225253105164,0.008825268615037202
357,codegen,0.003694618120789528,0.0037189703434705734,0.0037367800250649452,0.003767240606248379,0.013835297897458076,0.004139744620770216
277,one-to-one,1.2725977823138237,1.2756230605766177,1.3846282018348575,1.6897693650797012,1.9584900252521038,1.4218670273758471
358,many-to-one,0.0043083541095256805,0.004316717945039272,0.004331563599407673,0.004355939105153084,0.007834870368242264,0.004369097668677569
358,codegen,0.003706846386194229,0.0037292685359716416,0.0037600621581077576,0.01378097143024206,0.022777725011110306,0.005083628594875335
270,one-to-one,0.8496018145233393,1.5813247980549932,1.5848709680140018,1.6080665312707425,1.7123416680842638,1.5785220759548246
357,original,0.016673095524311066,0.016711417958140375,0.0168007705360651,0.03683184217661619,0.03985040448606014,0.023514463156461714
359,many-to-one,0.002189718186855316,0.0021987926214933396,0.0022080931812524796,0.0022244639694690704,0.01223134808242321,0.0026107540540397166
284,one-to-one,1.1736526992172003,1.1783322416245938,1.3115080958232284,1.553061217442155,1.7799024730920792,1.3274838725291191
359,codegen,0.0018637590110301971,0.0018694113940000534,0.001882447861135006,0.0019144423305988314,0.0019692927598953247,0.0018899439089000226
358,original,0.016643058508634567,0.016659243777394295,0.016688953153789043,0.01673645097762346,0.016920188441872597,0.01669712768867612
360,many-to-one,0.0026453081518411636,0.002661028876900673,0.002672402188181877,0.0026933753862977026,0.002827666699886322,0.002676560916006565
337,one-to-one,0.3485001754015684,0.34924950487911705,0.3504582419991493,0.351215511187911,0.37491639889776707,0.35127970630303024
360,codegen,0.0022596996277570724,0.0022653317078948024,0.0022793561220169067,0.0022950107231736183,0.0025100242346525192,0.0022816037759184836
326,one-to-one,0.4580964930355549,0.45934431049972774,0.4626516876742244,0.5967166788876058,0.7209705263376236,0.5071380331739783
341,one-to-one,0.26904272101819515,0.27004168666899203,0.27106464840471745,0.37392326686531313,0.492102338001132,0.3008962577395141
359,original,0.008647078648209572,0.008676915243268014,0.008746980689466,0.018770925514400006,0.019522475078701973,0.012930105291306972
361,many-to-one,0.0021791793406009674,0.0021867753937840463,0.0021944353356957436,0.002206960506737232,0.0023432355374097824,0.0021973307617008686
361,codegen,0.001839805394411087,0.0018592936918139457,0.0018706470727920532,0.0019319344311952591,0.004877494648098946,0.0019100603088736533
362,many-to-one,0.002648664638400078,0.0026591863483190537,0.00266881100833416,0.002692593447864056,0.0027867481112480164,0.0026737821474671366
360,original,0.010849226266145706,0.010864547826349736,0.010884704999625683,0.010912621580064296,0.011023549363017082,0.010889062769711017
362,codegen,0.0022439882159233093,0.0022623680531978605,0.0022751707583665848,0.0022935424000024795,0.0024718958884477615,0.0022825786471366884
318,one-to-one,0.6149728242307901,0.6176020104438067,0.6193092726171017,0.6206158032640814,0.6214349139481783,0.6191238917410373
361,original,0.008646156638860703,0.008656022325158119,0.008672700263559818,0.0087093910202384,0.008808063343167305,0.008677395973354578
363,many-to-one,0.004299405962228775,0.004307159967720508,0.004320712760090828,0.004339342750608921,0.004462916404008865,0.004324579238891601
363,codegen,0.0036694835871458054,0.003689876198768616,0.0037081465125083923,0.0037432916462421416,0.0039979685097932816,0.0037177277542650698
362,original,0.010799283161759377,0.010812006704509257,0.01083358097821474,0.010884640924632549,0.010967738926410675,0.010840267054736613
364,many-to-one,0.004270840436220169,0.004284019954502583,0.004300653003156185,0.00435104165226221,0.004442015662789345,0.004308843519538641
364,codegen,0.0036847684532403946,0.0036987202242016793,0.003733391873538494,0.004852249659597957,0.013768665492534637,0.004738635998219252
363,original,0.016607513651251793,0.016631076857447625,0.01665244810283184,0.01670587360858917,0.01678435504436493,0.016659717056900263
364,original,0.016603883355855942,0.01661943607032299,0.016656511463224888,0.016707048006355762,0.016797838732600212,0.0166628810018301
365,many-to-one,0.0023998040705919266,0.002409001439809799,0.0024181827902793884,0.00244230255484581,0.0025765057653188705,0.0024227598309516907
325,one-to-one,0.5636136084794998,0.5655190825462341,0.5667500449344516,0.5685798922553658,0.5889387894421816,0.5673985737934708
365,codegen,0.0020515751093626022,0.002070704288780689,0.002081533893942833,0.002138890512287617,0.0023211073130369186,0.00209326408803463
365,original,0.009722579270601273,0.009737163223326207,0.00975447054952383,0.009777479991316795,0.00987553596496582,0.00975806763395667
366,many-to-one,0.002880612388253212,0.0028877796605229376,0.0028999270871281624,0.0029335884377360345,0.0029998328536748886,0.0029046124778687953
366,codegen,0.00244780071079731,0.0024767613038420675,0.002490118145942688,0.002505136653780937,0.0025338344275951385,0.0024897035397589205
345,one-to-one,0.2680289503186941,0.2698948051780462,0.2714260183274746,0.3758821580559015,0.4512733668088913,0.29609897976741195
321,one-to-one,0.5721237882971764,0.5751259334385396,0.6204001884907484,0.7579438636079432,1.13618647120893,0.6561379171535373
367,many-to-one,0.0023984741419553757,0.0024090671911835672,0.0024187033995985985,0.0024479806423187253,0.012437943369150162,0.0026636949926614763
367,codegen,0.0020614266395568848,0.002081509679555893,0.002094944939017296,0.0021606482565402984,0.002302231267094612,0.0021065118350088595
366,original,0.011943388730287552,0.011969971656799316,0.012002401053905487,0.012087858840823173,0.03171492740511894,0.013045319560915232
344,one-to-one,0.267514418810606,0.2701310936361551,0.3301971275359392,0.42049301546066997,0.535185843706131,0.3358814416825771
367,original,0.009683884680271149,0.009716735593974589,0.009813384152948856,0.019645067676901818,0.027821041643619537,0.01107034245505929
334,one-to-one,0.2726065367460251,0.47718985844403505,0.5117044793441892,0.5163845298811793,0.5181022081524134,0.4910158265195787
368,many-to-one,0.002875862643122673,0.002884157933294773,0.0028913328424096107,0.0029069304466247557,0.013705458492040634,0.0032033654674887657
368,codegen,0.002464842051267624,0.0024773159995675085,0.0024957042187452316,0.002583744004368782,0.01251072809100151,0.0028082428872585295
369,many-to-one,0.004505656659603119,0.004524049162864686,0.0045469291508197784,0.004593050852417946,0.014614813029766083,0.005360659621655941
279,one-to-one,1.3993881605565548,1.4006890395656226,1.4836817467585206,1.7914168970659377,2.119434105232358,1.5508546061627566
369,codegen,0.0038931984454393387,0.003922650963068009,0.003938562236726284,0.003960835933685303,0.004085687920451164,0.003946936018764973
368,original,0.011908181011676788,0.011931109987199307,0.0119488425552845,0.012003787234425543,0.0319933146238327,0.01235542081296444
370,many-to-one,0.00452597439289093,0.004533762857317925,0.004548152908682823,0.004610164649784565,0.014595877379179,0.0050720001012086865
338,one-to-one,0.27425847202539444,0.2755700834095478,0.5144834630191326,0.5168425478041172,0.5184533037245274,0.47396748781204223
370,codegen,0.0038727987557649612,0.0038906197994947435,0.003912018612027168,0.003966378606855869,0.004443001002073288,0.00392550764605403
369,original,0.017741065472364426,0.017773557268083093,0.017835103906691074,0.017882280610501768,0.01798677258193493,0.017835441511124372
371,many-to-one,0.002188675105571747,0.002198288589715958,0.0022089648991823196,0.0022323533892631532,0.00409979373216629,0.0022306613996624946
371,codegen,0.0018500778824090958,0.0018718991428613662,0.0018821293488144875,0.001896083541214466,0.0019306764006614685,0.0018832948617637157
258,one-to-one,1.8577847871929407,1.863795568048954,2.0315096555277705,2.3414589002728468,2.513099655508995,2.0616522067785263
370,original,0.017688751220703125,0.017710555344820023,0.017739172093570232,0.017805414088070393,0.03789129853248596,0.018150981925427915
371,original,0.00867689959704876,0.008698355220258237,0.008714997209608555,0.008765520341694356,0.01877501979470253,0.009218914285302162
372,many-to-one,0.0026456527411937714,0.002655192092061043,0.0026653558015823364,0.002693852409720421,0.004512425512075424,0.002688025124371052
322,one-to-one,0.6588071975857019,0.6604028005152941,0.6643609227612615,0.8214564811438323,1.1424887739121914,0.7102438719198108
372,codegen,0.002262011170387268,0.0022696638479828835,0.0022836625576019287,0.002300401404500008,0.0028878021985292435,0.002291071265935898
373,many-to-one,0.002192312851548195,0.0022018108516931537,0.0022114478051662445,0.00222831517457962,0.0039252471178770065,0.002230298761278391
373,codegen,0.0018463674932718277,0.0018624747171998024,0.0018772054463624954,0.0018955618143081667,0.0019628070294857025,0.0018819349072873592
372,original,0.0108024962246418,0.010839489661157132,0.010966550558805466,0.02117633651942015,0.03196887858211994,0.016382753141224383
373,original,0.008619831874966621,0.008655174262821674,0.008696474134922028,0.018710532784461976,0.01945522613823414,0.010790333803743123
374,many-to-one,0.0026360154151916504,0.0026437226682901383,0.002653585746884346,0.002665717341005802,0.0027666334062814713,0.0026548080518841743
374,codegen,0.0022544600069522858,0.0022732509300112725,0.0022863559424877167,0.0023503720760345457,0.0026810746639966965,0.0022999885492026805
319,one-to-one,0.47825929522514343,0.4792141212150454,0.8974362956359982,0.9009451746940613,0.9686182755976915,0.7842468414828181
353,one-to-one,0.20002305135130882,0.20057488922029734,0.300924614071846,0.3780128609389067,0.3790597692131996,0.2903229938447475
374,original,0.005297595635056496,0.005304485745728016,0.005314812995493412,0.005327182821929455,0.011132583022117615,0.005657362807542085
375,codegen,0.0019016843289136887,0.0019367096945643425,0.001943492330610752,0.0019537454470992086,0.002086631953716278,0.0019449862092733384
375,many-to-one,0.004294099286198616,0.004300542548298836,0.004319128580391407,0.004372885823249816,0.00784401036798954,0.004360879585146904
375,original,0.016686229035258293,0.016705880127847194,0.016738220117986202,0.01680812072008848,0.016919082030653954,0.01674684589728713
376,many-to-one,0.004298357293009758,0.004305335879325867,0.004319030791521072,0.0043665383011102675,0.004543589428067207,0.004328466020524502
376,codegen,0.0019100066274404526,0.0019203990697860718,0.003733809106051922,0.0037613406777381895,0.0038725845515727997,0.0032305896282196047
355,one-to-one,0.20061991922557354,0.20138387326151133,0.3275665920227766,0.37760567627847197,0.4042139742523432,0.2960248189978302
349,one-to-one,0.3775978721678257,0.3788463117554784,0.37994345277547836,0.38102134615182875,0.38171401992440224,0.37992560530081393
377,many-to-one,0.00603150948882103,0.0060470480471849445,0.006069229915738106,0.006139103509485722,0.006346229463815689,0.006087235491722822
347,one-to-one,0.3766643572598696,0.37922558914870025,0.3817479573190212,0.5120087509974838,0.6198978666216135,0.41751310786232354
376,original,0.008167799562215805,0.008187326416373254,0.008204887621104717,0.008224169351160526,0.01676228642463684,0.008345580026507378
346,one-to-one,0.37521790340542793,0.37662004940211774,0.4162748008966446,0.5265053791925312,0.6381561309099197,0.4319628633186221
377,codegen,0.004987988620996475,0.005019048601388931,0.005041309632360935,0.005111432075500489,0.005380434915423393,0.0050600023008883
350,one-to-one,0.37402043864130974,0.37496830727905034,0.37773948442190886,0.380500035174191,0.4065223727375269,0.3789408023096621
378,many-to-one,0.007391437888145447,0.007405435480177403,0.007425371557474136,0.007515001855790616,0.01753070205450058,0.007536353264003992
327,one-to-one,0.6680291537195444,0.669782723672688,0.6781562361866236,0.8530112367123365,1.1938009783625603,0.7281983641162515
378,codegen,0.006260395050048828,0.006333335489034653,0.006359944120049477,0.006543846428394318,0.006642356514930725,0.006384130716323853
377,original,0.010891061276197433,0.01091388612985611,0.010939918458461761,0.022282823733985425,0.022397926077246666,0.01367847053334117
379,many-to-one,0.006888071075081825,0.006911863759160041,0.006943282671272755,0.0069605734199285505,0.0070709288120269775,0.006943695098161697
379,codegen,0.005826031789183617,0.0058419896289706235,0.0058627743273973465,0.005934973247349262,0.0061980802565813065,0.005883173607289791
332,one-to-one,0.5712031684815884,0.5741498799994588,0.626293065957725,0.8058022726327181,0.9587096218019724,0.659494824949652
380,many-to-one,0.006024610251188278,0.006037892773747444,0.00605445820838213,0.006123119033873082,0.006348930299282074,0.006073759514838457
380,codegen,0.004943415522575378,0.004954603314399719,0.004976536147296429,0.005069334991276264,0.01510406844317913,0.005386963617056608
331,one-to-one,0.5875474493950605,0.5902637513354421,0.6474946485832334,0.8060018619522454,1.1500953864306211,0.6785373121500016
320,one-to-one,0.5220983624458313,0.5236500890925526,0.977898814715445,0.9825387574732304,1.0515076145529747,0.8449648160301149
381,codegen,0.003979461267590523,0.0040010614320635796,0.00401668343693018,0.004041425697505474,0.0041699837893247604,0.004022741448134184
381,many-to-one,0.00489845871925354,0.004916473664343357,0.004936549812555313,0.014953451603651047,0.01573796756565571,0.006670025978237391
335,one-to-one,0.6120451278984547,0.6139263555407525,0.616486668586731,0.6878436572849753,1.1492504309862852,0.6424105751886964
378,original,0.026169458404183388,0.02801341637969017,0.028151185251772404,0.04813164491206407,0.058231648057699203,0.03160570031031966
382,many-to-one,0.006003782153129578,0.0060181798413395885,0.0060326941311359406,0.006072798743844032,0.0061605218797922134,0.006041091624647379
379,original,0.026555126532912254,0.02658816035836935,0.026682766154408455,0.036718037165701385,0.05736529640853405,0.02935562452301383
382,codegen,0.0049618687480688095,0.004987378045916558,0.005009952932596207,0.005200840532779694,0.0152475256472826,0.005625735223293305
380,original,0.021418510004878044,0.02217527013272047,0.022318484261631966,0.0422993553802371,0.052650196477770805,0.027678352743387223
383,many-to-one,0.006761651486158371,0.006796998716890813,0.006836692802608013,0.016828644648194314,0.017608219757676125,0.008239848278462887
381,original,0.016516847535967827,0.01755009461194277,0.017840078100562096,0.03654796294867993,0.03864051215350628,0.021416227668523788
383,codegen,0.005411501973867416,0.005427299998700619,0.00545045081526041,0.0067499639466405735,0.01675598695874214,0.00649947052821517
348,one-to-one,0.26047661155462265,0.34103510864079,0.4882391020655632,0.4940135132521391,0.49566615372896194,0.464922338668257
384,codegen,0.0027099773287773132,0.002750200219452381,0.0027595004066824913,0.002775227092206478,0.0030096154659986496,0.0027629700303077698
384,many-to-one,0.006312120705842972,0.006354462541639804,0.0064201196655631065,0.01643440220504999,0.016741836443543434,0.007819818966090679
382,original,0.020841743797063828,0.021906803175806996,0.022400692105293274,0.04176638573408127,0.05268888920545578,0.026039734054356813
385,many-to-one,0.005820803344249725,0.005833430401980877,0.0058531444519758224,0.0058837527409195895,0.01587311550974846,0.006155850309878588
385,codegen,0.004776565358042717,0.004798112623393536,0.00481813121587038,0.00499765332788229,0.0156471636146307,0.005355532635003328
383,original,0.022790024057030678,0.02353648766875267,0.02375997044146061,0.04383955877274275,0.05475820042192936,0.029509769286960363
384,original,0.023112500086426735,0.02383590657263994,0.023911946453154087,0.04402190372347832,0.0539610181003809,0.029518671091645955
386,many-to-one,0.004873860627412796,0.004891109466552734,0.0049041807651519775,0.004956719651818275,0.01492120511829853,0.0054111692309379575
386,codegen,0.003966242074966431,0.0039786407724022865,0.00401371531188488,0.014002649299800395,0.014259453862905502,0.005212746970355511
385,original,0.022074248641729355,0.022090194188058375,0.022150742821395397,0.0421991266310215,0.05240113101899624,0.02762639498338103
351,one-to-one,0.2713443376123905,0.2721013279631734,0.5071961004287004,0.5100489294156433,0.5398429203778505,0.4740445730648935
333,one-to-one,0.7414414789527655,0.7435999685898423,0.7469025468453765,0.7488928437232971,0.7733687330037355,0.7468998097628355
387,codegen,0.004981566220521927,0.0050044158473610875,0.005027804523706436,0.005059043131768704,0.005216587334871292,0.005035907868295908
387,many-to-one,0.005968376994132996,0.005977538600564003,0.005991670303046703,0.006050058640539646,0.006152966991066933,0.006003408338874579
386,original,0.017776262015104294,0.017806623317301273,0.017831617034971714,0.02786776348948479,0.038076864555478096,0.020240707714110615
329,one-to-one,0.8095682207494974,0.8114759057760239,0.8144597504287958,0.820513572357595,0.9047009833157063,0.817910673879087
336,one-to-one,0.4001299701631069,0.7428101884201169,0.7467983076348901,0.7612923908978702,0.7976128105074167,0.7428751045837998
388,many-to-one,0.006120363250374794,0.006128649041056634,0.006148252636194229,0.016178287193179132,0.016480743885040283,0.008955341465771198
387,original,0.022083425894379616,0.022107945196330546,0.022138145752251148,0.022196508944034576,0.022372158244252205,0.022150284741073847
388,codegen,0.005060901865363121,0.0050902359187603,0.00511265080422163,0.005143294297158718,0.005274619907140732,0.00512167327105999
389,many-to-one,0.002508554607629776,0.0025162629783153532,0.0025252876803278923,0.0025446904823184014,0.002717740833759308,0.002530208732932806
389,codegen,0.0018880795687437057,0.0019054422155022621,0.0019170520827174187,0.001936393789947033,0.001975014805793762,0.0019194566644728183
359,one-to-one,0.37556488811969757,0.37687766179442406,0.3787767216563225,0.4894638244062663,0.6660748701542616,0.40695622460916636
352,one-to-one,0.4303234424442053,0.43340442031621934,0.4881424056366086,0.6154518829658628,0.7119497265666723,0.5074851827509701
389,original,0.008742820471525192,0.008757090754806995,0.008777294307947159,0.00880698412656784,0.00898754969239235,0.008781553655862808
390,many-to-one,0.002179451286792755,0.0021866114810109136,0.0021961508318781853,0.002222968637943268,0.002323620021343231,0.002202494703233242
390,codegen,0.0018465910106897354,0.0018722521141171457,0.001887342892587185,0.0019814832136034965,0.011934373527765274,0.002791803777217865
391,many-to-one,0.0028260014951229095,0.002834172546863556,0.0028532985597848892,0.002884737402200699,0.013594966381788254,0.00336335564032197
391,codegen,0.0022959504276514053,0.002314884029328823,0.00232685636729002,0.0023433675989508627,0.0026246998459100723,0.002330720890313387
390,original,0.008661599829792976,0.008684626407921316,0.008701441809535027,0.01870003268122673,0.019708266481757164,0.010017304066568613
388,original,0.022596493363380432,0.022652174718678,0.02270488813519478,0.04272866193205118,0.05266123078763485,0.026991816814988853
392,many-to-one,0.0018213707953691483,0.0018278244882822035,0.001837083138525486,0.0018570851534605026,0.012105489149689674,0.0024449557624757288
356,one-to-one,0.2597788795828819,0.4319196047261358,0.4896838450804353,0.49166513122618194,0.5282892528921366,0.4702071891725063
392,codegen,0.0012888852506875992,0.0012975346297025682,0.0013091452419757843,0.0013236774131655693,0.011336728930473328,0.0019105670787394047
391,original,0.010997774079442024,0.011023212783038616,0.011060038581490517,0.021026691608130935,0.021126920357346535,0.01254713037982583
392,original,0.005715813487768173,0.005738375149667263,0.005751754157245159,0.00582374967634678,0.016018584370613098,0.00664895411580801
361,one-to-one,0.3744920287281275,0.3758111933246255,0.3790696784853935,0.5285678857937457,0.6514831036329269,0.4195539422146976
393,many-to-one,0.001818360760807991,0.0018309874460101126,0.0018376735970377922,0.001851022057235241,0.002248242497444153,0.0018427556939423085
393,codegen,0.0012811273336410522,0.0012912582606077194,0.0013020150363445282,0.00132061131298542,0.0014159958809614182,0.001304699070751667
394,many-to-one,0.0018233992159366608,0.0018306052312254905,0.001841062679886818,0.0018680300563573837,0.01187068410217762,0.0021460580825805663
339,one-to-one,0.6724077593535185,0.6749407887458801,0.7197884703055024,0.8845353748649358,1.1840746346861124,0.754345684479922
394,codegen,0.0012826062738895416,0.0012908967211842537,0.0013108551502227783,0.0013825226575136186,0.012117499485611916,0.0022325231693685055
393,original,0.005547363311052322,0.005723370052874088,0.0057642655447125435,0.015790349803864956,0.025753047317266464,0.007946634329855443
395,many-to-one,0.0032644737511873245,0.0032740809023380276,0.0032858354970812798,0.0033351145684719086,0.01332705095410347,0.0035954254493117334
394,original,0.0057052131742239,0.005721611715853214,0.005744875408709049,0.015742314420640467,0.01578608527779579,0.006936823576688766
395,codegen,0.0024630147963762283,0.0024904090911149978,0.0025013983249664307,0.0025157589465379716,0.012523559853434563,0.002602494861930609
330,one-to-one,0.477850079536438,0.8896727886050939,0.8927134582772851,0.8950488088652492,0.9438771773129702,0.8734419472329319
395,original,0.010906150564551353,0.010949203930795192,0.010991358198225498,0.02100986149162054,0.031019359827041626,0.015174682084470988
396,many-to-one,0.003256235271692276,0.0032646052539348604,0.0032765166833996773,0.0032928958535194397,0.003521062433719635,0.003280832190066576
396,codegen,0.0024731475859880447,0.0024812323972582817,0.0025008786469697952,0.0025833936408162115,0.012637481093406677,0.0034063417837023736
396,original,0.010928971692919731,0.010943647101521492,0.010992547497153282,0.020990316569805146,0.03102019988000393,0.013875011205673218
397,many-to-one,0.0024347305297851562,0.0024421360343694688,0.002456692047417164,0.012474025227129459,0.022481318563222885,0.0045512371882796285
397,codegen,0.0019029472023248672,0.0019168138504028322,0.001926514320075512,0.011929104663431644,0.012059882283210754,0.003030361849814653
362,one-to-one,0.2590653598308563,0.484772439301014,0.4877465097233653,0.4890428576618433,0.5019085220992565,0.47187921341508626
365,one-to-one,0.42843522503972054,0.43046495262533424,0.43210956640541553,0.433380969800055,0.43573342077434063,0.43206806413829324
397,original,0.004298843443393707,0.004307714849710465,0.004319237545132637,0.004329018294811249,0.004459697753190994,0.004320100452750921
360,one-to-one,0.4854912683367729,0.4860102539882064,0.4872111137956381,0.489400751888752,0.5162841975688934,0.488569017238915
398,codegen,0.0009686611592769623,0.0009870795533061026,0.000993555411696434,0.0010020434856414795,0.0010366085916757584,0.0009937518276274203
398,many-to-one,0.002424808219075203,0.0024300532415509222,0.0024402812123298645,0.002473074197769165,0.0026082955300807953,0.0024478486366569996
398,original,0.00430191308259964,0.004310444928705692,0.004324408248066902,0.004336643777787685,0.004362678155303001,0.004324481226503849
399,many-to-one,0.0032467953860759735,0.003253540024161339,0.0032668085768818855,0.00330981332808733,0.0033792201429605484,0.003273124508559704
399,codegen,0.0012573152780532837,0.0012808365747332573,0.0012898258864879608,0.0013010960072278978,0.0015180446207523346,0.0012948911264538765
399,original,0.00536910817027092,0.005379359610378742,0.0054002730175852776,0.010975961387157441,0.011061541736125946,0.007665431592613459
400,many-to-one,0.0032607726752758026,0.003267721645534039,0.003278159536421299,0.0033028736710548397,0.003509828820824623,0.003285480309277773
354,one-to-one,0.4839143380522728,0.4863639922812581,0.5571577930822968,0.6885385675355792,0.8980770725756884,0.5805538914725185
400,codegen,0.0024768467992544174,0.002489469200372696,0.0025052716955542564,0.0025236673653125765,0.00262351892888546,0.0025097209960222243
400,original,0.010909505188465118,0.010924211889505387,0.010949095711112022,0.010985196009278298,0.011109733954071999,0.01095433283597231
401,many-to-one,0.0015514250844717026,0.0015608774498105048,0.0015706326812505722,0.001587507873773575,0.0017580892890691757,0.0015741041302680969
401,codegen,0.0016818884760141373,0.001701582595705986,0.0017110863700509071,0.0017227124422788621,0.0020222384482622147,0.0017151744849979878
368,one-to-one,0.28750282898545265,0.2881815170869231,0.5019012941047549,0.542491920851171,0.5444046519696712,0.43166338542476296
401,original,0.00297580286860466,0.0029804231598973274,0.0061043305322527885,0.006138512492179871,0.0063597094267606735,0.004628789238631725
402,many-to-one,0.0015898365527391434,0.0015922851860523223,0.0015988191589713097,0.0016077293083071708,0.002698943018913269,0.0016103956662118434
402,codegen,0.0012212172150611877,0.0012422742322087288,0.0012494251132011414,0.0012590181082487105,0.0012948885560035706,0.001250037457793951
371,one-to-one,0.3746943585574627,0.37783188316971067,0.3836829960346222,0.5117672588676216,0.5936845596879721,0.4173850719816983
402,original,0.011324863880872726,0.011342118307948113,0.011384079232811928,0.021356903202831744,0.03142116405069828,0.012890214771032334
403,many-to-one,0.0028655286878347397,0.0028748590499162677,0.0028854310512542725,0.002908286452293396,0.012916574254631996,0.0034861810505390166
403,codegen,0.002384103834629059,0.0024095823988318447,0.002435497008264065,0.002529459074139595,0.013516036793589592,0.003342433460056782
373,one-to-one,0.3731931485235691,0.376082156971097,0.40741761680692434,0.5194119265303017,0.7551967352628708,0.43468141606077554
367,one-to-one,0.43089405074715614,0.43315661046653986,0.48517225962132215,0.6129494739696384,0.7234204187989235,0.5030466894246638
357,one-to-one,0.37330629490315914,0.37520768549293276,0.7022206159308553,0.7042064847424626,0.7055561505258083,0.6480622631311417
404,many-to-one,0.0024977996945381165,0.0025098510086536407,0.0025191353633999825,0.0025376031175255776,0.01253587193787098,0.002822568453848362
404,codegen,0.0020918678492307663,0.002104797214269638,0.0021191099658608437,0.00217923391610384,0.002223033457994461,0.0021288641542196274
403,original,0.011349372565746307,0.011365563794970513,0.011425466276705265,0.021671384759247302,0.03222701512277126,0.015233641657978296
366,one-to-one,0.5382860470563173,0.5392910081893205,0.5404305346310139,0.5502187617123127,0.7381375581026077,0.5467976067401469
404,original,0.009732434526085854,0.009750048257410526,0.009768510237336159,0.009792175143957138,0.010019548237323761,0.009773598108440638
405,many-to-one,0.0022886916995048523,0.0022960297763347627,0.0023038461804389954,0.002316713146865368,0.013325793668627739,0.0026413169875741005
405,codegen,0.0018870122730731964,0.0019000085070729257,0.0019103167578577995,0.0019398899748921394,0.011939747259020805,0.002019115202128887
406,many-to-one,0.0026157665997743607,0.0026249118149280545,0.0026382161304354668,0.002665903978049755,0.0129060298204422,0.002945482935756445
406,codegen,0.0022003408521413803,0.002212684787809849,0.002227506600320339,0.01223686933517456,0.01249297708272934,0.0036321425065398215
405,original,0.008676061406731606,0.008700626529753208,0.008728574961423874,0.01874109134078026,0.027774032205343246,0.011922143623232842
406,original,0.010306963697075844,0.010327035374939442,0.010378938168287277,0.020400570146739485,0.030366048216819763,0.014364661742001772
407,many-to-one,0.00263364240527153,0.0026397079229354857,0.002647858113050461,0.0037496553733945715,0.01367221213877201,0.0036622496135532857
407,codegen,0.0021918918937444687,0.002208169549703598,0.0022248486056923866,0.0022848224267363547,0.012231074273586273,0.0023346123099327086
392,one-to-one,0.1519209649413824,0.1522232748568058,0.2852881709113717,0.28715591225773096,0.3046831823885441,0.2477601925842464
407,original,0.005048887804150581,0.01036329846829176,0.01038786955177784,0.010426364839076996,0.010492952540516853,0.010006199311465024
408,many-to-one,0.004416679963469505,0.004422374628484249,0.004439438693225384,0.004482735507190228,0.004667758941650391,0.004449725076556206
372,one-to-one,0.4828039165586233,0.48439418636262416,0.48552273120731115,0.5756633017212155,0.9788979254662991,0.5179168596118688
408,codegen,0.003812035545706749,0.0038305513560771944,0.0038490286096930504,0.003969937190413475,0.004221174865961075,0.003871034141629934
408,original,0.017921889200806618,0.017947935312986375,0.01798093505203724,0.018052893131971358,0.018161240965127945,0.01799113117158413
409,many-to-one,0.004067029803991318,0.004082609713077545,0.004096720367670059,0.0041297819465398785,0.0042572785168886185,0.004101123586297035
409,codegen,0.00348719023168087,0.0035251077264547345,0.003550546243786812,0.003622337244451046,0.003965001553297043,0.003564382176846266
394,one-to-one,0.2842443622648716,0.28555969111621377,0.2867790758609772,0.28768264017999173,0.2883079703897238,0.28666830888018013
363,one-to-one,0.6995655614882708,0.7017390426248311,0.7039465848356485,0.7050748785957694,0.7267413884401321,0.703912165723741
358,one-to-one,0.7031768020242453,0.7078971490263939,0.7118954882025719,0.8369577677920462,1.1148797906935215,0.7494037517346441
410,many-to-one,0.0034761037677526474,0.0034861579537391663,0.003500882536172867,0.0035263573750853538,0.010029321536421776,0.0035686252638697626
410,codegen,0.0032356195151805878,0.0032526571303606033,0.0032670488581061363,0.0032904595136642456,0.0037055183202028275,0.0032734750770032407
409,original,0.014916880056262016,0.015048537217080594,0.01623594295233488,0.016324841044843198,0.01647934690117836,0.015820444207638503
393,one-to-one,0.28319286927580833,0.28426449541002513,0.28571159206330776,0.35865605175495163,0.4861825704574585,0.30840151831507684
411,many-to-one,0.002999560907483101,0.0030156387016177177,0.003028291277587414,0.0030430998653173448,0.006602760404348373,0.0030645783618092537
411,codegen,0.0024966150522232056,0.0025069154798984528,0.0025224583223462105,0.002545639127492905,0.012551233172416687,0.002930224444717169
410,original,0.012346163392066956,0.012443908490240574,0.01294898334890604,0.013481051847338676,0.0324730072170496,0.013097560554742814
412,many-to-one,0.003659358248114586,0.0036738546565175056,0.0036845095455646515,0.003710213489830494,0.007068119943141937,0.003721990715712309
412,codegen,0.0031255576759576797,0.003139453567564487,0.0031526172533631325,0.003169752284884453,0.0037180278450250626,0.003159649521112442
389,one-to-one,0.20066923089325428,0.3725563453510404,0.3748964164406061,0.3763760831207037,0.3778915721923113,0.3608579837344587
411,original,0.011878078803420067,0.011918728239834309,0.011980016715824604,0.02199340667575598,0.03227841481566429,0.014197491519153118
413,many-to-one,0.0035386011004447937,0.003549952059984207,0.0035635335370898247,0.0035829532891511915,0.006771514192223549,0.003597139660269022
413,codegen,0.002988038584589958,0.0029981622472405435,0.0030166590586304665,0.0030923549085855487,0.01303837075829506,0.0032259078696370127
374,one-to-one,0.4837381448596716,0.48473588302731513,0.5554498778656125,0.6963557580485941,0.7970143966376781,0.5699365367554128
412,original,0.01510302722454071,0.015133658424019814,0.015167400240898132,0.0152095852419734,0.01540689542889595,0.015173803381621838
401,one-to-one,0.155740262940526,0.1561908308416605,0.2929253373295069,0.29410439282655715,0.3103142939507961,0.24309033835306765
414,many-to-one,0.0043908338993787766,0.004400870949029923,0.00441987719386816,0.0044612839818000795,0.009299468249082565,0.004473050124943256
414,codegen,0.0038099531084299088,0.003829617239534855,0.003847026266157627,0.0038844333961606027,0.004270272329449654,0.0038585997000336646
390,one-to-one,0.3751852214336395,0.3767518013715744,0.37892084289342165,0.38118225522339344,0.40751930698752403,0.3792955280654132
413,original,0.014627523720264435,0.014647296629846096,0.014678475446999073,0.014711942337453366,0.014867939054965973,0.014681322295218706
415,many-to-one,0.002623867243528366,0.002631483413279057,0.0026409784331917763,0.002658558450639248,0.0060628075152635574,0.002677118759602308
415,codegen,0.0021967701613903046,0.0022021347656846044,0.0022159526124596596,0.002277194522321224,0.002816634252667427,0.002230018936097622
414,original,0.017944173887372017,0.01795591153204441,0.01798159722238779,0.018053475208580496,0.018276195973157883,0.01799538714811206
416,many-to-one,0.0026247017085552216,0.002636629715561867,0.002647891640663147,0.0026649229228496553,0.0059931036084890366,0.0026837580651044844
415,original,0.010281186550855637,0.01029773224145174,0.010321836918592453,0.010364951752126216,0.020424790680408478,0.010923416893929243
416,codegen,0.001145981252193451,0.0011539041996002197,0.0022268397733569145,0.002296725660562515,0.0023329760879278183,0.001948506161570549
376,one-to-one,0.3740019388496876,0.3746324054896832,0.6996574783697724,0.7033003134652972,0.7576925121247768,0.5660612197592855
416,original,0.005027513951063156,0.005033926479518414,0.005044877529144287,0.005058385990560054,0.005220634862780571,0.005047407168895006
417,codegen,0.0009655188769102097,0.0009813522920012474,0.0009869197383522987,0.0009928356856107711,0.001052187755703926,0.000987175554037094
417,many-to-one,0.0022822730243206024,0.002295812405645847,0.002302589826285839,0.0023153476417064668,0.005663100630044937,0.0023376267589628697
417,original,0.00866634026169777,0.008690294809639454,0.00871038157492876,0.008752267807722092,0.008868549019098282,0.008717290088534356
418,many-to-one,0.0022898055613040924,0.002298242039978504,0.002304159104824066,0.002315891161561012,0.0024211816489696503,0.002306956555694342
418,codegen,0.0018719322979450226,0.0018929339945316314,0.0019055670127272606,0.0019675375893712043,0.002012185752391815,0.0019161092489957808
364,one-to-one,0.6998795829713345,0.7050989108160138,0.7685345793142915,0.9381308963522317,1.0656011924147606,0.799843799136579
370,one-to-one,0.4041349161416292,0.4202400270849466,0.7555939313024282,0.7590695155784488,0.8233361132442951,0.6992223713174462
419,many-to-one,0.0026001259684562683,0.0026156973093748094,0.0026255054399371147,0.0026451224461197854,0.006069231778383255,0.0026629670336842538
418,original,0.008718308061361313,0.008733645640313625,0.008755141869187355,0.008778579719364644,0.008962970227003098,0.00875777367502451
419,codegen,0.002192161977291107,0.0022070946171879767,0.0022200047969818115,0.002288328856229782,0.0024134255945682526,0.0022300687804818154
419,original,0.010243479162454605,0.010259181261062622,0.010276262648403645,0.010300317965447904,0.010471858084201813,0.010281241592019796
420,many-to-one,0.0029555577784776688,0.002967065759003162,0.0029784981161355972,0.0030002545565366743,0.0031125731766223907,0.0029824269004166126
420,codegen,0.0024671461433172226,0.002497855946421623,0.00251076091080904,0.0025699578225612638,0.0027440637350082397,0.0025218171067535877
398,one-to-one,0.37396631576120853,0.3760758211836219,0.3778032148256898,0.4178943211212755,0.5181043744087219,0.38675538150593636
375,one-to-one,0.375665046274662,0.6894965335726738,0.705309497192502,0.7065393622964621,0.7087299637496471,0.6797051598876714
420,original,0.011943526566028595,0.01196191944181919,0.011988709680736065,0.012214357033371925,0.012255439534783363,0.012020892966538667
421,many-to-one,0.002632599323987961,0.00264192633330822,0.0026498809456825256,0.0026694947853684423,0.0027852095663547516,0.002654337678104639
421,codegen,0.0022053029388189316,0.002223389968276024,0.0022400133311748505,0.002316066436469555,0.002858879044651985,0.002259312532842159
421,original,0.010295718908309937,0.01030686218291521,0.010326406918466091,0.010549620725214481,0.010632291436195374,0.010355153605341911
397,one-to-one,0.3727476950734854,0.3756613824516535,0.3870950089767575,0.530417593754828,0.6538041420280933,0.42336641503497957
422,many-to-one,0.0026316847652196884,0.0026396794244647028,0.0026485230773687363,0.0026767117902636527,0.0028994642198085785,0.002657157387584448
422,codegen,0.002202637493610382,0.0022131603211164477,0.0022280989214777946,0.002264760434627533,0.013280883431434631,0.002742160391062498
422,original,0.010290123522281647,0.01030127853155136,0.010323334485292435,0.010348334722220898,0.020388472825288773,0.010725076887756585
381,one-to-one,0.40413854643702507,0.40479110460728407,0.7595929019153118,0.7626332571730018,0.8175002913922071,0.6429291660524905
423,many-to-one,0.002624908462166786,0.00263378731906414,0.0026450734585523605,0.0063538111746311784,0.015430450439453125,0.0037040711008012295
396,one-to-one,0.46189489774405956,0.46312445141375064,0.46451049018651247,0.4659904073923826,0.4944582860916853,0.46479797108098864
423,codegen,0.0022121425718069077,0.0022233869880437847,0.0022336505353450775,0.002249308489263058,0.0022853370755910873,0.002235560230910778
424,many-to-one,0.0017237979918718338,0.0017314711585640907,0.0017398688942193985,0.0017530569806694985,0.0018486790359020233,0.0017414185777306556
424,codegen,0.0014476347714662552,0.0014669761061668395,0.0014784382656216621,0.00152889434248209,0.0015493985265493393,0.001485815029591322
423,original,0.010228388011455536,0.01024196222424507,0.010256843641400337,0.010282286442816257,0.010468780994415283,0.010262656174600124
424,original,0.006472781300544739,0.00648540873080492,0.006502291187644005,0.006525372713804245,0.006561903282999992,0.0065049265325069425
425,many-to-one,0.001842668280005455,0.0018518060445785521,0.0018586255609989166,0.001869024708867073,0.0019948631525039673,0.0018606051988899709
425,codegen,0.0015340354293584824,0.0015541108325123787,0.0015635741874575615,0.0015730395913124086,0.0016095377504825592,0.001563749760389328
399,one-to-one,0.2481776550412178,0.4617274278774858,0.4644699115306139,0.46816433444619177,0.49970461800694466,0.45409377325326206
402,one-to-one,0.2728647477924824,0.2735903710126877,0.39966530073434114,0.5135596970096231,0.5522170159965754,0.3953127823397517
425,original,0.007039561867713928,0.0070530401542782785,0.007067500613629818,0.007090499624609947,0.007277308031916618,0.007072185315191746
426,many-to-one,0.002416718751192093,0.00242339875549078,0.0024321116507053375,0.002449852600693703,0.002561984583735466,0.002436050344258547
426,codegen,0.0020428355783224106,0.002056151255965233,0.0020685428753495216,0.0020835755392909047,0.002169821411371231,0.0020737511478364466
391,one-to-one,0.48445814847946167,0.487490276992321,0.5123383747413754,0.6708427185192705,0.8665321338921785,0.5491924651525915
427,many-to-one,0.0025146324187517166,0.0025222061201930043,0.0025306595489382744,0.002554582245647907,0.00267799012362957,0.0025355845876038076
427,codegen,0.0021547991782426834,0.0021707065403461455,0.0021831216290593147,0.0022513534873723983,0.002294350415468216,0.0021940176375210285
405,one-to-one,0.20072287321090698,0.20145703274756668,0.37787162885069847,0.37915527597069737,0.3932211585342884,0.3440128256753087
426,original,0.009733125567436218,0.00975243728607893,0.009771019220352173,0.00979676004499197,0.00986429676413536,0.009775669444352389
395,one-to-one,0.4608054868876934,0.4630758877843618,0.4858116675168276,0.6602402219548823,0.8094548564404249,0.5307346454262734
428,many-to-one,0.0028768982738256454,0.002880602143704891,0.0028913961723446846,0.0029113981872797012,0.003045925870537758,0.0028949285857379436
428,codegen,0.0024712644517421722,0.002483385242521763,0.0025105811655521393,0.0025374505668878554,0.013287661597132683,0.003213423937559128
427,original,0.010289426892995834,0.010308338329195976,0.010325714945793152,0.010347492806613446,0.010476469993591309,0.010328328032046556
429,many-to-one,0.0047178976237773895,0.004729018174111844,0.004745343700051308,0.004765097238123417,0.009520387277007103,0.004795576874166727
429,codegen,0.0042467378079891205,0.004259227216243744,0.004280439577996731,0.00430724136531353,0.004445718601346016,0.004287927635014057
428,original,0.011869065463542938,0.011893053539097309,0.011939926072955132,0.02196378596127033,0.031951842829585075,0.015531732272356748
369,one-to-one,0.7550366502255201,0.7605997422710061,0.840197017416358,1.0226973233744503,1.2413594089448452,0.8724804455786943
430,many-to-one,0.002190984785556793,0.002197311818599701,0.0022102119401097298,0.0022281119599938393,0.01563207618892193,0.002845516186207533
430,codegen,0.0018136296421289444,0.001838361471891403,0.0018485747277736664,0.0019342981278896332,0.011963434517383575,0.002271311115473509
429,original,0.01857912912964821,0.01873539425432682,0.01883847452700138,0.018935662880539893,0.03889661468565464,0.019913753531873225
400,one-to-one,0.4613656383007765,0.46391971725970504,0.46585692185908556,0.6074547523632646,0.8045703768730164,0.5066026185825467
430,original,0.009207986295223236,0.009230919182300568,0.009258445352315903,0.009293158166110515,0.009306313470005989,0.009259522240608931
431,many-to-one,0.002306634560227394,0.0023126205429434775,0.002321302890777588,0.002336050197482109,0.006035353988409042,0.0023607688024640085
431,codegen,0.001918308436870575,0.0019314594566822052,0.001943700946867466,0.0020151007920503616,0.002704886719584465,0.0019610624760389326
431,original,0.009745707735419273,0.009763068892061709,0.009829476475715637,0.019782339222729206,0.02052648551762104,0.011315122470259667
432,many-to-one,0.002194611355662346,0.0021992895752191545,0.0022096242755651474,0.00222907904535532,0.014228371903300285,0.002863429691642523
432,codegen,0.0018017403781414032,0.0018208587542176246,0.001836865209043026,0.002864045649767007,0.011859778314828873,0.0028369603119790554
404,one-to-one,0.4303015675395727,0.433260059170425,0.4520732555538416,0.5554952535778285,0.6871005184948444,0.47616526754572985
432,original,0.00926084816455841,0.009273561276495456,0.009290116839110851,0.009316585958003998,0.019322233274579048,0.009893306400626897
433,many-to-one,0.0025391466915607452,0.002547151036560535,0.002559201791882515,0.00257553830742836,0.012574411928653717,0.0027620558626949786
433,codegen,0.0021332204341888428,0.002147412672638893,0.0021560965105891228,0.002171650528907776,0.0028552599251270294,0.002164653688669205
417,one-to-one,0.2002236284315586,0.2012873401865363,0.37460240721702576,0.37697198726236825,0.3794642295688391,0.31363796934485433
384,one-to-one,0.5320041514933109,0.533482476323843,0.9946644501760602,1.0069791102781893,1.0096419006586075,0.8111409880965949
434,many-to-one,0.00218232162296772,0.0021901290863752363,0.0021993573755025864,0.0022149823606014253,0.002303706482052803,0.0022021026350557806
434,codegen,0.001836175099015236,0.0018467485904693603,0.0018589124083518982,0.0019292909651994704,0.0020735636353492737,0.0018698950484395027
433,original,0.010839369148015976,0.010867790319025517,0.010887320153415203,0.010925478301942348,0.010965649038553238,0.010892813839018346
434,original,0.009226001799106598,0.009234347939491272,0.009250795468688011,0.009278182871639729,0.009349562227725983,0.009255911409854888
435,many-to-one,0.002200121060013771,0.002206278033554554,0.002213498577475548,0.002229127287864685,0.002336401492357254,0.0022173899970948695
435,codegen,0.0018194112926721573,0.0018278751522302628,0.0018380312249064445,0.0018500600010156632,0.002044590190052986,0.0018406903557479381
403,one-to-one,0.5116414465010166,0.514186249487102,0.518435787409544,0.6367184231057764,0.8403087593615055,0.5508041827008128
424,one-to-one,0.14267639257013798,0.1430027939379215,0.2664237776771188,0.2688760843127966,0.28252447210252285,0.21492090165615083
436,many-to-one,0.0014160703867673874,0.0014205066487193109,0.0014300737529993057,0.0014408309012651443,0.0015547815710306168,0.001431221254169941
436,codegen,0.0011138524860143661,0.0011259272694587707,0.0011341162025928497,0.0011455195024609567,0.001333724707365036,0.001138187013566494
406,one-to-one,0.4558976795524359,0.45825894884765145,0.4745535869151354,0.6387672485783696,0.8026433400809765,0.5159676677547396
407,one-to-one,0.45604470558464527,0.4577665785327554,0.45941006299108267,0.5546574883162978,0.8574865460395813,0.4909874280355871
437,many-to-one,0.0026331469416618347,0.002637256309390068,0.002648036926984787,0.0026577247306704523,0.002728210762143135,0.002648257687687874
435,original,0.009142536669969559,0.0091574739664793,0.009176516905426979,0.009206418693065644,0.009318819269537926,0.009180923327803611
437,codegen,0.0021393802016973495,0.002156661078333855,0.0021758871152997017,0.0022511718794703483,0.0023855697363615036,0.0021867273561656476
436,original,0.010773513466119766,0.01080087497830391,0.010819568298757076,0.010843436792492868,0.01091955229640007,0.010821810960769652
418,one-to-one,0.20116679929196835,0.20219526682049035,0.3780859438702464,0.37953680120408534,0.3805715814232826,0.3428225086070597
438,many-to-one,0.0028384290635585785,0.002844987995922565,0.0028565870597958565,0.002879628911614418,0.006178541108965874,0.002892644088715315
438,codegen,0.0023938044905662537,0.0024107325822114944,0.0024284105747938156,0.0024901140481233598,0.00282885879278183,0.0024407627806067467
437,original,0.010806556791067123,0.010821780189871788,0.010838399641215801,0.010873389989137651,0.010930247604846954,0.010843614730983973
439,many-to-one,0.0029708463698625565,0.0029820395633578297,0.0029928460717201233,0.0030074136331677435,0.0030863750725984573,0.002995010204613209
387,one-to-one,0.49119291082024574,0.4918755253776908,0.9127416787669063,0.9178983632475137,0.9775510802865028,0.800603279415518
386,one-to-one,0.7582082953304052,0.7620087632909417,0.7644309410825372,0.9405574483796955,1.1405145898461342,0.8141287648119032
439,codegen,0.0024417228996753693,0.0024570202454924583,0.002471255138516426,0.002487814426422119,0.0026865117251873016,0.002473888620734215
440,many-to-one,0.002631545066833496,0.00263623483479023,0.002646881155669689,0.002662123367190361,0.0027015935629606247,0.0026492395438253878
438,original,0.011398686096072197,0.011437112838029862,0.011458809487521648,0.011524633504450321,0.011663729324936867,0.011469744592905045
440,codegen,0.002139430493116379,0.0021529709920287132,0.002165799029171467,0.0021816169843077663,0.002195168286561966,0.002166536208242178
439,original,0.012524481862783432,0.012552357651293278,0.012578298337757587,0.022572670131921768,0.03261472098529339,0.013877890165895223
441,many-to-one,0.0018391069024801254,0.0018540451303124428,0.001861492171883583,0.0018774747848510742,0.011896932497620583,0.002065003961324692
440,original,0.010822614654898643,0.010848687402904034,0.010875380598008633,0.010903913341462613,0.010950425639748573,0.010875387601554393
441,codegen,0.0014861878007650375,0.0014948051422834397,0.0015060240402817726,0.00152779221534729,0.011559812352061272,0.0022109998017549514
441,original,0.007620787248015404,0.007634197734296322,0.007651416584849358,0.017669755034148693,0.018717534840106964,0.009659607857465745
442,many-to-one,0.0037426818162202835,0.0037500835955142976,0.003763956017792225,0.013778799585998059,0.01449977420270443,0.0055667772889137265
442,codegen,0.0023269690573215485,0.002342909574508667,0.0023547932505607605,0.002382327802479267,0.012409234419465065,0.003227113485336304
425,one-to-one,0.15670675598084927,0.1574074275791645,0.29327487107366323,0.2947273917496205,0.32451626658439636,0.265349590126425
442,original,0.01176045835018158,0.011781134642660618,0.011798737570643425,0.011816401593387128,0.011931726709008217,0.011800802014768123
443,many-to-one,0.003737030550837517,0.0037544919177889824,0.003770655021071434,0.0037858057767152786,0.006964901462197304,0.003801477812230587
443,codegen,0.00277850404381752,0.0027961164712905886,0.00280588585883379,0.002820256538689137,0.002851206809282303,0.0028067497536540032
377,one-to-one,0.9185329917818308,0.9212449857965113,0.9270467134192586,1.1178929181769495,1.380760569125414,0.9912484588846564
415,one-to-one,0.4582925420254469,0.459765157289803,0.46132331248372793,0.4639087745919824,0.49819908663630486,0.46294420277699827
443,original,0.013235213235020638,0.01325737964361906,0.013277178630232811,0.013298610039055348,0.013527421280741692,0.01327959481626749
444,many-to-one,0.002623172476887703,0.002629365399479866,0.0026416080072522163,0.002652186155319214,0.00276145339012146,0.002642585840076208
444,codegen,0.0017890259623527527,0.0017974050715565681,0.0018060700967907906,0.001821158267557621,0.0018751509487628937,0.0018078775703907013
379,one-to-one,0.6079727802425623,0.6139002559706568,1.131045950576663,1.1372253054752945,1.2111655250191689,0.9935774698667228
445,many-to-one,0.00261547788977623,0.0026230180636048314,0.0026332996785640717,0.002647281996905804,0.005775740370154381,0.0026658173464238644
445,codegen,0.0017782673239707947,0.0017853906378149987,0.0017952760681509972,0.0018067702651023865,0.0018297545611858368,0.00179590729996562
444,original,0.008947670459747314,0.008953268453478814,0.008968520909547806,0.008983139134943485,0.009004104882478714,0.008968166578561067
421,one-to-one,0.24535374529659748,0.24609544649720194,0.4589070472866297,0.46177159938961265,0.4628111068159342,0.3692145565338433
446,many-to-one,0.0019405242055654526,0.0019461525604128839,0.0019489079713821411,0.001958182081580162,0.002207323908805847,0.0019534983485937117
446,codegen,0.0012207813560962677,0.0012291826307773588,0.0012377593666315079,0.0012491662055253983,0.0013615228235721588,0.0012397386692464352
445,original,0.008924625813961029,0.008946201205253601,0.008962338790297508,0.00897961799055338,0.00900326669216156,0.008962676897644996
416,one-to-one,0.45674544759094715,0.4580398473888636,0.4591912738978863,0.5299240853637457,0.6538139153271914,0.47821723092347385
447,many-to-one,0.0025024767965078354,0.002510351501405239,0.002518748864531517,0.002534820139408112,0.002686789259314537,0.0025232594273984434
447,codegen,0.001650046557188034,0.0016555335372686387,0.0016665607690811157,0.0016995746642351152,0.0017526336014270782,0.0016724593192338944
446,original,0.011787693947553635,0.011803061887621879,0.011820557527244091,0.011838362365961074,0.011859782040119171,0.011821343991905452
380,one-to-one,0.9132675286382437,0.9195006527006626,0.9225928680971265,1.205702490359545,1.5363706462085247,1.01471385685727
448,many-to-one,0.00406591035425663,0.004079913906753063,0.004094342701137066,0.004106183163821697,0.004290323704481125,0.004095902740955353
447,original,0.008433129638433456,0.008445729129016399,0.008466491475701332,0.008481479808688163,0.00850004144012928,0.008465863224118948
448,codegen,0.0027646012604236603,0.002775278314948082,0.0027870945632457733,0.0028047274798154833,0.002818657085299492,0.0027883121743798255
410,one-to-one,0.557893730700016,0.5601676287129521,0.5624063182622194,0.564783514663577,0.6057430524379015,0.5646632532402873
449,many-to-one,0.0038739852607250214,0.003884694166481495,0.003893902525305748,0.0039108507335186005,0.005797399207949638,0.003915457017719746
449,codegen,0.0028129294514656067,0.0028239376842975616,0.0028383228927850723,0.002877684496343136,0.0029843952506780624,0.002848627269268036
448,original,0.01398853026330471,0.014008152484893798,0.014028940349817276,0.014055003225803376,0.014133036136627197,0.014031796716153622
449,original,0.014408150687813759,0.014434299804270268,0.014458863995969296,0.014476600289344787,0.014498462900519371,0.014456155300140381
450,many-to-one,0.004065696150064468,0.004072722978889942,0.004085241816937923,0.004099897667765617,0.004203222692012787,0.004086654428392649
450,codegen,0.0027619395405054092,0.002771209366619587,0.002784161828458309,0.00280031505972147,0.0028121601790189743,0.002785209994763136
388,one-to-one,0.642944497987628,0.9357028277590871,0.9416797440499067,0.9443530147895216,0.9734199941158295,0.9391543895937502
450,original,0.01391010545194149,0.013931911811232567,0.013955804519355297,0.01397817712277174,0.014093080535531044,0.013956329300999642
426,one-to-one,0.22856206260621548,0.2298710811883211,0.4294751537963748,0.43184310793876646,0.4501227829605341,0.3868878687359393
451,many-to-one,0.004738161340355873,0.0047571990638971325,0.004772596061229706,0.00478640403598547,0.004944555461406708,0.004773663207888603
451,codegen,0.0033048298209905624,0.0033172966912388803,0.0033319778740406036,0.0033495988696813583,0.00339619442820549,0.0033331413380801676
419,one-to-one,0.45498351380228996,0.45863753855228423,0.4804549878463149,0.588884512707591,0.8028199747204781,0.5067625750228762
411,one-to-one,0.5424220114946365,0.5440700065344571,0.5837211245670915,0.7249512681737542,0.9154742863029242,0.6131945647485554
452,codegen,0.003072338178753853,0.0030899571254849436,0.003105360083281994,0.003120296075940132,0.00317235104739666,0.003105006106197834
452,many-to-one,0.004373857751488686,0.004387655854225158,0.004402816295623779,0.013724375888705261,0.015140024945139885,0.005504771396517754
409,one-to-one,0.3729523252695799,0.37899514976888893,0.7021980546414852,0.7048414923250675,0.7308854572474957,0.6468676387704909
453,many-to-one,0.0031621474772691727,0.0031685525551438335,0.003182533197104931,0.003197447955608368,0.0033113956451416016,0.0031849527917802334
453,codegen,0.0022774450480937958,0.002286858670413494,0.0022992361336946487,0.0023131197318434714,0.0023624449968338013,0.0023006132617592813
451,original,0.016621064394712448,0.016645422950387,0.0166690731421113,0.01670656483620405,0.016792526468634605,0.016673474963754417
422,one-to-one,0.4599730372428894,0.4610025739297271,0.46219784393906593,0.46327814124524597,0.4639682713896036,0.4622077689692378
383,one-to-one,0.9712468832731247,0.9731145918369294,1.03527289070189,1.2081206366419792,1.4558836966753006,1.0732348828203977
454,many-to-one,0.004622558131814003,0.004632456228137016,0.0046495310962200165,0.004697315022349357,0.004893064498901367,0.004664870630949736
452,original,0.01553213968873024,0.015592920407652856,0.01565928664058447,0.025673280656337737,0.036384208127856255,0.018442134913057087
453,original,0.011582858860492706,0.01160024181008339,0.011618856340646744,0.011644973419606686,0.011722477152943611,0.011621826849877835
454,codegen,0.0034184735268354416,0.003428813815116882,0.003450462594628334,0.003483615815639496,0.013484617695212364,0.004250493273139
420,one-to-one,0.28895464166998863,0.4826214605942369,0.5423865225166082,0.5441290793940424,0.5607184618711472,0.5206066537089646
455,many-to-one,0.005800066515803337,0.005810348503291606,0.005823350511491299,0.005839723348617554,0.009068572893738747,0.00585631662979722
455,codegen,0.00444754958152771,0.004514113813638687,0.004538298584520817,0.01452444102615118,0.01457200013101101,0.005656826328486204
456,many-to-one,0.004602177068591118,0.004632684588432311,0.004661581479012966,0.014669841341674329,0.015477722510695457,0.006563715916126966
456,codegen,0.0035147853195667267,0.0035388499498367307,0.003555435687303543,0.003578602336347103,0.013584135100245476,0.003760376498103142
454,original,0.01622539944946766,0.016583542898297308,0.016663700342178345,0.036046995967626574,0.036861591041088104,0.019889595974236726
382,one-to-one,0.9130201414227486,0.9194438323378562,1.0864363797008991,1.2883527046069503,1.6104248259216547,1.1096416781842708
457,many-to-one,0.0021208561956882477,0.002132589928805828,0.0021433066576719284,0.0021615147590637205,0.002315158024430275,0.0021461117081344127
457,codegen,0.0016605854034423828,0.0016746340319514275,0.0017532054334878922,0.0017786368727684021,0.011701099574565887,0.0019268946722149848
455,original,0.021313520148396492,0.02133097779005766,0.021358300931751728,0.021396132744848726,0.02155240625143051,0.021365020368248226
378,one-to-one,1.1448319964110851,1.1492715395987034,1.1532329404726624,1.1592041743919252,1.2520792055875063,1.1570683056674897
457,original,0.006841413676738739,0.006850250437855721,0.006861771456897259,0.006875503621995449,0.006917821243405342,0.006862626150250435
456,original,0.015913335606455803,0.015972553193569182,0.01638957392424345,0.016435257717967035,0.03641270659863949,0.016834663841873408
458,many-to-one,0.0026799440383911133,0.002688803896307945,0.002697509713470936,0.0027093823999166486,0.00282864086329937,0.0026993035525083543
458,codegen,0.0020247511565685272,0.002033979445695877,0.0020435750484466553,0.002058383449912071,0.002114430069923401,0.0020452864654362203
459,many-to-one,0.002430688589811325,0.0024374762549996373,0.0024490104988217354,0.0024612314999103544,0.002588655799627304,0.0024510616436600684
459,codegen,0.001964973285794258,0.001985064707696438,0.0019948966801166534,0.0020082898437976835,0.002019854262471199,0.0019954592734575272
458,original,0.008642677217721939,0.008662625774741172,0.008678675629198551,0.00869538113474846,0.0088527612388134,0.008679910134524106
459,original,0.0084504634141922,0.008460650220513344,0.008476120419800282,0.008491832204163075,0.008520729839801788,0.008476864024996757
460,many-to-one,0.002790292724967003,0.0028020909056067464,0.0028112241998314857,0.0028245326131582263,0.0029554851353168488,0.002813570164144039
460,codegen,0.002087470144033432,0.002101423777639866,0.0021159257739782333,0.0021316489204764367,0.0021662637591362,0.0021161109209060667
423,one-to-one,0.4577909838408232,0.4593010311946273,0.5007724221795797,0.6410165196284653,0.8220287915319204,0.5259797303751111
414,one-to-one,0.41607312485575676,0.41710966397076843,0.776211941614747,0.7808833951130509,0.8082794733345509,0.6822506738640368
461,many-to-one,0.0026749838143587112,0.002683360129594803,0.0026922067627310753,0.002708549425005913,0.0028665736317634583,0.00269595006480813
460,original,0.009227253496646881,0.009249851480126381,0.009266858920454979,0.009288966283202171,0.009488310664892197,0.009270482417196035
461,codegen,0.0020204950124025345,0.002034580521285534,0.0020433617755770683,0.0020588546991348266,0.002075325697660446,0.002045388426631689
385,one-to-one,0.974859805777669,0.9806129977107048,1.0892286282032728,1.3708952696993948,1.5504685379564762,1.1329991236701609
427,one-to-one,0.4542511962354183,0.45695305671542885,0.4604056077077985,0.5773112680763006,0.6934952177107334,0.49880582708865406
462,many-to-one,0.0025343280285596848,0.0025431605055928233,0.002556568942964077,0.002573355473577976,0.0028387829661369324,0.002561807315796614
462,codegen,0.0020117592066526413,0.002020509168505669,0.002032293938100338,0.00204650666564703,0.0020939670503139496,0.0020336878672242167
428,one-to-one,0.28930917754769325,0.29067414421588184,0.5399256078526378,0.5424254052340984,0.5438108369708061,0.49403609545901417
463,many-to-one,0.0017162580043077469,0.0017246063798666,0.001734166406095028,0.0017448723316192626,0.001876266673207283,0.0017351891100406648
461,original,0.00868653692305088,0.008697829209268093,0.008714503608644009,0.008730502985417844,0.008918831124901772,0.008716976586729288
463,codegen,0.001447577029466629,0.0014604752883315088,0.0014718342572450638,0.0014864945784211158,0.0015123095363378525,0.0014724916778504848
408,one-to-one,0.7785963546484709,0.7801045212894677,0.7818724745884538,0.7847646307200193,0.9810081608593464,0.789192923977971
464,many-to-one,0.0025300048291683197,0.0025410570204257962,0.0025499770417809486,0.0025631561875343323,0.0026908423751592636,0.002552491631358862
462,original,0.00862925872206688,0.008637538924813271,0.008656528778374195,0.008680814132094383,0.008884115144610405,0.008660523016005754
464,codegen,0.0019810255616903305,0.0020009135827422143,0.002014070749282837,0.0020560864359140396,0.002090267837047577,0.002020303700119257
463,original,0.006485635414719582,0.006496842950582504,0.00651189312338829,0.0065306717529892925,0.006678048521280289,0.006516787465661764
465,many-to-one,0.003568146377801895,0.003577530570328236,0.003590211272239685,0.0036014672368764877,0.003757202997803688,0.003591831959784031
465,codegen,0.0028404463082551956,0.002851119637489319,0.0028652390465140343,0.002877470664680004,0.003074629232287407,0.0028667235746979713
464,original,0.008594607934355736,0.008623179979622364,0.008638686500489712,0.008665948174893856,0.00880260206758976,0.008642624039202929
465,original,0.012991098687052727,0.013005302660167218,0.013031085953116417,0.013072299212217331,0.013136452063918114,0.013037915248423815
466,many-to-one,0.002668771892786026,0.0026750996708869933,0.0026843510568141937,0.002715656906366348,0.0028278082609176636,0.002690697219222784
466,codegen,0.001994369551539421,0.0020149819552898406,0.0020233187824487686,0.002037558518350124,0.00206574983894825,0.0020245262421667576
412,one-to-one,0.7063930016011,0.7114201920107007,0.7368034413084388,0.9410422340035438,1.1014274284243584,0.782852389831096
466,original,0.008678222075104713,0.008705852366983891,0.008724382147192955,0.008744154125452042,0.018731851130723953,0.008825850263237954
467,many-to-one,0.002080623060464859,0.0021116793155670165,0.002118791453540325,0.002132769674062729,0.002278421074151993,0.0021217145398259164
467,codegen,0.0016482286155223846,0.0016739323735237123,0.0016847234219312668,0.001698273792862892,0.001744268462061882,0.0016858439333736896
430,one-to-one,0.4670866262167692,0.46937737930566076,0.5083664283156395,0.6684802925214172,0.8703438192605972,0.543423836287111
467,original,0.006889747455716133,0.006909657269716263,0.006924981251358986,0.006950453110039234,0.017158783972263336,0.00742820916697383
468,many-to-one,0.0026766695082187653,0.002687733620405197,0.002700522541999817,0.002714953944087028,0.012729333713650703,0.0031023973412811754
468,codegen,0.002002749592065811,0.0020109884440898894,0.002020697109401226,0.0020397704094648364,0.002118835225701332,0.0020239437744021416
413,one-to-one,0.6735964994877577,0.6878561783581972,0.7786881187930703,0.9491840222850443,1.0922726765275002,0.805014252755791
468,original,0.008705666288733482,0.008716954477131366,0.008734438568353653,0.008763634227216243,0.008941944688558578,0.008738407660275697
431,one-to-one,0.4909945596009493,0.4921515677124262,0.5187786081805825,0.6631747333332897,0.8723823390901089,0.556977611426264
469,many-to-one,0.0034992098808288574,0.0035076854750514027,0.003523026593029499,0.0035511687397956847,0.0037682391703128815,0.0035291958041489126
432,one-to-one,0.4628083147108555,0.46691068802028896,0.5187213402241468,0.637580918893218,0.7859226819127798,0.5407254378683866
469,codegen,0.002833666279911995,0.0028650112450122832,0.0028829844668507576,0.002896917425096035,0.012901222333312035,0.0030823221243917944
435,one-to-one,0.2480309773236513,0.3200866272673011,0.46753261610865593,0.46899808309972285,0.4974626526236534,0.4411903490498662
470,many-to-one,0.004064660519361496,0.00407183300703764,0.004089979454874992,0.014097910374403,0.014852002263069153,0.00540437713265419
470,codegen,0.004347596317529678,0.004383199289441108,0.004413136281073093,0.004448278807103634,0.004629058763384819,0.004420392252504826
434,one-to-one,0.4659930169582367,0.46684621218591926,0.4693087888881564,0.472566675581038,0.4977036230266094,0.470273618940264
469,original,0.011881442740559578,0.0120598915964365,0.012100111693143845,0.022085695900022982,0.03291086480021477,0.013986085392534733
470,original,0.015187172219157219,0.015214945189654827,0.01524305623024702,0.015317063592374325,0.015634451061487198,0.01525431962683797
471,many-to-one,0.008739043027162552,0.008747909404337407,0.008765008300542831,0.008783634752035141,0.012307774275541306,0.008801027834415436
471,codegen,0.007658015936613083,0.007682820409536362,0.007702796719968319,0.00772342998534441,0.017737977206707,0.00810647450387478
472,many-to-one,0.0035096146166324615,0.0035155775025486947,0.003527156077325344,0.0035426290705800056,0.00377509742975235,0.00353100324049592
472,codegen,0.002855531871318817,0.0028657818213105204,0.002881202846765518,0.0028937706723809243,0.002939283847808838,0.002880637813359499
436,one-to-one,0.2930864281952381,0.2940485715866089,0.5512788854539394,0.5552546057850123,0.5970207564532757,0.4632053850777447
472,original,0.00590858981013298,0.005914915725588799,0.005930905230343342,0.00595107041299343,0.006162617355585098,0.005934851784259081
473,many-to-one,0.0026073846966028214,0.002613114565610886,0.002620447427034378,0.002630259469151497,0.002899184823036194,0.0026238438487052916
445,one-to-one,0.23490885086357594,0.2353925570845604,0.4390359800308943,0.44241488110274074,0.44852016121149063,0.3630216013453901
473,codegen,0.0030281897634267807,0.003085048124194145,0.0030952002853155136,0.003105916827917099,0.0032130684703588486,0.0030961969681084158
429,one-to-one,0.4129309579730034,0.4139171186834574,0.7621726291254163,0.7765281550586224,0.790312472730875,0.6415418050438165
474,many-to-one,0.0028163567185401917,0.00282359141856432,0.0028296951204538345,0.0028386617079377177,0.0030755456537008286,0.0028331403620541094
474,codegen,0.0020720399916172028,0.0021005284041166307,0.0021108705550432205,0.0022698897868394944,0.004090508446097374,0.0022987976484000684
473,original,0.009404812008142471,0.00942151788622141,0.00944604817777872,0.01930534914135933,0.019394809380173683,0.013268538489937783
441,one-to-one,0.3815641961991787,0.38393000643700365,0.44176856242120266,0.5448861651122571,0.666856836527586,0.4518453775346279
471,original,0.034218041226267815,0.034242392890155314,0.03429863974452019,0.03437347691506147,0.034648410975933075,0.03430591683834791
475,codegen,0.00200653076171875,0.0020133683457970617,0.0020254552364349365,0.002037983387708664,0.0021134577691555023,0.0020266690850257872
475,many-to-one,0.002468045800924301,0.00247757975012064,0.0024882331490516663,0.002508425526320934,0.012524828314781189,0.002890756540000439
474,original,0.008806519210338593,0.00882681906223297,0.008845389820635319,0.018091339617967606,0.018298888579010963,0.011760581079870462
475,original,0.008444873616099358,0.008455105312168597,0.008473159745335579,0.008532390370965004,0.01849684678018093,0.00867975790053606
476,many-to-one,0.0017945505678653717,0.0017990706488490106,0.0018118396401405334,0.003279825486242771,0.003405475988984108,0.002457861825823784
476,codegen,0.0026749931275844574,0.002693646214902401,0.002710191532969475,0.0027735458686947824,0.01273735985159874,0.002918685507029295
476,original,0.011098643764853477,0.011118691600859164,0.01120164804160595,0.021160403452813625,0.03116742894053459,0.013586988747119904
477,many-to-one,0.0024083349853754044,0.002420460432767868,0.0024311691522598267,0.0024451937526464465,0.002548152580857277,0.002433285228908062
459,one-to-one,0.18580123595893383,0.18602292221039535,0.18693238031119108,0.349696459248662,0.35087735392153263,0.25008769998326896
477,codegen,0.002061629667878151,0.0020696472376585005,0.0020842859521508217,0.011216149292886265,0.02110820636153221,0.003294653110206127
444,one-to-one,0.23746594972908497,0.2594364179298282,0.4418796095997095,0.4556182138621808,0.48197291791439056,0.42315957471728327
438,one-to-one,0.5104046519845724,0.5116040274500847,0.5128434514626861,0.5159164287149907,0.614134069532156,0.5165283405408263
478,many-to-one,0.003910860046744347,0.003923065774142742,0.0039352066814899445,0.003950816392898559,0.004067445173859596,0.0039382831379771235
478,codegen,0.00296783447265625,0.0029781054705381393,0.002994352951645851,0.003014145977795124,0.0030907634645700455,0.002996054142713547
477,original,0.009765669703483582,0.009781833365559578,0.009803632274270058,0.018833448737859727,0.02980625629425049,0.011201390158385038
479,many-to-one,0.003453673794865608,0.0034653622657060622,0.0034775985404849052,0.013476643711328506,0.01648416742682457,0.004612464234232902
440,one-to-one,0.29289785400032997,0.29520769882947206,0.5507945939898491,0.5543720480054617,0.5963835753500462,0.5153725087456406
479,codegen,0.002900516614317894,0.0029222816228866577,0.0029397346079349518,0.012952349707484247,0.013063311576843262,0.004848350025713444
478,original,0.013323906809091568,0.014180177636444568,0.014253168366849422,0.02423739619553089,0.03433983586728573,0.015803712904453277
480,many-to-one,0.0018389597535133362,0.0018458086997270584,0.00185482669621706,0.0018665526062250138,0.011883808299899101,0.0021569119580090047
480,codegen,0.0015462562441825867,0.0015573017299175262,0.0015703821554780006,0.0015792407095432282,0.0016226693987846375,0.00156986054033041
457,one-to-one,0.26631821878254414,0.26725436728447677,0.2887867549434304,0.3646031599491835,0.4861885104328394,0.3054016430489719
479,original,0.014010606333613396,0.014033325761556624,0.014119172468781471,0.024160047806799412,0.03438432514667511,0.01733090003952384
481,many-to-one,0.00251205638051033,0.0025205545127391813,0.0025312909856438637,0.0025461742654442785,0.002641810104250908,0.002533503919839859
481,codegen,0.0021769385784864426,0.0021875835955142975,0.002198808826506138,0.002213404327630997,0.0022576749324798584,0.0021998510882258416
480,original,0.007040327414870262,0.007060097716748715,0.007103251293301582,0.017094290256500243,0.017852384597063065,0.008795285616070032
447,one-to-one,0.40975743159651756,0.41095838975161314,0.41248668637126684,0.5283998008817434,0.6729470919817686,0.4375277158245444
439,one-to-one,0.3386560659855604,0.33977768160402777,0.6306975074112415,0.6336660718545317,0.6802959237247705,0.5487842922285199
482,codegen,0.0011610742658376694,0.001182624511420727,0.002259913831949234,0.002275753207504749,0.002291688695549965,0.0019665290415287018
482,many-to-one,0.0026480387896299362,0.0026536645367741586,0.002666918560862541,0.002698731794953346,0.0027650166302919388,0.002671464402228594
463,one-to-one,0.14247586578130722,0.26449645049870013,0.2657084483653307,0.2682206047698855,0.28611860424280167,0.25910641137510537
481,original,0.010231951251626015,0.010262596979737283,0.01031918078660965,0.020347952656447888,0.030369536951184273,0.013838775940239429
433,one-to-one,0.5484725907444954,0.5504393842071295,0.59809525962919,0.7411343654617668,0.8709390945732594,0.6249883051030338
482,original,0.010853061452507973,0.01087104119360447,0.010901541449129581,0.01094306129962206,0.01102837547659874,0.010905642751604319
483,many-to-one,0.002067001536488533,0.00207559522241354,0.002083386294543743,0.002094746194779873,0.0021969228982925415,0.0020856396295130253
483,codegen,0.0017693396657705307,0.0017759565263986588,0.0017848014831542969,0.0017992550507187845,0.011804886162281036,0.0020920563489198684
484,many-to-one,0.0017267316579818726,0.0017303768545389175,0.0017378386110067368,0.0017476884648203852,0.0017543192952871323,0.0017386087961494922
484,codegen,0.0014447737485170364,0.001455378532409668,0.0014680642634630203,0.0014801884070038797,0.0015025362372398376,0.0014682769402861596
483,original,0.008135879412293434,0.008162793889641761,0.008178876712918282,0.00820756759494543,0.008265025913715363,0.008183510825037956
485,many-to-one,0.001184258610010147,0.0011933984234929085,0.0011995946988463402,0.001207602210342884,0.0013186372816562653,0.0012010333128273487
437,one-to-one,0.5487357676029205,0.552039091847837,0.5547425514087081,0.6995393054559826,0.86349967867136,0.5878306159563362
485,codegen,0.0007843393832445145,0.0007892165333032607,0.0007961764931678772,0.0008065681904554367,0.0008345581591129303,0.0007973372749984264
484,original,0.00649925135076046,0.006521406024694442,0.0065356772392988205,0.006555559858679771,0.016577832400798798,0.006937817744910717
486,many-to-one,0.003107108175754547,0.003114148788154125,0.0031245416030287743,0.0031412642449140547,0.0032980646938085556,0.0031281179189682007
485,original,0.0038138553500175476,0.0038225719705224036,0.0038438523188233376,0.003872426599264145,0.0146104134619236,0.004551423564553261
486,codegen,0.002404484897851944,0.0024285348132252692,0.0024393796920776367,0.002453351207077503,0.0026567652821540833,0.0024417007900774477
446,one-to-one,0.30897477082908154,0.3098010068759322,0.5788902472704649,0.580269786529243,0.5845284163951874,0.48480239180848
487,many-to-one,0.003119751811027527,0.00312532689422369,0.0031352611258625984,0.003147699497640133,0.0033498182892799377,0.0031381667777895927
487,codegen,0.0024475865066051483,0.0024555914103984834,0.002477053552865982,0.00249159000813961,0.0025206394493579865,0.00247610492631793
486,original,0.010773438960313797,0.010791731253266334,0.010810637846589088,0.010837958194315434,0.010952796787023544,0.010814028587192296
487,original,0.010774971917271614,0.010791870020329952,0.010811714455485344,0.010853605158627034,0.020830152556300163,0.011107722334563731
488,many-to-one,0.003122825175523758,0.003131007961928844,0.003142313100397587,0.0031604133546352386,0.003307705745100975,0.0031474966183304785
488,codegen,0.002421742305159569,0.0024300934746861458,0.002445702441036701,0.0024953337386250498,0.013125546276569366,0.0028582103364169597
460,one-to-one,0.20327060855925083,0.20405533108860255,0.3807234615087509,0.38500295467674733,0.4090464264154434,0.35239989053457976
488,original,0.010771693661808968,0.010784980654716492,0.010810920037329197,0.010859168879687787,0.011045761406421661,0.01081727335229516
489,many-to-one,0.0037553198635578156,0.003771188110113144,0.003785264678299427,0.0038352755829691885,0.007216759026050568,0.0038261083886027337
489,codegen,0.0029488354921340942,0.002956072799861431,0.0029712626710534096,0.003042359277606011,0.0033577755093574524,0.0029845402017235757
458,one-to-one,0.35288052447140217,0.35414976477622984,0.37536087166517973,0.48402244467288263,0.5754159707576036,0.39943486580625176
489,original,0.013561367988586426,0.013590636104345322,0.013614514842629433,0.01384943686425686,0.013992657884955406,0.013650509417057038
443,one-to-one,0.5929975900799036,0.5939629128202797,0.5962403025478125,0.6004359496757388,0.6346993837505579,0.5974271914735436
490,many-to-one,0.003114163875579834,0.0031277744099497793,0.0031420979648828506,0.003159881569445133,0.0033989138901233673,0.0031507252901792526
490,codegen,0.0024106409400701523,0.0024194587022066116,0.00243282038718462,0.002482555620372295,0.002673594281077385,0.0024434756487607956
442,one-to-one,0.5777997206896544,0.5802748681977391,0.5846412675455213,0.7144876828417183,1.059379579499364,0.6244174296222628
491,many-to-one,0.00377829372882843,0.0037874277681112286,0.003798562102019787,0.003810584358870983,0.00401255302131176,0.0038003904931247236
491,codegen,0.0029563922435045242,0.0029725776985287666,0.0029868073761463165,0.0030032696202397344,0.003013940528035164,0.0029870401322841644
490,original,0.010746696963906288,0.01076895147562027,0.010784512385725975,0.010835412144660949,0.011003578081727028,0.010794667266309262
467,one-to-one,0.266474949195981,0.2683426173403859,0.2701299712061882,0.36661737095564606,0.4559597745537758,0.29973512459546325
461,one-to-one,0.3526328057050705,0.35367625746875997,0.3579873628914356,0.4659310273826123,0.5643060952425003,0.3884913255274296
492,many-to-one,0.0026610884815454483,0.0026689479127526283,0.00267806276679039,0.0027157116681337354,0.0028604958206415176,0.0026853304728865625
492,codegen,0.002014482393860817,0.002025336213409901,0.0020347433164715767,0.002083643339574337,0.0022035539150238037,0.002044156603515148
491,original,0.013467783108353615,0.013479087688028812,0.013500705361366272,0.013588602282106876,0.013610128313302994,0.013512011766433716
462,one-to-one,0.3519681189209223,0.3533491354435682,0.3563728351145983,0.4661912484094501,0.6250269394367933,0.3901292924396694
493,many-to-one,0.0026405565440654755,0.0026509301736950875,0.0026603974401950836,0.0026885002851486208,0.002844015136361122,0.0026666875928640366
493,codegen,0.002031031996011734,0.002036157622933388,0.002047414891421795,0.0020666673779487607,0.0022837985306978226,0.002054032478481531
492,original,0.008581060916185379,0.008604370802640916,0.008630966767668724,0.018619489483535288,0.018880276009440422,0.009740781299769878
494,many-to-one,0.0026550907641649246,0.0026638437062501906,0.002674747258424759,0.012692231126129628,0.01368248276412487,0.004295743517577649
493,original,0.008668582886457443,0.008704466745257378,0.008715060539543629,0.008756554499268532,0.009013811126351357,0.008738348558545113
494,codegen,0.002006666734814644,0.002023280970752239,0.002035928890109062,0.0020565083250403404,0.012076500803232193,0.002537261955440044
464,one-to-one,0.3521326631307602,0.3533997150138021,0.3689570603892207,0.4764042641967536,0.6017274167388678,0.3988617214933038
494,original,0.008607601746916771,0.008629947155714034,0.008648987859487534,0.00866998750716448,0.01870105229318142,0.009149267468601466
495,codegen,0.001999322324991226,0.0020201582461595534,0.0020340755581855774,0.0020509712398052216,0.012063374742865562,0.0023349600285291674
495,many-to-one,0.002629317343235016,0.00263928659260273,0.002658437006175518,0.012673224881291389,0.013691427186131477,0.004661728329956531
495,original,0.008633587509393692,0.008649087697267533,0.008664744906127453,0.008699748851358892,0.01889333687722683,0.008970369547605515
496,many-to-one,0.0026434268802404404,0.0026514764875173566,0.002661900594830513,0.0026761239394545553,0.0027950573712587357,0.0026641547679901122
496,codegen,0.002010289579629898,0.002022802084684372,0.0020380550995469093,0.00205586813390255,0.0120572280138731,0.002486519943922758
466,one-to-one,0.3512732367962599,0.3535344369709492,0.3608047543093562,0.485294434055686,0.6355621535331011,0.39841623371466994
496,original,0.008570728823542595,0.008590353280305862,0.008610082790255547,0.00863458402454853,0.018644003197550774,0.009012682512402535
497,many-to-one,0.004417579621076584,0.004433645121753216,0.004450125619769096,0.004461174644529819,0.004671324044466019,0.004450962692499161
497,codegen,0.003323204815387726,0.003338775597512722,0.003353760577738285,0.003393363952636719,0.003502488136291504,0.003363438695669174
453,one-to-one,0.3077701833099127,0.5608300121501089,0.5781606333330274,0.5800214046612382,0.6072616428136826,0.5552780969813466
476,one-to-one,0.2270811777561903,0.22745797075331212,0.2279545348137617,0.4274019533768296,0.4590651448816061,0.2711905889585614
498,many-to-one,0.0026511717587709427,0.0026585934683680534,0.0026671001687645912,0.002697788923978806,0.0028461068868637085,0.0026736009120941163
498,codegen,0.001996956765651703,0.0020288744941353797,0.0020422516390681267,0.002090859040617943,0.0021480880677700043,0.0020504773221909998
497,original,0.014855561777949333,0.014870975725352766,0.014906205236911774,0.014971073903143405,0.015133891254663467,0.01491560010239482
498,original,0.008634015917778015,0.008651973120868206,0.008670607581734657,0.008692974783480169,0.008749809116125107,0.008672290612012148
485,one-to-one,0.19161860831081867,0.19256131257861853,0.19337995164096355,0.25287447683513165,0.3244888111948967,0.20596276076510547
484,one-to-one,0.14230678416788578,0.14246194437146187,0.2650910383090377,0.2719303583726288,0.2871135137975216,0.21473583461716772
499,many-to-one,0.0026417430490255356,0.0026486443355679514,0.002659730613231659,0.002697543799877167,0.0028426162898540497,0.0026664540357887747
499,codegen,0.002019515261054039,0.00202658474445343,0.0020386166870594025,0.0020949246361851694,0.0021261610090732574,0.0020476340502500532
468,one-to-one,0.35265136510133743,0.3554260296747088,0.3575220610946417,0.4749728731811047,0.623967994004488,0.3863239200040698
500,many-to-one,0.0026383176445961,0.002646085433661938,0.002654704265296459,0.002687124349176884,0.0028484128415584564,0.0026608966663479805
500,codegen,0.002008480951189995,0.00202051717787981,0.002033619210124016,0.002057880349457264,0.00212273932993412,0.0020392476581037045
499,original,0.008636584505438805,0.008664059080183506,0.008678042329847813,0.008700241148471833,0.008750153705477715,0.008681360986083747
501,many-to-one,0.0026334356516599655,0.00264820009469986,0.0026591019704937935,0.002680368162691593,0.002762502059340477,0.0026630765199661256
501,codegen,0.002008892595767975,0.0020242035388946533,0.00203540176153183,0.002050154097378254,0.0021719206124544144,0.002038424052298069
500,original,0.008630648255348206,0.008646834641695023,0.008671167306602001,0.018658591061830522,0.01871383935213089,0.009871882889419793
501,original,0.008621996268630028,0.008645064570009709,0.00867465604096651,0.018683394789695742,0.018915968015789986,0.010872128773480655
502,many-to-one,0.0026531312614679337,0.002664019726216793,0.002672893926501274,0.0027154216542840002,0.0029705744236707687,0.002682846561074257
502,codegen,0.001999964937567711,0.0020275352522730826,0.002037252299487591,0.0020531386137008665,0.002098293974995613,0.0020394562743604183
475,one-to-one,0.3503895830363035,0.35233668163418774,0.35335811972618103,0.3543226677924394,0.3644382394850254,0.3534241299889982
502,original,0.008611595258116722,0.008621050417423249,0.008640674874186516,0.008659366331994532,0.00885310024023056,0.008643736224621534
449,one-to-one,0.384894248098135,0.7120706293731928,0.7148231500759721,0.7492147332057357,0.7679062262177467,0.7029954306222499
503,many-to-one,0.003740452229976654,0.003749670088291168,0.0037621334195137024,0.0037813037633895874,0.003922389820218086,0.0037667750380933284
503,codegen,0.002981884405016899,0.003000980988144875,0.003018478862941265,0.0030964167788624765,0.00317583791911602,0.0030296049639582634
480,one-to-one,0.29117685556411743,0.29273707102984187,0.2938184570521116,0.3944198975339532,0.5130789559334517,0.3157510150782764
503,original,0.006362704560160637,0.006378195248544216,0.012940118089318275,0.012988835014402867,0.013144124299287796,0.011296361982822418
448,one-to-one,0.693003099411726,0.6943250805139541,0.6999867474660277,0.8170063868165017,0.9889813102781773,0.7290641643106938
504,codegen,0.001530129462480545,0.0015606988221406935,0.0015692748129367828,0.0015791406854987146,0.001698797568678856,0.0015708673559129238
504,many-to-one,0.00372222438454628,0.0037280187010765077,0.0037410808727145195,0.013756242021918297,0.013974783942103386,0.004947107452899217
504,original,0.006356777623295784,0.006370392814278603,0.0063878195360302925,0.00642178375273943,0.012972528114914894,0.0068043386749923225
505,many-to-one,0.0037167053669691086,0.0037329934537410738,0.0037489430978894234,0.013765084743499755,0.016768908128142357,0.00568352373316884
505,codegen,0.0015365500003099442,0.0015615466982126236,0.001569521613419056,0.0015797896310687065,0.0016113482415676117,0.001570055689662695
505,original,0.006351463496685028,0.0063606325536966326,0.0063750362023711205,0.006394042260944844,0.006435427814722061,0.0063770246505737305
506,many-to-one,0.0020883027464151382,0.0020921491086483,0.0021009473130106926,0.0021120714023709296,0.0022469311952590942,0.002102580703794956
506,codegen,0.00152692012488842,0.0015613973140716551,0.0015748515725135803,0.003024978004395962,0.003132045269012451,0.0017807092890143395
477,one-to-one,0.22878905199468136,0.22982460111379624,0.4286246355623007,0.4312514953315258,0.43425051122903824,0.37997517438605427
465,one-to-one,0.5691084507852793,0.5712600450962781,0.5726021025329828,0.576588961854577,0.6185016352683306,0.5756944223679602
506,original,0.012804830446839333,0.012838424555957318,0.012858614325523376,0.012881769984960555,0.013047875836491585,0.012860508263111114
507,many-to-one,0.0037715844810009003,0.003781210817396641,0.003793390467762947,0.0038187393918633463,0.003996070474386215,0.003799696657806635
507,codegen,0.002825511619448662,0.0028357993811368946,0.0028500519692897797,0.0028644330799579617,0.003126809373497963,0.0028529744781553745
507,original,0.012875869870185852,0.01288781575858593,0.012903626076877117,0.01292890589684248,0.013028189539909363,0.012907329127192496
508,many-to-one,0.0037735532969236374,0.003785068169236183,0.0037966053932905197,0.003809252008795738,0.0039805639535188675,0.0037983923777937887
508,codegen,0.002806084230542183,0.002825966477394104,0.0028395457193255424,0.002852117083966732,0.0028704777359962463,0.0028392087295651437
450,one-to-one,0.6854381840676069,0.6915692878887056,0.7190171433612704,0.9512498233467341,1.1286253314465284,0.7680752582661807
482,one-to-one,0.2603796012699604,0.26155206728726627,0.4835765864700079,0.4873299164697528,0.4884343910962343,0.3854602269642055
509,many-to-one,0.002090621739625931,0.0020966144278645516,0.0021012621000409126,0.0021120678633451463,0.007406441494822502,0.002219985108822584
508,original,0.012979639694094658,0.01300297025591135,0.0130243431776762,0.013092974573373795,0.013265585526823997,0.013038157522678374
509,codegen,0.0015236902981996536,0.00154944472014904,0.0015626335516571999,0.001573030836880207,0.001704862341284752,0.0015634186379611492
509,original,0.006596751511096954,0.006610026210546494,0.006631179712712765,0.01359527725726366,0.013633735477924347,0.009517564829438925
510,many-to-one,0.0020924322307109833,0.0020974451676011086,0.0021014101803302765,0.003784949518740177,0.0039687566459178925,0.0023019674047827722
510,codegen,0.0015252400189638138,0.0015480866655707358,0.0015543652698397636,0.0015640368685126305,0.001589898020029068,0.0015548086352646351
483,one-to-one,0.34844925813376904,0.35006128977984186,0.35372190456837416,0.4865591052919627,0.7000179383903742,0.3980787098035216
469,one-to-one,0.5042610485106707,0.5062308970838785,0.5097362957894802,0.6619337899610402,0.932355722412467,0.553443617951125
511,many-to-one,0.0037744641304016113,0.003789331205189228,0.0038585280999541283,0.013818072713911535,0.014571653679013252,0.006028056237846613
511,codegen,0.002985721454024315,0.00300168301910162,0.0030161458998918533,0.0031678203493356706,0.008731432259082794,0.003105457928031683
510,original,0.013001853600144386,0.013507082685828209,0.013534932397305965,0.023572522960603234,0.038134071975946426,0.016442728098481893
511,original,0.013455132022500038,0.013499523513019085,0.013533678837120533,0.023592865467071532,0.03364063426852226,0.015639185309410095
512,many-to-one,0.0037581324577331543,0.003769462928175926,0.0037805093452334404,0.003800956904888153,0.013852132484316826,0.004185342360287904
512,codegen,0.0029512830078601837,0.002961829490959644,0.00297576654702425,0.0030501505360007288,0.003130720928311348,0.002989303469657898
451,one-to-one,0.8187562134116888,0.8213075054809451,0.8269278630614281,0.8289811268448829,0.8890952244400978,0.8285007230751217
487,one-to-one,0.2483923453837633,0.24921957273036244,0.4629946518689394,0.46433929614722724,0.4663210026919842,0.4230010074935853
513,many-to-one,0.003757202997803688,0.003765566647052765,0.003777081146836281,0.003796415776014328,0.003951646387577057,0.0037836108170449735
513,codegen,0.0030242856591939926,0.0030352164059877394,0.0030525587499141693,0.003078191168606282,0.003157269209623337,0.003058347702026367
472,one-to-one,0.5030887387692928,0.5057541716843843,0.5555127114057541,0.6798167085275054,0.7955740932375193,0.5763896138966084
512,original,0.013370975852012634,0.01338620949536562,0.0134102962911129,0.013440219126641749,0.0136495903134346,0.013415415454655886
493,one-to-one,0.18926258571445942,0.20772702284157277,0.35379624739289284,0.3565810117870569,0.36106999032199383,0.33294285979121924
514,codegen,0.001532023772597313,0.0015608707442879676,0.0015695467591285706,0.0015787903219461443,0.0015915799885988235,0.0015690887905657291
514,many-to-one,0.003741146996617317,0.003750650398433208,0.003762553445994854,0.0037911338731646538,0.003953674808144569,0.0037689719162881372
456,one-to-one,0.733170660212636,0.7359737703576684,0.7449776055291295,0.9465700985863804,1.1076842565089464,0.7981080835312605
515,many-to-one,0.0037564411759376526,0.0037637537345290182,0.0037753013893961906,0.003786996006965637,0.003989584743976593,0.0037774423509836196
454,one-to-one,0.758380189538002,0.7611157542094588,0.7800452448427677,0.9500583415850999,1.168787706643343,0.8249664936587214
513,original,0.012917768210172653,0.012938082963228226,0.012961243279278278,0.013045471906661988,0.013170251622796059,0.012975583784282207
515,codegen,0.0030261091887950897,0.0030476782470941544,0.0030673425644636154,0.003128618746995926,0.0031808577477931976,0.0030738238804042337
516,many-to-one,0.003740942105650902,0.0037547029554843903,0.00376876350492239,0.01373341865837574,0.014508785679936409,0.004878899957984686
514,original,0.012789197266101837,0.012827457673847676,0.012885990552604198,0.01294263005256653,0.013024555519223213,0.012884996868669986
516,codegen,0.0030133146792650223,0.0030244383960962296,0.0030477792024612427,0.004052242264151651,0.013144338503479958,0.004042134862393141
452,one-to-one,0.7727573923766613,0.7748044418171048,0.8169013597071171,0.9865266913548112,1.3624310083687305,0.8583190931938589
515,original,0.0128436628729105,0.012869679741561413,0.01294950395822525,0.02310289200395346,0.03301435708999634,0.015888777524232865
517,codegen,0.0031075328588485718,0.0031226145103573797,0.00313749723136425,0.003163066878914833,0.013168014585971832,0.003343865405768156
517,many-to-one,0.004331883043050766,0.004340979270637035,0.004355760291218758,0.004391451179981232,0.004569139331579208,0.0043639764748513695
498,one-to-one,0.18885324895381927,0.18968389853835105,0.3537916010245681,0.3560473369434476,0.3571050725877285,0.29312675634399055
479,one-to-one,0.346026549115777,0.3464607777073979,0.6494781849905849,0.653048924729228,0.6633944921195507,0.533069313261658
518,many-to-one,0.003797164186835289,0.003810528852045536,0.0038231005892157555,0.0038614373654127124,0.003950882703065872,0.0038280313462018965
518,codegen,0.0013814270496368408,0.0014061752706766128,0.0014134850353002548,0.0014241265133023262,0.001593543216586113,0.001416823286563158
492,one-to-one,0.35295149125158787,0.3539222853258252,0.3556229183450341,0.4522063968703151,0.5842317137867212,0.3761242985352874
516,original,0.012815654277801514,0.012845699675381184,0.012905998155474663,0.02303405329585076,0.03300388716161251,0.01620354039594531
518,original,0.0058543868362903595,0.0058622416108846664,0.0058754440397024155,0.005890358425676823,0.006058825179934502,0.0058806176297366616
481,one-to-one,0.45609199069440365,0.45764936767518516,0.4977726945653558,0.6028233980759978,0.7132477592676878,0.5157826884835959
519,codegen,0.004109084606170654,0.004125644452869892,0.00414617545902729,0.004271392151713372,0.014193316921591759,0.004556118864566088
517,original,0.013392843306064606,0.013426722586154939,0.013454440981149673,0.013487120158970356,0.013595113530755043,0.01345719801262021
519,many-to-one,0.005459217354655266,0.005476756207644939,0.005500498227775097,0.015517715364694595,0.016268696635961533,0.007096378225833177
520,codegen,0.003270544111728668,0.0032926781103014943,0.0033130692318081856,0.0034700274467468263,0.013497956097126007,0.004102893956005573
520,many-to-one,0.0044611673802137375,0.004486771300435066,0.004542981274425983,0.004605630040168763,0.014612028375267982,0.005370599813759327
521,many-to-one,0.0026351120322942734,0.0026461705565452576,0.002657812088727951,0.002704520709812641,0.013444595038890839,0.0034707590006291867
494,one-to-one,0.3520160876214504,0.3535415044054389,0.3551871683448553,0.45192640665918593,0.533259779214859,0.37388528130948545
521,codegen,0.0019996892660856247,0.002026818320155144,0.002047375775873661,0.0020867714658379557,0.012066800147294998,0.0023432616144418716
521,original,0.008607059717178345,0.008635191060602664,0.008653524331748486,0.008666878007352352,0.008817063644528389,0.008653364758938551
520,original,0.015066288411617279,0.015305914916098118,0.015332977287471294,0.016488432884216385,0.0370942372828722,0.016748778726905583
519,original,0.017270032316446304,0.01763903070241213,0.017739794217050076,0.03780788071453571,0.038669632747769356,0.02248858006671071
522,many-to-one,0.002641817554831505,0.002648559212684631,0.0026626307517290115,0.0027012716978788375,0.0028178896754980087,0.0026698920503258703
522,codegen,0.0020167920738458633,0.0020247429609298708,0.002042807638645172,0.002118122205138207,0.012075664475560188,0.002355562448501587
486,one-to-one,0.46134006418287754,0.46324030384421344,0.4818395562469959,0.5974825475364924,0.7441375590860844,0.5130376893654466
523,many-to-one,0.0026372727006673813,0.002643134444952011,0.0026546670123934746,0.002668292447924614,0.002833602949976921,0.002657073363661766
523,codegen,0.002024749293923378,0.002034440450370312,0.0020484644919633865,0.0021096434444189075,0.002351619303226471,0.002062394730746746
522,original,0.008640715852379799,0.008650597371160983,0.00866648554801941,0.00868327021598816,0.008744293823838234,0.00866879416629672
524,many-to-one,0.003774113953113556,0.0037805799394845965,0.0037932824343442917,0.0038057381287217138,0.003977077081799507,0.003795326631516218
470,one-to-one,0.6111331228166819,0.613814172334969,0.6616370053961873,0.7809957014396787,1.0118830148130655,0.6818214169330895
523,original,0.00865676999092102,0.008666581101715564,0.008689534850418568,0.008788981474936008,0.009023377671837807,0.008714550677686929
524,codegen,0.0029710549861192703,0.0029878754168748854,0.0030021099373698235,0.0030571896582841877,0.003564862534403801,0.0030174884758889676
525,many-to-one,0.0037632957100868225,0.003778282552957535,0.0037906626239418983,0.003802884742617607,0.0038670022040605545,0.0037913225032389164
525,codegen,0.0029742009937763214,0.0029839508235454558,0.0030021658167243004,0.003067984990775585,0.003154253587126732,0.003011540342122316
524,original,0.013536158949136734,0.013558039627969266,0.013590531423687935,0.013820183649659156,0.01395493932068348,0.013630121015012264
501,one-to-one,0.18879373744130135,0.18999060057103634,0.35475387051701546,0.3568901788443327,0.37224663607776165,0.32357794404029844
478,one-to-one,0.35073382779955864,0.3523609394207597,0.6593584734946489,0.661793626844883,0.7102262806147337,0.6101482551172376
526,many-to-one,0.0020835623145103455,0.0020917894318699835,0.003766351379454136,0.0038029124960303304,0.003987690433859825,0.0033332428522408006
526,codegen,0.0030161887407302856,0.0030305912718176843,0.003043028526008129,0.00309098344296217,0.003158930689096451,0.003052244056016207
495,one-to-one,0.3524525295943022,0.35509794764220715,0.390830148011446,0.5056303560733797,0.584706787019968,0.41253220435231924
496,one-to-one,0.3526631146669388,0.3540513344109058,0.37842600978910923,0.48387664873152975,0.5843028798699379,0.40215178441256283
525,original,0.013529658317565918,0.013555287010967731,0.013586067594587803,0.013817843236029147,0.01394314132630825,0.013627288416028022
527,many-to-one,0.003764403983950615,0.003776010125875473,0.0037964265793561935,0.013813755288720132,0.01456969790160656,0.005593465082347393
527,codegen,0.003008287400007248,0.003015238605439663,0.0030400194227695465,0.0031863108277320864,0.003229685127735138,0.003073615040630102
488,one-to-one,0.4639962762594223,0.4656589442864061,0.5063757281750441,0.6325389938428998,0.7259015217423439,0.5253070438466966
499,one-to-one,0.35116071440279484,0.35159686785191296,0.3530916031450033,0.35441996715962887,0.38427663035690784,0.3546668958850205
528,many-to-one,0.003728652372956276,0.0037441469728946683,0.003757767379283905,0.0037781143561005596,0.0038777608424425125,0.003763329107314348
526,original,0.013005070388317108,0.013021913357079029,0.013043873012065887,0.013086150400340557,0.013252662494778633,0.013049949016422034
528,codegen,0.0030189696699380875,0.0030270330607891083,0.0030404096469283104,0.0031711911782622334,0.013186175376176834,0.00392838416621089
529,many-to-one,0.0034362711012363434,0.0034409889951348303,0.0034526297822594643,0.0034733206033706666,0.0036110933870077133,0.0034583823569118975
529,codegen,0.0027620885521173477,0.0027935734018683434,0.0028096800670027733,0.0028315551578998567,0.01289667934179306,0.0034103609248995782
473,one-to-one,0.40127071365714073,0.40269865468144417,0.7512702289968729,0.7548210905864835,0.7942454740405083,0.6895611550100148
530,many-to-one,0.003369368612766266,0.0033765897154808045,0.003388858400285244,0.00341362189501524,0.003584066405892372,0.003394341953098774
455,one-to-one,0.5073275174945593,0.9418584218248724,0.9434500625357032,0.9476903874427081,1.022312829270959,0.9303309741988778
527,original,0.012554792687296867,0.012981990352272987,0.013053225353360176,0.023144634254276753,0.033772096037864685,0.016137891951948403
530,codegen,0.0025863610208034515,0.0026043392717838287,0.0026205070316791534,0.002674107626080513,0.002826198935508728,0.0026294400729238985
474,one-to-one,0.4315201211720705,0.43242780528962615,0.8074888102710247,0.8105818651616574,0.8138607069849968,0.6811661496944725
528,original,0.01288863830268383,0.012903788685798645,0.012925969436764717,0.013002575002610683,0.013103125616908073,0.012935571130365133
531,codegen,0.002935567870736122,0.002944246679544449,0.0029604770243167877,0.0030281528830528263,0.003175707533955574,0.0029713748767971992
531,many-to-one,0.0038732774555683136,0.003886342234909534,0.0039008092135190964,0.003960643336176872,0.004014782607555389,0.003909043688327074
529,original,0.012508688494563103,0.01253671534359455,0.012565968558192253,0.012631791643798351,0.030555320903658867,0.01314232798293233
532,many-to-one,0.005144583061337471,0.00515778660774231,0.005172609351575375,0.0051957411691546445,0.0052742063999176025,0.005177119392901659
532,codegen,0.00463290698826313,0.004662990383803844,0.004679943434894085,0.004702756740152836,0.01470162533223629,0.004883393421769142
530,original,0.01192878931760788,0.011954695917665958,0.011989414691925049,0.022006981261074542,0.03303293511271477,0.014724044669419527
533,many-to-one,0.0034391433000564575,0.0034501526504755018,0.003459400497376919,0.0034767838194966314,0.005349356681108475,0.003481522500514984
531,original,0.013630792498588562,0.01366985011845827,0.013689221814274788,0.013768857903778554,0.01392253115773201,0.013701329696923495
533,codegen,0.0029612090438604355,0.002969890832901001,0.0029844706878066063,0.0030125053599476814,0.0030786804854869843,0.002988914679735899
500,one-to-one,0.3528817221522331,0.3547803331166506,0.35641518980264664,0.45682768579572436,0.5361256469041109,0.3847943399660289
534,many-to-one,0.0039267875254154205,0.003933069109916687,0.003946870565414429,0.003979305922985077,0.004151677712798119,0.003953667655587197
534,codegen,0.003304632380604744,0.0033150546252727507,0.0033393660560250282,0.0033878019079566,0.0034713465720415115,0.003345942534506321
532,original,0.01861690543591976,0.01866241991519928,0.018746916204690933,0.028809421136975287,0.04073173552751541,0.021452316287904977
533,original,0.012715436518192291,0.012810559384524823,0.012834579683840275,0.022868681512773038,0.034404659643769264,0.014551076143980025
535,many-to-one,0.005237387493252754,0.005252844840288162,0.00527113676071167,0.015271535143256187,0.015346609055995941,0.0066406624019145965
489,one-to-one,0.32107194513082504,0.3216935450211167,0.6023473488166928,0.6060776043683291,0.6368479058146477,0.5515226115472615
502,one-to-one,0.354596933349967,0.3560909118503332,0.3594023771584034,0.4359151078388095,0.5653192345052958,0.38177214613184335
535,codegen,0.005009640008211136,0.005028370395302772,0.005049768835306168,0.005192003771662713,0.005256665870547295,0.005068369396030903
534,original,0.014554677531123161,0.014588955417275428,0.014626437798142433,0.01473681628704071,0.03463108837604523,0.015531503036618233
490,one-to-one,0.46282004565000534,0.4645487621426582,0.5071749426424503,0.6540465846657754,0.7850250564515591,0.535540159381926
536,many-to-one,0.003429783508181572,0.00344300102442503,0.0034599965438246727,0.003483984246850014,0.003579040989279747,0.0034634721651673316
536,codegen,0.002697763964533806,0.0027195269241929053,0.0027324026450514793,0.002749843895435333,0.002852950245141983,0.002738698627799749
537,many-to-one,0.003735557198524475,0.003749266266822815,0.0037593813613057137,0.0037786126136779784,0.003947732970118523,0.003764988724142313
537,codegen,0.0030165202915668488,0.0030274674296379093,0.0030428851023316383,0.003103616461157799,0.003203080967068672,0.0030551288463175298
536,original,0.012491997331380844,0.012515539675951004,0.012551961466670036,0.012604094110429287,0.012790990993380547,0.012558674234896898
535,original,0.019697017967700958,0.0197369072586298,0.019772871397435665,0.02001196052879095,0.020108245313167572,0.01981952253729105
538,many-to-one,0.00421399250626564,0.004220970906317234,0.0042377738282084465,0.004295850545167923,0.006503375247120857,0.00427599897608161
538,codegen,0.003432866185903549,0.003454977832734585,0.0034726765006780624,0.003639650717377663,0.004051892086863518,0.0035039398074150087
537,original,0.014085058122873306,0.014113057777285574,0.01417351234704256,0.014232843555510043,0.014255184680223465,0.01417334470897913
538,original,0.016215268522500992,0.016250555962324144,0.01630892138928175,0.026365405321121214,0.037382347509264946,0.018526149448007345
539,many-to-one,0.0018467940390110016,0.0018563592806458474,0.0018648141995072365,0.0018917810171842576,0.011991791427135468,0.0019707302190363407
539,codegen,0.0015488434582948685,0.0015610219910740853,0.0015731817111372948,0.0015863806009292604,0.011585792526602745,0.0018665072508156299
503,one-to-one,0.5105821304023266,0.5119285393506289,0.5135047165676951,0.5158425383269787,0.5166830662637949,0.5137546437419951
491,one-to-one,0.6020092274993658,0.6034944111481308,0.6831571040675044,0.7961462983861568,1.006087439134717,0.6873587752319872
539,original,0.007022589445114136,0.0070477819070219995,0.007064702920615673,0.0071071192622184755,0.007247129455208778,0.007071384750306606
540,many-to-one,0.002079017460346222,0.0020831732079386713,0.002093404531478882,0.002134145051240921,0.012132726609706879,0.0026997753232717516
540,codegen,0.0017578061670064926,0.0017697712406516076,0.0017825020477175713,0.0018350090831518173,0.001854749396443367,0.001789693795144558
540,original,0.007397642359137535,0.007404177635908127,0.007423069328069687,0.007460721954703331,0.007561845704913139,0.007428006827831268
541,many-to-one,0.003248123452067375,0.003256061859428883,0.0032692523673176765,0.0033151475712656976,0.003455488011240959,0.0032788673602044583
541,codegen,0.0024804137647151947,0.0024960990995168686,0.0025068167597055435,0.0025329072028398513,0.0026127658784389496,0.002513508852571249
506,one-to-one,0.5079814475029707,0.5090088035911322,0.5110975345596671,0.5135955367237329,0.544580927118659,0.5117478975653649
541,original,0.01091291755437851,0.010925966314971447,0.010949550196528435,0.011003805510699748,0.011200454086065292,0.010957562252879144
510,one-to-one,0.32247879169881344,0.3230708809569478,0.3353963838890195,0.6036948667839169,0.6053416728973389,0.4408604228310287
542,many-to-one,0.0023618843406438828,0.002372373826801777,0.0023830439895391464,0.002410460077226162,0.0027252044528722763,0.002390685100108385
542,codegen,0.0009377188980579376,0.0009495539590716362,0.0009580766782164574,0.0009656995534896851,0.0010303966701030731,0.0009584437683224678
542,original,0.004105603322386742,0.004118451662361622,0.008459500037133694,0.008493382297456265,0.00902547687292099,0.007128940131515264
504,one-to-one,0.5129322800785303,0.5148874176666141,0.5184314837679267,0.6477003937587141,0.7855059318244457,0.5532828017510474
543,codegen,0.001999877393245697,0.002013237588107586,0.002029736526310444,0.002119283191859722,0.002289736643433571,0.0020454868860542773
543,many-to-one,0.0014747362583875656,0.0026051571592688562,0.0026157256215810776,0.0026305507868528365,0.0027525145560503006,0.002595997117459774
543,original,0.004642680287361145,0.00466086957603693,0.009563131257891655,0.009594740718603135,0.009641220793128014,0.007569113131612539
544,many-to-one,0.0023722220212221146,0.0023767590522766114,0.0023863259702920914,0.002408041432499886,0.0024603623896837234,0.002391277737915516
544,codegen,0.0017921756953001022,0.001806037500500679,0.001817944459617138,0.001829862967133522,0.0018682386726140976,0.0018186571076512336
508,one-to-one,0.3047820869833231,0.30555365458130834,0.5710725681856275,0.5777183448895812,0.613092290237546,0.5170653418824077
544,original,0.008362742140889168,0.008384543843567372,0.008404568769037724,0.008467021770775318,0.00863107293844223,0.008413419295102358
522,one-to-one,0.35324197076261044,0.3543321777135134,0.35583880823105574,0.3574816396459937,0.4268485214561224,0.3571863430738449
497,one-to-one,0.6397208943963051,0.6425686314702034,0.6465494548901916,0.7860009565949441,0.972162390127778,0.6927106112241745
505,one-to-one,0.5074381586164236,0.5097061634063721,0.5735203679651022,0.683592002466321,0.883486270904541,0.585031769797206
545,codegen,0.0015994738787412643,0.0016110964119434355,0.0016233669593930244,0.0016791196539998055,0.0018960312008857727,0.0016343720257282258
545,many-to-one,0.002138672396540642,0.0021496884524822234,0.0021560192108154297,0.002167886681854725,0.0024475809186697006,0.0021604947187006474
546,codegen,0.0015971679240465164,0.0016120633110404015,0.0016234377399086952,0.0016398662701249123,0.0018549636006355286,0.0016270662657916547
546,many-to-one,0.00215214304625988,0.002156031504273415,0.002163877710700035,0.0021900849416851996,0.002464970573782921,0.002171476688235998
545,original,0.007290925830602646,0.007312032766640187,0.007331087253987789,0.007352574355900288,0.00759020633995533,0.007334420774132013
547,many-to-one,0.0018122214823961258,0.001820535771548748,0.0018296800553798676,0.0018382141366600992,0.0021709371358156204,0.0018328464403748511
546,original,0.007296716794371605,0.007323901727795601,0.0073442477732896805,0.007374817691743374,0.007520776242017746,0.007349711786955595
547,codegen,0.0012904927134513855,0.0012991452589631081,0.0013096602633595467,0.0013196449726819992,0.0013732556253671646,0.0013097820430994034
514,one-to-one,0.27242788299918175,0.2730536347255111,0.5095455199480057,0.5121519938111305,0.5448049232363701,0.43357985528185966
548,many-to-one,0.00273330882191658,0.0027352578938007353,0.002745283767580986,0.0027551135048270226,0.0030517876148223877,0.002748188003897667
547,original,0.005698641762137413,0.005718528851866722,0.005735169164836407,0.005753857828676701,0.0058126263320446014,0.005736964698880911
548,codegen,0.0020975247025489807,0.002108662948012352,0.0021196017041802406,0.002136572450399399,0.002514917403459549,0.002124795112758875
548,original,0.01004008762538433,0.01006228756159544,0.01008000411093235,0.0101295817643404,0.010286491364240646,0.01008854093030095
507,one-to-one,0.5725965425372124,0.5739163378253579,0.5763214575126767,0.5789017735049129,0.5989176947623491,0.5768546145036817
549,codegen,0.0021060574799776077,0.0021128471940755843,0.0021290630102157593,0.002212193049490452,0.002350779250264168,0.0021475221216678618
549,many-to-one,0.0027159173041582108,0.0027316996827721597,0.0027417633682489395,0.002755119651556015,0.0028627347201108932,0.0027440831065177916
513,one-to-one,0.2733550500124693,0.27438004706054925,0.5125217065215111,0.5155818358063697,0.5166007932275534,0.45884888859465717
550,many-to-one,0.0021454449743032455,0.002150806598365307,0.0021566562354564667,0.0021690929308533667,0.0023111123591661453,0.002160026412457228
550,codegen,0.0016035251319408417,0.0016170186921954156,0.0016306936740875244,0.0016931166872382164,0.0018527917563915253,0.0016403901018202304
549,original,0.010025013238191605,0.010052856057882309,0.010067960247397423,0.010095889121294022,0.010157778859138489,0.01007261123508215
518,one-to-one,0.27758802846074104,0.278458122164011,0.5226806337013841,0.5265932207927108,0.5289584863930941,0.4339762521535158
551,many-to-one,0.0028276685625314713,0.0028375692665576933,0.0028460416942834854,0.0028580166399478912,0.003146149218082428,0.002849547043442726
550,original,0.0073363203555345535,0.007354652136564254,0.007375150918960571,0.0073946952819824215,0.007443957030773163,0.0073770851455628875
521,one-to-one,0.3536119982600212,0.35539411325007675,0.4052838319912553,0.5150505864992737,0.6691272929310799,0.42128037152811887
551,codegen,0.002221088856458664,0.0022428242489695546,0.0022556502372026443,0.0022862907499074936,0.002608638256788254,0.002265010979026556
552,many-to-one,0.002151450142264366,0.002160312607884407,0.002169119194149971,0.0021827848628163337,0.0022708065807819366,0.0021713101118803024
552,codegen,0.0016057640314102173,0.0016145337373018264,0.0016261208802461624,0.0016735875979065895,0.0017038248479366302,0.0016342247277498245
523,one-to-one,0.3538919985294342,0.3557629596441984,0.3996498351916671,0.486192037537694,0.605335446074605,0.4124695873260498
551,original,0.010589957237243652,0.01061312761157751,0.010630757547914982,0.010666177235543728,0.010862907394766808,0.010636549033224583
553,many-to-one,0.001809360459446907,0.0018193859606981278,0.0018280353397130966,0.0018461611121892928,0.0021642278879880905,0.001834066454321146
553,codegen,0.001285390928387642,0.0012933915480971335,0.0013033794239163399,0.0013165438547730448,0.001390436664223671,0.0013047189824283124
552,original,0.007339181378483772,0.007354840822517872,0.007395999506115913,0.017431148700416087,0.024643167853355408,0.011183561347424984
553,original,0.005688939243555069,0.005716766230762005,0.005740584805607796,0.015083301626145846,0.01769433729350567,0.006852185558527708
554,many-to-one,0.0018211547285318375,0.0018277889117598535,0.0018347818404436111,0.0018461020663380623,0.002200540155172348,0.001839683074504137
554,codegen,0.001279180869460106,0.0012909768149256707,0.0013087550178170204,0.0013554653152823449,0.012054221704602242,0.001917807199060917
526,one-to-one,0.27229691855609417,0.2729123869910836,0.5129728289321065,0.515366954356432,0.5518477521836758,0.41902390813454987
554,original,0.002796236425638199,0.0027996975928545,0.0028079403564333916,0.0028173394501209256,0.002908967435359955,0.0028092246875166893
555,many-to-one,0.0006815362721681595,0.0006836175918579101,0.0006894906982779503,0.0006949076429009438,0.0008134562522172928,0.0006907083094120026
555,codegen,0.0005419868975877762,0.0005533894523978234,0.0005601765587925911,0.0005682514980435372,0.0005834698677062988,0.0005602249316871166
539,one-to-one,0.2928824182599783,0.2942652750760317,0.29642908833920956,0.3126442957669497,0.45708669535815716,0.30170474022626875
516,one-to-one,0.5075980797410011,0.5097636751830578,0.5126025900244713,0.5150966167449951,0.530998470261693,0.5127852999418974
556,many-to-one,0.002822151407599449,0.002832801453769207,0.0028443606570363045,0.0028710730373859407,0.0030251145362854004,0.0028494337014853956
555,original,0.004651697352528572,0.004664194397628308,0.0046781254932284355,0.004690155573189258,0.004931971430778503,0.004679551217705012
556,codegen,0.002140408381819725,0.002151269651949406,0.0021667424589395523,0.0022166557610034943,0.002259155735373497,0.0021770263649523256
556,original,0.00924479216337204,0.009258311428129674,0.009276492521166801,0.009295667707920074,0.00962577760219574,0.00928053991869092
557,many-to-one,0.0012158975005149841,0.0012195229530334473,0.0012244880199432373,0.0012352170422673227,0.001329110935330391,0.0012271588854491711
557,codegen,0.0010645464062690735,0.0010719968006014824,0.0010954523459076881,0.0011215705424547195,0.0011457055807113647,0.0010955023765563965
515,one-to-one,0.508552074432373,0.5111991256475449,0.5180298164486885,0.6717490866780281,0.8885743450373411,0.5635275650210678
557,original,0.004616143181920052,0.004628490656614304,0.004643872380256653,0.004662500880658627,0.014660080894827843,0.004749137721955776
558,many-to-one,0.0012200213968753815,0.0012258518487215041,0.0012290654703974724,0.0012404570356011392,0.0013637561351060867,0.0012325807102024555
558,codegen,0.0010633599013090134,0.0010717101395130157,0.0010785851627588272,0.0010927142575383186,0.001133415848016739,0.0010801579989492894
509,one-to-one,0.6014307998120785,0.6043472008779646,0.6296663042157888,0.8042653633281589,0.892323175445199,0.6711781004443764
533,one-to-one,0.27002884447574615,0.2708258436992764,0.5087357591837645,0.5105398122221232,0.5253631751984358,0.44954105269163847
529,one-to-one,0.27224803529679775,0.2738847829401493,0.5097721256315708,0.5107104359194636,0.5204020049422979,0.47465098429471253
559,codegen,0.0013431552797555923,0.001348992995917797,0.0013600531965494156,0.0013702156022191046,0.0014190729707479477,0.0013606352172791957
559,many-to-one,0.0016283243894577026,0.0016382662579417229,0.001646445132791996,0.0016571993008255958,0.0019505824893712997,0.001649805624037981
558,original,0.004627877846360207,0.004648062959313392,0.0046678576618433,0.01468320209532976,0.015669304877519608,0.007149035297334194
560,many-to-one,0.0012221131473779678,0.0012286720797419549,0.0012340918183326721,0.0012447526678442955,0.0014291945844888687,0.0012370730563998223
560,codegen,0.0010678283870220184,0.0010756924748420715,0.0010847337543964386,0.001099262572824955,0.01209690235555172,0.0012962928414344788
559,original,0.005565308034420013,0.0055851532146334645,0.005601073615252972,0.005625956878066062,0.005871284753084183,0.005607853550463915
560,original,0.0046039167791605,0.004615065082907677,0.004628396593034267,0.004644009098410607,0.004753313958644867,0.004631072599440813
561,many-to-one,0.001964898779988289,0.0019715784117579458,0.001977887935936451,0.001989973895251751,0.0020880289375782013,0.001980217508971691
561,codegen,0.0015805531293153763,0.0015910295769572258,0.0016022659838199615,0.001655172184109688,0.0018859021365642548,0.0016155711188912392
528,one-to-one,0.5085645001381636,0.5102576225996017,0.5118094803765416,0.5137639559805393,0.5473558735102415,0.5130020747333766
561,original,0.007271857932209969,0.007290986552834511,0.007310129702091217,0.007335870340466499,0.007526777684688568,0.007315643355250359
562,many-to-one,0.001632094383239746,0.0016370454803109169,0.001645437441766262,0.0016562243923544883,0.0019554011523723602,0.0016490183025598525
562,codegen,0.0012655574828386307,0.0012717630714178085,0.0012818649411201477,0.00132455974817276,0.0013578254729509354,0.0012903280928730965
540,one-to-one,0.268099844455719,0.26923593375831845,0.2730379290878773,0.3620795294642448,0.3950847815722227,0.29892162853851917
511,one-to-one,0.600877845659852,0.6041674595326185,0.6511944159865379,0.8212865540757774,0.9823460765182972,0.6882848856970668
562,original,0.0057052131742239,0.0057149484753608705,0.005730241537094116,0.005754402093589305,0.005992190912365913,0.005734458491206169
530,one-to-one,0.5127044506371021,0.5151677893474698,0.5191655028611422,0.5217046229168772,0.5244916621595621,0.5189890593849122
563,many-to-one,0.0023110341280698776,0.002324284613132477,0.0023335320875048637,0.00235765241086483,0.00263315811753273,0.0023392779007554054
563,codegen,0.001796020194888115,0.001808099076151848,0.0018246257677674294,0.0018734676763415337,0.002097034826874733,0.0018353541195392608
564,many-to-one,0.0019751600921154022,0.001984223909676075,0.0019907066598534584,0.002003808133304119,0.0022467803210020065,0.0019948299042880533
564,codegen,0.001907767727971077,0.0019231773912906647,0.0019426560029387474,0.002006555534899235,0.002121970057487488,0.001958026085048914
563,original,0.008443687111139297,0.00845922939479351,0.008482789620757103,0.0085020799189806,0.01851479336619377,0.00878392171114683
512,one-to-one,0.6051834002137184,0.6069336764514447,0.6610501762479544,0.7962802091613412,1.0017640069127083,0.6851864995248615
564,original,0.007149636745452881,0.007169235497713089,0.007212908938527107,0.01723603382706642,0.027213823050260544,0.011803191117942334
565,many-to-one,0.002299802377820015,0.0023095618933439256,0.002320254221558571,0.002338017523288727,0.0026367828249931335,0.0023248983733356
565,codegen,0.0022478345781564713,0.0022588519379496573,0.002273358404636383,0.002340555191040039,0.012361947447061539,0.002676915917545557
565,original,0.008824817836284637,0.008857851848006248,0.008872771635651588,0.008891594782471656,0.008955003693699837,0.008874065931886435
566,many-to-one,0.0012221131473779678,0.0012307342141866682,0.0012360122054815292,0.0012449840083718301,0.0013509783893823624,0.001238064207136631
566,codegen,0.0010670628398656845,0.0010769203305244447,0.001084454357624054,0.0010957131162285805,0.0011357218027114868,0.0010855438187718392
517,one-to-one,0.5819143932312727,0.5844912188127638,0.6419582087546587,0.735986184887588,0.8937333021312952,0.6528797142021358
527,one-to-one,0.508466450497508,0.5110069224610925,0.5639616679400206,0.6618194457143546,0.8130779135972261,0.5785573480091989
566,original,0.004594424739480019,0.004614956490695476,0.00463192630559206,0.004655528068542481,0.014660215005278587,0.005033566523343325
567,many-to-one,0.0017922371625900269,0.0017984213307499885,0.001806875690817833,0.001818978413939476,0.011831428855657578,0.0020110343582928182
567,codegen,0.002592850476503372,0.0026082027703523635,0.002629099413752556,0.002669796161353588,0.012914901599287987,0.003038259036839008
567,original,0.007789952680468559,0.007800326868891716,0.007824321277439594,0.007864305563271045,0.008098600432276726,0.007832261361181736
568,many-to-one,0.002120228484272957,0.0021305080503225327,0.002141214907169342,0.012151178903877735,0.012888425961136818,0.0035458852536976336
568,codegen,0.00338662788271904,0.0034051194787025453,0.0034430548548698425,0.013437270000576974,0.014242419973015785,0.004944370202720165
546,one-to-one,0.19513199850916862,0.195516612008214,0.36577675212174654,0.3689891789108515,0.3735426515340805,0.29040069641545413
568,original,0.009711682796478271,0.00972207337617874,0.009740359149873257,0.009796848148107528,0.009962975978851318,0.009751293063163757
555,one-to-one,0.11250457540154457,0.20875889137387277,0.2113834135234356,0.2131508996710181,0.2160539273172617,0.20531056279316545
569,many-to-one,0.0021180715411901474,0.0021230116486549377,0.002131955698132515,0.0021526506170630455,0.002339322119951248,0.0021371502801775934
569,codegen,0.0033675581216812134,0.003387749195098877,0.0034054797142744064,0.0034785034134984017,0.0036212224513292313,0.003418029472231865
569,original,0.009786693379282951,0.009800301864743233,0.009816029109060764,0.009856471978127956,0.010088838636875153,0.009824499655514955
570,many-to-one,0.00162573903799057,0.0016322115436196328,0.0016399528831243515,0.001650768518447876,0.0017882641404867172,0.0016420414112508297
570,codegen,0.001948559656739235,0.0019644454121589662,0.0019798781722784042,0.0020447604358196257,0.002184830605983734,0.001994957383722067
547,one-to-one,0.28206574730575085,0.28420795127749443,0.28796399664133787,0.3861129125580193,0.5154961496591568,0.3169068060256541
524,one-to-one,0.6010759230703115,0.6029680397361517,0.6521805264055729,0.7928712654858828,1.0177081488072872,0.6763895493745804
542,one-to-one,0.22712036594748497,0.22806446999311447,0.42430725414305925,0.4261021427810192,0.4817564059048891,0.38297522941604256
570,original,0.006341056898236275,0.006547067314386368,0.0065600452944636345,0.007689893618226126,0.01725677028298378,0.007561928518116474
534,one-to-one,0.591015288606286,0.5930642852559687,0.595536595210433,0.6011673122644425,0.7816971801221371,0.6041183185577392
557,one-to-one,0.21007395535707474,0.21083312723785638,0.21240884810686111,0.21366281975060702,0.2140551581978798,0.21232041204348207
571,many-to-one,0.0033081304281949997,0.003314509615302086,0.0033266982063651085,0.003367636725306511,0.01404377818107605,0.0037401564605534076
519,one-to-one,0.39458127319812775,0.7367188083007932,0.7418917510658503,0.7458149753510952,0.7911125253885984,0.7197135308943688
571,codegen,0.0031140223145484924,0.0031495708972215652,0.0031583746895194054,0.0031700775027275084,0.003339208662509918,0.0031606018729507922
572,many-to-one,0.0017986688762903214,0.001804800145328045,0.0018127793446183205,0.0018229598179459574,0.001957494765520096,0.0018146238662302494
572,codegen,0.002590484917163849,0.0026101676747202875,0.002627989277243614,0.002686218544840813,0.002719830721616745,0.0026367648877203467
573,many-to-one,0.0015508607029914856,0.0015571366995573042,0.0015665851533412933,0.0015787100419402122,0.0016404036432504654,0.001568084117025137
544,one-to-one,0.22600007802248,0.22693325746804477,0.4225390711799264,0.4247032668441534,0.45351491309702396,0.36667753959074617
573,codegen,0.001690346747636795,0.0017036715522408487,0.0017126593738794327,0.0017246525734663008,0.0017755497246980667,0.0017137592658400536
525,one-to-one,0.6004043035209179,0.603150537237525,0.6456957925111055,0.7763803724199534,0.924774531275034,0.6767572445981205
541,one-to-one,0.24823534302413464,0.24902741685509683,0.4641835205256939,0.47002860680222514,0.4922383911907673,0.41308099860325453
574,many-to-one,0.001964060589671135,0.0019709309563040733,0.0019770190119743347,0.001987079530954361,0.0021063238382339478,0.001979280151426792
572,original,0.003810020163655281,0.003821689635515213,0.007829592563211918,0.007862818241119385,0.007912108674645424,0.00599191440269351
573,original,0.0029834862798452377,0.00298765990883112,0.006162569858133793,0.006187136098742485,0.006353003904223442,0.0048098996467888355
574,codegen,0.0025930553674697876,0.0026107955724000934,0.0026359204202890396,0.0027876827865839044,0.013649377971887589,0.0035590395331382752
575,many-to-one,0.001231687143445015,0.00212304312735796,0.002230512909591198,0.0022443147376179696,0.002257188782095909,0.0021347024664282797
575,codegen,0.0008666142821311951,0.0008796660229563713,0.0008886149153113365,0.0008976332843303681,0.0010419189929962158,0.0008912701532244683
576,many-to-one,0.0012279096990823746,0.0012290896847844124,0.001232309266924858,0.0012401657178997994,0.0013889670372009277,0.0012355406768620014
576,codegen,0.0008613709360361099,0.0008771536871790886,0.0008843829855322838,0.0008965857326984405,0.0010018236935138702,0.0008864515461027622
571,original,0.015193464234471321,0.01520767342299223,0.015253244899213314,0.01533203963190317,0.03533266671001911,0.01566411040723324
574,original,0.008056554943323135,0.008083079755306245,0.008101808838546276,0.008156628161668776,0.018185053020715714,0.008605701085180044
575,original,0.0069439467042684555,0.00696312952786684,0.006975337862968445,0.00700882337987423,0.007102560251951218,0.006980476286262274
577,many-to-one,0.0022271573543548584,0.002234035544097424,0.002243359573185444,0.0022641375660896303,0.002378789708018303,0.002247908115386963
577,codegen,0.001642642542719841,0.00169917531311512,0.0017181383445858955,0.001900261826813221,0.0034746285527944565,0.001766274869441986
576,original,0.0068840142339468,0.006910313665866852,0.006926104426383972,0.0069583460688591005,0.007047735154628754,0.006929532568901778
578,many-to-one,0.002219969406723976,0.0022280383855104446,0.002243291586637497,0.002283490635454655,0.01241280511021614,0.0030486001074314117
577,original,0.0069442205131053925,0.0069538459181785585,0.006968353874981403,0.006994425132870674,0.0071287620812654495,0.006973352786153555
578,codegen,0.0017079450190067291,0.0017171468585729598,0.001727009192109108,0.00174108874052763,0.001791682094335556,0.001728830710053444
545,one-to-one,0.3670774772763252,0.36822862159460784,0.369810544885695,0.371080201677978,0.37153430469334126,0.3696473967283964
578,original,0.006898824125528336,0.006906980089843273,0.006925434805452824,0.006957943737506867,0.007076220586895943,0.006930713411420584
579,many-to-one,0.002210678532719612,0.0022153496742248536,0.0022234562784433365,0.0022451454773545266,0.002385977655649185,0.0022292274050414564
579,codegen,0.0016980282962322235,0.0017060058191418648,0.001718699000775814,0.0017315570265054702,0.0018152855336666107,0.0017204916849732398
553,one-to-one,0.2835287507623434,0.2849317876622081,0.28672085609287024,0.37710852064192296,0.5055313538759947,0.3105223732627928
580,many-to-one,0.002207459881901741,0.0022165330126881597,0.002228311263024807,0.0022566275671124457,0.0023628566414117813,0.002233795318752527
552,one-to-one,0.19549964927136898,0.19652072023600342,0.3696552477777004,0.3709546606987715,0.39761638455092907,0.3221545315161347
580,codegen,0.0016881786286830902,0.0017022086307406426,0.0017171930521726608,0.001737634278833866,0.011845530942082405,0.0020192996971309185
550,one-to-one,0.1974977944046259,0.1979288510978222,0.3702654307708144,0.37217855602502825,0.39627121202647686,0.34305625792592764
579,original,0.006905671209096909,0.006916661188006401,0.006935810670256615,0.006980985775589943,0.016994791105389595,0.00783741107210517
536,one-to-one,0.5453400630503893,0.5491116559132934,0.6167173618450761,0.7209600023925304,0.8719901572912931,0.629057701304555
581,many-to-one,0.002922164276242256,0.0029288163408637048,0.002938368357717991,0.002976267412304878,0.0031107403337955475,0.002946434207260609
581,codegen,0.002161851152777672,0.002176441252231598,0.002192338928580284,0.002215748094022274,0.0022735241800546646,0.00219540998339653
582,many-to-one,0.0032533593475818634,0.003257683478295803,0.0032720109447836876,0.0032859481871128082,0.0034325849264860153,0.003273266144096851
582,codegen,0.0024609286338090897,0.002483968064188957,0.0025992412120103836,0.0026380686089396478,0.0026747826486825943,0.00257332656532526
580,original,0.0068796854466199875,0.006953490525484085,0.006978762336075306,0.01700148917734623,0.017657460644841194,0.009874840825796127
531,one-to-one,0.603250565007329,0.6061456242576242,0.6713430639356375,0.7859924474731088,0.8798217363655567,0.686038802601397
581,original,0.009229704737663269,0.009249578043818475,0.009277022443711758,0.00930758062750101,0.009479459375143051,0.0092803306132555
471,one-to-one,0.7694066669791937,1.4358968462795019,1.4451938960701227,1.454429828003049,1.5131801888346672,1.4025872828252615
583,many-to-one,0.003256719559431076,0.0032637866213917734,0.003278053365647793,0.0032904908061027523,0.0034944619983434677,0.003279145434498787
583,codegen,0.002476699650287628,0.002485359460115433,0.0024995412677526474,0.0025205170735716816,0.002627987414598465,0.0025044718198478223
559,one-to-one,0.15371913462877274,0.15409768484532832,0.28475879319012165,0.2881843468174338,0.290948249399662,0.22535342376679182
584,many-to-one,0.0032541975378990173,0.00326190460473299,0.003273370675742626,0.003291846811771393,0.0034659653902053833,0.0032782232016324996
584,codegen,0.002481238916516304,0.0024904394522309303,0.0025050947442650795,0.0025239000096917152,0.0025633778423070908,0.002507514785975218
520,one-to-one,0.68687011487782,0.6895164255052806,0.7512861788272858,0.9300190882757307,1.103583274409175,0.7805459801666439
558,one-to-one,0.20904594473540783,0.20994492564350367,0.22100898437201977,0.3130576808005572,0.4038240388035774,0.2444033333286643
582,original,0.010896781459450722,0.010911327600479125,0.010974064469337463,0.021047495678067206,0.031050505116581917,0.014162740968167782
585,many-to-one,0.002953598275780678,0.0029715415090322494,0.0029865624383091927,0.0030080415308475494,0.0032100658863782883,0.002989957481622696
585,codegen,0.0021492745727300644,0.002166516333818436,0.002181236632168293,0.0022670805454254148,0.0022957399487495422,0.002199993301182985
583,original,0.010019486770033836,0.010662855952978135,0.01092744991183281,0.010955080948770046,0.011125383898615837,0.010854168068617583
586,codegen,0.002274930477142334,0.002286342903971672,0.0022994084283709526,0.0023136021569371227,0.0023817885667085648,0.002299708966165781
586,many-to-one,0.0029154587537050247,0.002918602712452412,0.0029303012415766716,0.002943333238363266,0.003163682296872139,0.002933797538280487
554,one-to-one,0.2842339538037777,0.2863095561042428,0.31667961459606886,0.390858355909586,0.5172807890921831,0.32907403314486144
584,original,0.010950356721878052,0.010963068529963493,0.010985455475747585,0.011031335778534414,0.011161698028445244,0.010993700530380011
587,codegen,0.0021601784974336624,0.0021772703155875208,0.0021899398416280746,0.0022617578506469727,0.002290083095431328,0.002200868036597967
585,original,0.008667046204209328,0.00925929844379425,0.009286973625421524,0.009339823201298714,0.019318893551826477,0.009581725280731916
587,many-to-one,0.0029200073331594467,0.0029294967651367185,0.002939138561487198,0.0029740773141384126,0.01298055425286293,0.0037422951869666575
586,original,0.009225860238075256,0.009241490438580514,0.009259316138923168,0.01927567720413208,0.01957758702337742,0.010678307916969061
588,many-to-one,0.003254612907767296,0.0032601816579699515,0.0032793115824460983,0.013281176425516605,0.013433419167995453,0.004577641077339649
588,codegen,0.002462109550833702,0.0024860614910721776,0.0025000013411045074,0.0026123790070414544,0.012635525315999985,0.003097401522099972
587,original,0.009262805804610252,0.009272239543497561,0.009288712404668331,0.0093136603012681,0.019353048875927925,0.009692159723490476
589,many-to-one,0.0032629892230033875,0.0032663051038980483,0.003277631476521492,0.0033156698569655418,0.0034740008413791656,0.0032857799530029296
589,codegen,0.0024746116250753403,0.002491176128387451,0.002506074495613575,0.002564340643584728,0.002615068107843399,0.002514775972813368
588,original,0.010846152901649475,0.010873056389391423,0.010905875824391842,0.0209088696166873,0.02169843390583992,0.01270989876240492
560,one-to-one,0.20904608070850372,0.21166172176599501,0.24471248406916857,0.3150366140529513,0.4218160603195429,0.25961597366258504
590,many-to-one,0.00325685553252697,0.0032638240605592727,0.0032783308997750282,0.013286336511373521,0.013357006013393402,0.0047879482433199885
537,one-to-one,0.6281563397496939,0.6314103253185749,0.6349613973870873,0.7747743763029578,1.0521596614271402,0.6815741506405175
590,codegen,0.00247223861515522,0.0024846704676747323,0.0025029312819242477,0.011840837635099893,0.01351967453956604,0.0036236660741269587
589,original,0.01008339412510395,0.010879955068230628,0.010950003750622272,0.02094794884324074,0.02098681591451168,0.012391677685081958
591,many-to-one,0.00324840284883976,0.003254079259932041,0.003267538733780384,0.013282849453389645,0.014350732788443565,0.005063742473721504
591,codegen,0.0024647675454616547,0.002478029578924179,0.002495883032679558,0.0025543225929141045,0.012773677706718445,0.003102519903331995
590,original,0.01006864570081234,0.01091812141239643,0.010969145223498344,0.020985892042517662,0.031030740588903427,0.01538154635578394
591,original,0.010897975414991379,0.010929980874061584,0.010956990532577038,0.020929688401520253,0.030979685485363007,0.012747765611857175
592,many-to-one,0.0032577626407146454,0.003266010247170925,0.0032771797850728035,0.003325224854052067,0.003435581922531128,0.0032867472246289253
592,codegen,0.0024885162711143494,0.0024968922138214112,0.0025113141164183617,0.0025307783856987954,0.002637343481183052,0.0025154289603233335
532,one-to-one,0.4350863192230463,0.5537205506116152,0.8138864394277334,0.821814208291471,0.8752394076436758,0.7693747069127858
551,one-to-one,0.2846070509403944,0.28510401863604784,0.5324169099330902,0.5351205188781023,0.5433085914701223,0.43778373194858433
535,one-to-one,0.4286910630762577,0.43007709681987766,0.8050597449764609,0.8083606835454702,0.8600214961916208,0.741563203856349
593,many-to-one,0.0032708942890167236,0.003278138116002083,0.003292395733296871,0.003334096632897854,0.0034997686743736267,0.003299171254038811
593,codegen,0.002471255138516426,0.002482895180583,0.0024995412677526474,0.0026025772094726562,0.0026383288204669952,0.0025195816904306414
562,one-to-one,0.15295163355767727,0.2830257074907422,0.2851801887154579,0.28718705531209704,0.31552200578153133,0.2798385088145733
592,original,0.010908592492341995,0.010929637029767035,0.01094550546258688,0.010987119935452937,0.011160790920257568,0.01095442369580269
594,codegen,0.0015701409429311752,0.001581006869673729,0.0015933681279420853,0.001607496477663517,0.001676306128501892,0.0015943915769457816
594,many-to-one,0.0020885169506073,0.002098439820110798,0.002105836756527424,0.0021177250891923904,0.00227401964366436,0.0021088519506156445
566,one-to-one,0.2097859214991331,0.21037550326436757,0.21361113153398037,0.31708017215132717,0.3923782203346491,0.24140486208721995
543,one-to-one,0.4788162261247635,0.48157809544354674,0.5132497511804104,0.6224821388721467,0.7065600082278252,0.5359087452292443
595,many-to-one,0.0024411622434854507,0.0024546252563595774,0.0024649379774928093,0.0024982979521155357,0.0026386138051748276,0.002470932714641094
595,codegen,0.0019035767763853073,0.0019072657451033592,0.0019249208271503448,0.0020080775022506716,0.0020337626338005066,0.0019452293962240218
593,original,0.010910611599683762,0.010925820469856263,0.010943852365016937,0.011048947460949421,0.011115547269582748,0.010962879993021488
594,original,0.0070548634976148605,0.007075853459537029,0.007091275416314602,0.007109549455344677,0.0072726234793663025,0.007094952017068863
596,many-to-one,0.0021003223955631256,0.0021081337705254554,0.0021147457882761955,0.002127170190215111,0.0022794771939516068,0.002118250522762537
596,codegen,0.001577269285917282,0.0015841733664274215,0.0015935758128762245,0.0016044126823544502,0.0016557034105062485,0.0015947802923619748
595,original,0.008737178519368172,0.008767522498965265,0.008795274421572685,0.008845782652497292,0.01881043240427971,0.009417120069265365
596,original,0.007074691355228424,0.0070877794176340105,0.0071033574640750885,0.007136972993612289,0.007179882377386093,0.007107806690037251
597,many-to-one,0.0021089836955070496,0.002117989398539066,0.0021273531019687653,0.0021612364798784256,0.0023015327751636505,0.0021339470334351064
597,codegen,0.0015720967203378677,0.0015830291435122489,0.001593603752553463,0.0016050722450017929,0.0016560573130846024,0.0015945482067763806
597,original,0.007077135145664215,0.00708977822214365,0.007107268087565899,0.007128526829183102,0.007189935073256493,0.0071089395880699156
598,many-to-one,0.0020806901156902313,0.002094372920691967,0.002101331949234009,0.0021235806867480277,0.0022605489939451218,0.0021069545671343805
598,codegen,0.0015679094940423965,0.001577458716928959,0.0015916954725980759,0.0016035180538892747,0.0016298536211252213,0.0015920919552445411
538,one-to-one,0.7457614131271839,0.7471257224678993,0.7499971855431795,0.7519424958154559,0.7666416447609663,0.7499764665961266
598,original,0.00717993825674057,0.007190986163914203,0.007214831188321114,0.0072839692234992984,0.007478171959519386,0.007237270344048739
599,many-to-one,0.002441510558128357,0.0024553412571549416,0.002469269558787346,0.0025028904899954798,0.002715921029448509,0.0024784338660538197
549,one-to-one,0.4997442252933979,0.5032413801178336,0.5057076755911112,0.5081792555749416,0.5329280216246843,0.5061740436218679
599,codegen,0.0018946398049592972,0.0019006067886948586,0.0019130362197756767,0.0019269784912467004,0.0021791141480207443,0.0019186977669596672
599,original,0.008814062923192978,0.008826182037591933,0.008853978477418423,0.008942764438688754,0.009156927466392517,0.008878451529890299
600,many-to-one,0.0024459809064865112,0.0024527844041585924,0.0024635381996631622,0.0024831822142004968,0.0027182213962078094,0.0024747475422918796
600,codegen,0.0018889810889959335,0.0019132064655423165,0.0019257180392742157,0.001994491741061211,0.0021770093590021133,0.0019383697025477887
556,one-to-one,0.44034459069371223,0.44209928158670664,0.44359429087489843,0.44567385464906695,0.4466753862798214,0.44366205725818875
561,one-to-one,0.3657188918441534,0.3661316499114037,0.3681607423350215,0.3696503369137645,0.38527852669358253,0.3682156785950065
601,many-to-one,0.003597695380449295,0.0036087412387132644,0.0036195525899529457,0.003646017611026764,0.0038339048624038696,0.0036262459866702556
601,codegen,0.0025501176714897156,0.002566969580948353,0.002583671361207962,0.0026003550738096237,0.0026176515966653824,0.002583747990429401
600,original,0.008784234523773193,0.008799931034445763,0.008842138573527336,0.008880876004695892,0.009001944214105606,0.0088430112041533
548,one-to-one,0.501576017588377,0.5060628639534116,0.5102941254153848,0.6372543390840293,0.7636604607105255,0.546500771380961
602,many-to-one,0.0028423238545656204,0.0028492720797657967,0.0028618257492780685,0.002892947196960449,0.013639111071825027,0.0034748164564371107
602,codegen,0.0021647196263074875,0.0021786727011203766,0.0021913284435868263,0.002259943820536137,0.002416227012872696,0.002203619759529829
578,one-to-one,0.1437204647809267,0.1440397348254919,0.23620811104774475,0.2709977254271507,0.2722975518554449,0.2098334932141006
580,one-to-one,0.14317492954432964,0.14336416218429804,0.14415286853909492,0.27069824542850257,0.27203026600182056,0.1955884194560349
603,many-to-one,0.0018289759755134583,0.001833522692322731,0.0018378561362624168,0.0018469475209712983,0.002006104215979576,0.0018407246470451355
603,codegen,0.0013066940009593964,0.0013284770771861078,0.0013341056182980537,0.0013436974957585334,0.0014977212995290756,0.0013360343128442764
601,original,0.012137612327933311,0.012160398438572882,0.0122233796864748,0.02225893996655941,0.03292621299624443,0.015221068859100342
570,one-to-one,0.15872368030250072,0.15931246317923067,0.29945343267172575,0.3014450898393989,0.3453504554927349,0.25834364535287024
602,original,0.010432615876197815,0.010452611558139323,0.010474794544279575,0.010501057840883732,0.010704237967729568,0.010478859804570674
604,many-to-one,0.00304587185382843,0.003054045885801315,0.003064078278839588,0.0030925685539841654,0.003231016919016838,0.003068454656749964
604,codegen,0.002407284453511238,0.002418237179517746,0.0024366211146116257,0.0024975134059786793,0.0025350842624902725,0.0024449031986296175
576,one-to-one,0.14367025904357433,0.14401178155094385,0.2674260288476944,0.2698873266577721,0.272784985601902,0.23670452877879142
605,many-to-one,0.0006855782121419907,0.000686490535736084,0.0006923926994204521,0.0006970487534999848,0.0008263159543275833,0.0006935599446296691
605,codegen,0.0005456116050481796,0.0005569290369749069,0.0005636680871248245,0.0005704496055841447,0.0005882158875465393,0.0005639410018920899
603,original,0.012038787826895714,0.012097628600895406,0.01212211512029171,0.012176940403878688,0.03216966986656189,0.013015309069305658
605,original,0.00464002788066864,0.004645509645342827,0.004663354717195034,0.004688083566725254,0.004719085991382599,0.004665539506822825
604,original,0.011500226333737373,0.011518090963363647,0.011547159403562546,0.011570741422474384,0.01166548766195774,0.011548732500523328
606,many-to-one,0.002008199691772461,0.0020187966525554656,0.0020260782912373543,0.002049979381263256,0.002197403460741043,0.0020318860188126564
606,codegen,0.0012182742357254028,0.0012236202135682106,0.0012317504733800888,0.0012438176199793816,0.001313263550400734,0.0012338748015463352
606,original,0.006222466006875038,0.006231077760457992,0.0062471553683280945,0.006270287744700908,0.00631311722099781,0.006249223742634058
567,one-to-one,0.3162435535341501,0.3172754090279341,0.32020069006830454,0.41746007166802895,0.5206268969923258,0.3405469922162592
607,many-to-one,0.00218232162296772,0.002190907672047615,0.0021987268701195717,0.002210888452827931,0.0023014768958091736,0.0022009988501667977
607,codegen,0.001321997493505478,0.0013314059004187586,0.0013406043872237206,0.00135597325861454,0.011377237737178802,0.0014417138881981373
607,original,0.006760535761713982,0.006795926578342915,0.006836068816483021,0.00784402899444111,0.016868790611624718,0.007821337934583426
608,many-to-one,0.002497030422091484,0.0025059495121240614,0.0025167595595121384,0.002542779780924321,0.013214323669672012,0.0034257043711841107
608,codegen,0.0016354452818632126,0.0016505567356944085,0.0016621630638837814,0.0017291530966758728,0.011756207793951035,0.0018724182806909085
573,one-to-one,0.29071071557700634,0.29119119606912136,0.29336782917380333,0.2958892421796918,0.3255292009562254,0.29504792783409356
563,one-to-one,0.41539760679006577,0.41718824338167904,0.418447976000607,0.4209507146850228,0.44853573106229305,0.41972314540296796
579,one-to-one,0.2680676318705082,0.2686979604884982,0.2698353407904506,0.27141632959246637,0.289974981918931,0.27120790649205445
609,many-to-one,0.0027237385511398315,0.0027321863919496535,0.0027467217296361923,0.0027710396796464917,0.0028588809072971344,0.002750064413994551
608,original,0.008347941562533379,0.008385017327964305,0.008398734964430332,0.008427553810179234,0.008521420881152153,0.008403197228908539
609,codegen,0.0018249358981847763,0.0018381886184215546,0.0018495135009288788,0.001926630921661854,0.0019499454647302628,0.0018610205873847007
610,many-to-one,0.002501441165804863,0.0025082662701606754,0.0025200778618454933,0.0025360617786645886,0.0026205256581306458,0.0025231201201677323
610,codegen,0.0016290917992591858,0.001639680378139019,0.001652381382882595,0.0016632726415991782,0.0017464272677898407,0.0016541107185184957
575,one-to-one,0.2656695134937763,0.26704459432512523,0.2883444335311651,0.36565288193523887,0.49210499227046967,0.3062314020097256
609,original,0.009449569508433342,0.009465006552636624,0.00947743933647871,0.009503614343702792,0.009574305266141891,0.009482508506625891
572,one-to-one,0.31656936556100845,0.3174018891528249,0.31879649218171835,0.3197566505521536,0.34934479370713234,0.3189511415362358
611,many-to-one,0.003412887454032898,0.003422184661030769,0.003436044789850712,0.0034604085609316825,0.0035941340029239655,0.003439794685691595
577,one-to-one,0.2663691285997629,0.267471501044929,0.270710333250463,0.3706618770956993,0.40900745429098606,0.30208730781450865
574,one-to-one,0.20349515229463577,0.20390499513596297,0.38126079738140106,0.3832458794116974,0.3858761787414551,0.31522423565387725
611,codegen,0.0024475734680891037,0.0024633716791868207,0.002477959729731083,0.0025512581691145898,0.002750629559159279,0.0024913696758449076
612,many-to-one,0.0021995119750499725,0.00220863651484251,0.0022166091948747635,0.0022293118759989738,0.00235651433467865,0.0022195087932050227
610,original,0.008394034579396248,0.008405908569693565,0.008431671187281609,0.008462298288941383,0.01847127266228199,0.008835350088775158
564,one-to-one,0.3663520831614733,0.3695439638569951,0.4221055507659912,0.5174991726875305,0.6641876455396414,0.4353958789072931
612,codegen,0.0029515698552131653,0.0029695019125938415,0.002987927757203579,0.0030182342976331714,0.003154471516609192,0.00299769414588809
611,original,0.012802937999367714,0.012824363075196743,0.012848938815295696,0.012874785996973514,0.012986008077859879,0.012849832940846682
612,original,0.01539301872253418,0.015407411567866803,0.01543364953249693,0.015479261241853236,0.025439107790589333,0.0156386205740273
569,one-to-one,0.38455893099308014,0.3855577755719423,0.38738737162202597,0.3894308367744088,0.4121392238885164,0.38822875302284954
587,one-to-one,0.20517389848828316,0.20578756220638753,0.3820717502385378,0.386662589199841,0.4142777342349291,0.30461155228316783
596,one-to-one,0.15683135576546192,0.1570868704468012,0.15783869847655296,0.2972763476893306,0.3040092699229717,0.21868654135614635
568,one-to-one,0.38464009389281273,0.38685509357601405,0.4126962870359421,0.529038352891803,0.7697638440877199,0.4408740901015699
565,one-to-one,0.45002973824739456,0.45123716127127406,0.4532676003873348,0.5654473967850209,0.7026160303503275,0.4823217532783747
605,one-to-one,0.11291489563882351,0.1130895584821701,0.11370636243373156,0.21162420492619277,0.221128661185503,0.1525595753081143
594,one-to-one,0.15700352005660534,0.15762988533824682,0.29433462861925364,0.2954334748908877,0.31015944853425026,0.2721494070999324
597,one-to-one,0.15697592683136463,0.15734535884112122,0.2962906612083316,0.35768820568919185,0.5683162771165371,0.2716162645444274
584,one-to-one,0.24792872369289398,0.248535486869514,0.4645274356007576,0.46685806326568124,0.46983418241143227,0.3936155731789768
581,one-to-one,0.20445360615849495,0.3825695559382439,0.38539893366396427,0.5367824556306005,0.6254460085183382,0.4159074402973056
583,one-to-one,0.24677345156669617,0.2477175349369645,0.4620462581515312,0.464433659799397,0.4984235595911741,0.4060559205524623
598,one-to-one,0.1563780028373003,0.15718350242823362,0.2925520297139883,0.2937252914533019,0.2942238338291645,0.2754988913796842
585,one-to-one,0.20416012406349182,0.3823529301211238,0.38444592989981174,0.4641313033178449,0.6220955606549978,0.40656762089580295
586,one-to-one,0.37945863977074623,0.380497463978827,0.38326177280396223,0.4532356204465032,0.5672575328499079,0.4025472531095147
582,one-to-one,0.2473546862602234,0.2482333306223154,0.468873699195683,0.5800254317000509,0.6466855760663748,0.44981230098754166
599,one-to-one,0.20088498294353485,0.20133623126894237,0.37437640503048897,0.3772436009719968,0.40538077242672443,0.31481609929353
593,one-to-one,0.24766667932271957,0.24811765290796756,0.4620516635477543,0.4648555312305689,0.5007711984217167,0.3675651208125055
606,one-to-one,0.16178937442600727,0.16205222457647322,0.30212643556296825,0.39586372263729597,0.5423208028078079,0.2604521170258522
607,one-to-one,0.17649756744503975,0.177069054171443,0.21397102996706963,0.33085220344364646,0.33452722430229187,0.2518959417566657
591,one-to-one,0.24685090221464634,0.24761016387492418,0.46573617681860924,0.46732515674084424,0.624811265617609,0.4031940557062626
595,one-to-one,0.20140020735561848,0.20255747027695178,0.3775874311104417,0.4072509627789259,0.48968799598515034,0.36387683311477304
600,one-to-one,0.20193073898553848,0.20262975208461284,0.37899390049278736,0.3827413905411959,0.396765211597085,0.31315206760540604
590,one-to-one,0.24761338531970978,0.24863715842366219,0.46554036159068346,0.5160895654931664,0.7455645259469748,0.422229062281549
589,one-to-one,0.2472045961767435,0.24833144322037698,0.4672505082562566,0.5822773765772581,0.6916790846735239,0.43664064921438694
588,one-to-one,0.24833214841783047,0.24904552660882473,0.46837390400469303,0.5805007776245477,0.7031923774629831,0.4496277262829244
592,one-to-one,0.2396171148866415,0.24135122150182725,0.46784619707614183,0.5295502286404372,0.6864307969808578,0.41755966333672406
608,one-to-one,0.21220934391021729,0.21314822640269995,0.22072583995759487,0.41524483859539035,0.6004079431295395,0.2989839359000325
603,one-to-one,0.2882663458585739,0.28896058872342106,0.29013129509985447,0.5433820283040405,0.5465843826532364,0.35596887243911624
604,one-to-one,0.2735619228333235,0.27410280890762806,0.2750932704657316,0.5171484723687172,0.5187022276222706,0.348617006149143
602,one-to-one,0.2344237845391035,0.23742918483912945,0.45607106760144234,0.4720856858417392,0.8299497552216053,0.36900850050151346
571,one-to-one,0.32746237702667713,0.3350842325016856,0.6469731628894806,0.8093211518600583,1.000129397958517,0.605021063182503
610,one-to-one,0.20028852671384811,0.2136542284861207,0.22160980943590403,0.41568049117922784,0.4166773371398449,0.29817347079515455
609,one-to-one,0.21900928020477295,0.24106299970299006,0.2495923200622201,0.4669426739215851,0.4681329373270273,0.31010419271886347
601,one-to-one,0.27217762917280197,0.27582136765122417,0.28990343678742647,0.5443087784573436,0.584431191906333,0.40084708340466024
611,one-to-one,0.2974854242056608,0.29877652637660507,0.3397763231769204,0.6277875045314432,0.6329673957079649,0.36743861736729744
612,one-to-one,0.3606699910014868,0.36458854731172324,0.4106086250394583,0.4133892621845007,0.4717710707336664,0.3985263299942017
0,parallel,1.2775656525045633,1.306354180723429,1.4738782178610563,1.702554169483483,1.886586308479309,1.5110405946150423
1,parallel,1.1963119078427553,1.2226654747501016,1.5807144930586219,1.63612886890769,1.680814890190959,1.498795690946281
2,parallel,1.4827506802976131,1.5170180244371296,1.656913561746478,1.8485658915713428,2.133705062791705,1.7021290265023707
3,parallel,2.4905042834579945,2.611941040121019,2.810646506026387,2.978043749369681,3.088107470422983,2.793998981080949
4,parallel,2.364864459261298,2.4451386734843252,2.788646378554404,3.053003053739667,3.3950023017823696,2.7725296314805745
5,parallel,2.417548941448331,2.4712737388908863,2.630954632535577,3.209576549567282,3.306601643562317,2.7606814632192256
6,parallel,3.355270143598318,3.4305707963183525,3.637839114293456,3.799515642784536,3.8320528715848923,3.6247070655226707
7,parallel,1.60780493542552,1.667543252184987,1.7858195006847382,1.9093574538826943,1.9929198920726776,1.7950244644656776
8,parallel,1.7141492646187544,1.7283258305862546,1.8839652631431818,2.0670043362304567,2.2039707377552986,1.8963964635506272
9,parallel,1.730659069493413,1.752850434742868,1.7754406351596117,2.0804464269429443,2.2391859367489815,1.8736453667283057
10,parallel,2.0081907343119383,2.0327267961576583,2.142953233793378,2.3816218109801413,2.5511215571314096,2.176977391727269
11,parallel,1.6312679015100002,1.7233161449432375,1.827979888767004,2.3310369111597535,2.5554699189960957,1.9276003416627645
12,parallel,2.223325675353408,2.305336945131421,2.4803268779069185,2.776239796355367,2.896217241883278,2.4959235711023213
13,parallel,1.6472714077681303,1.8748317539691925,2.0144308395683765,2.6153878623619673,3.0956179723143578,2.1897631879895925
14,parallel,1.7230991832911968,1.7573960836976767,2.017169490456581,2.1151855351403355,2.372969614341855,1.9855140028521419
15,parallel,1.6234082989394665,1.6943583834916354,1.8997432123869658,2.040026198141277,2.103239418938756,1.891840309277177
16,parallel,2.9567189067602158,3.005794726870954,3.2008997509256005,3.7004879621788858,3.8558635879307985,3.297448574565351
17,parallel,2.1898563485592604,2.24526753295213,2.4014355773106217,2.4656524144113066,2.512826006859541,2.368271783553064
18,parallel,1.111584773287177,1.1592798558995128,1.345801591873169,1.5452449180185792,1.997429372742772,1.378967146575451
19,parallel,1.411616975441575,1.4699693797156215,1.5486506996676326,1.7780762597918507,2.2862231079488993,1.622179283760488
20,parallel,1.627723341807723,1.7688421482220293,1.9681417113170028,2.4238397615030407,2.8993508834391832,2.0671843767166136
21,parallel,1.6261826921254396,1.7838116047903896,1.8608230240643024,2.1904785759747027,2.3221093378961086,1.95029117166996
22,parallel,1.696418184787035,1.7618598250672222,1.9662407841533422,2.432824938744307,2.4974405374377966,2.027491673454642
23,parallel,1.8001860901713371,1.872070493735373,2.0668218061327934,2.2443884775042533,2.594647353515029,2.0862802978605033
24,parallel,2.051459388807416,2.068621417693794,2.158326366916299,2.4014128986746073,2.9296378549188375,2.2394929802045227
25,parallel,1.9031029418110847,1.9432098925113677,2.1470627998933196,2.738993160240352,3.219623187556863,2.295583274587989
26,parallel,3.090111529454589,3.3359040288254618,3.7275706147775054,4.304423646628856,4.931383948773146,3.8072371263056994
27,parallel,1.1378235127776861,1.1782811438664793,1.2840019455179572,1.417534573189914,1.6066509801894426,1.2980388628318906
28,parallel,0.7280084062367678,0.7463651899248361,0.8299849275499582,1.0611301528289914,1.0653289314359426,0.8707476675510406
29,parallel,0.7803439535200596,0.8064100563526154,0.9420500127598643,1.1787362806499002,1.5462301801890135,1.0079181723296642
30,parallel,1.0582827366888523,1.0795265713706612,1.2616757433861494,1.4118101613596081,1.4193696305155754,1.254816991277039
31,parallel,1.488039817661047,1.5846799727529288,1.6563364723697305,1.8265696944668888,2.054568871855736,1.697876662015915
32,parallel,1.6712998077273369,1.7456182941794394,1.8822590308263898,2.2237363388761877,2.2379959393292665,1.941355792619288
33,parallel,1.273202421143651,1.388389002159238,1.5294415270909667,1.6594896219670772,1.8928046375513077,1.5428892884403467
34,parallel,1.3115136716514826,1.32827240023762,1.5911569809541106,2.0397481873631476,2.18007124774158,1.6542247263714671
35,parallel,2.066083272919059,2.2790235616266727,2.5514113223180175,2.7956999829038973,2.980361146852374,2.5202455231919885
36,parallel,1.9902490135282278,2.0203610761091113,2.2049947008490562,2.481576225534081,3.01955458894372,2.281863275356591
37,parallel,1.6047376934438944,1.6291090643033386,1.731443990021944,1.9433763407170772,2.1556911785155535,1.779666562564671
38,parallel,1.5437621381133795,1.5834190024062993,1.738825960084796,2.2094644671306014,2.2387007884681225,1.7937412414699794
39,parallel,1.6121947038918734,1.6154230073094369,1.8423636555671692,2.085312781669199,2.430694380775094,1.869091243110597
40,parallel,0.763569176197052,0.8198085177689791,0.8778942786157131,1.1284300995990635,1.3296002466231585,0.9431600561365485
41,parallel,0.8389186020940542,0.879880228638649,0.9800955560058355,1.2411227248609067,1.2679272331297398,1.037467237189412
42,parallel,0.7606230583041906,0.901202398724854,0.9861127138137817,1.1737081123515964,1.4680284280329943,1.036531681753695
43,parallel,0.7841900810599327,0.8251706976443529,0.9090152196586132,1.0827009469270705,1.210954925045371,0.9407935332506895
44,parallel,0.812671210616827,0.8616682022809982,0.9344475828111172,1.1481219008564947,1.2844244539737701,0.987929936312139
45,parallel,0.8169741649180651,0.8622947331517935,0.9015443455427885,1.0258948277682065,1.2159480080008507,0.9336794767528772
46,parallel,1.2457023095339537,1.2472400853410364,1.3249697890132666,1.6252681385725736,1.7429605331271887,1.3958019832149149
47,parallel,1.1238796077668667,1.1598908638581633,1.3574102204293013,1.5488902762532235,1.5939687248319387,1.362453063763678
48,parallel,1.3336262125521898,1.3547988312318922,1.5028619207441807,1.6740022629499434,1.7618897631764412,1.5125578086823226
49,parallel,1.7705911677330732,1.8115382935851814,1.9888489982113242,2.2250022469088435,2.430230002850294,2.0345536187291144
50,parallel,1.473195280879736,1.5120056349784137,1.7482678750529885,1.8141916081309317,1.8272708337754011,1.6823337115347385
51,parallel,1.5362878739833832,1.5556878626346586,1.7430949518457055,2.105390799604356,2.3879638612270355,1.8036529501900076
52,parallel,1.0317168589681387,1.0387687938287855,1.0905332583934069,1.1861717047169804,1.331763919442892,1.1119106531143188
53,parallel,0.9978242199867964,1.0457670146599412,1.175038625486195,1.3376915192231535,1.4831249471753836,1.1962703274562956
54,parallel,0.6816519070416689,0.7391054410487414,0.8030820516869426,0.9636818597093224,1.0211810264736414,0.8324311697855592
55,parallel,1.1543608363717794,1.1988775113597512,1.621160571463406,1.9956010468304155,2.259356891736388,1.6041767917573453
56,parallel,1.1561650950461626,1.164547822996974,1.3499258616939187,1.831750082410872,1.837030854076147,1.4524238530546427
57,parallel,2.3052386697381735,2.3055225329473616,2.6572982212528586,2.862584470026195,3.31073403917253,2.6637105694040657
58,parallel,1.0788763295859098,1.098536309786141,1.1535344468429685,1.394354154355824,1.5534180086106062,1.207384353876114
59,parallel,2.2561442460864782,2.322694133222103,2.481916214339435,2.605960559286177,2.650298783555627,2.4764661861583592
60,parallel,1.9663882236927748,2.0328396067023276,2.245820556767285,2.499703392572701,2.5244209226220846,2.2456839587539434
61,parallel,1.1343842335045338,1.1630193712189794,1.2187856687232852,1.4661489747464658,1.5134969912469387,1.2663245661184193
62,parallel,1.0622816793620586,1.1353522865101695,1.2580848718062043,1.3088380988687278,1.3704935479909182,1.2361438792198896
63,parallel,1.0142129175364971,1.0311277087777853,1.0878181401640177,1.3512471413239837,1.3630795571953058,1.1386128835380078
64,parallel,1.043211568146944,1.0646571787074208,1.138498722575605,1.339456786215305,1.6567699816077948,1.1897837730124592
65,parallel,0.6965413559228182,0.7485074255615474,0.8137780055403709,1.0685032045468688,1.0856571197509766,0.8647669594734907
66,parallel,1.4627651162445545,1.5071585923433304,1.6980087263509631,1.7837947666645049,2.009707797318697,1.6870373457670211
67,parallel,0.7173821199685335,0.7226293791085482,0.8746427958831191,1.227996178716421,1.3112257849425077,0.927219083532691
68,parallel,0.7751112468540668,0.814529500156641,1.0047945929691195,1.1995767559856176,1.2069007456302643,1.011769893579185
69,parallel,2.13619670830667,2.147870147973299,2.478840323165059,2.851372651197016,2.86732842028141,2.4403575392439962
70,parallel,0.7021371740847826,0.7434269336983562,0.8278139224275947,1.1400977220386266,1.5261788405478,0.899711006321013
71,parallel,0.8098887857049704,0.8113745719194412,0.9232346210628748,1.042863549850881,1.2058646958321333,0.9429198080673814
72,parallel,1.5258986316621304,1.7788279175758361,1.9737268723547459,2.2647521641105413,2.280078722164035,1.973001406341791
73,parallel,0.7098097205162048,0.7302068958058954,0.8265455374494195,1.2225885413587094,1.3440586160868406,0.9002307701855898
74,parallel,0.33477516658604145,0.3555649653077126,0.5285545801743865,0.772459732927382,0.8078802358359098,0.5338540963828564
75,parallel,0.72192457690835,0.7445323115214706,0.809659106656909,0.9850530063733458,1.1978599037975073,0.852575565315783
76,parallel,0.7011189423501492,0.7436259621754289,0.8788225622847676,1.0231493575498463,1.0689634941518307,0.8753997510299086
77,parallel,1.2984191998839378,1.3116443092003465,1.37025610730052,1.5187718074768781,1.5533784795552492,1.3961845599114895
78,parallel,0.9810309316962957,1.03711362387985,1.111650393344462,1.2871010072529314,1.6041410900652409,1.1589620118960737
79,parallel,0.7772658243775368,0.7870998989790678,0.8679779786616564,1.060093975253403,1.247495599091053,0.9247183507308364
80,parallel,0.6253649797290564,0.6490644471719861,0.7333612814545631,0.874394228309393,0.9106901623308659,0.741417744383216
81,parallel,1.5271406415849924,1.5974389342591166,1.8225827757269144,2.135025170445442,2.289959141984582,1.814542975090444
82,parallel,1.4174180682748556,1.4194624865427614,1.569159741513431,1.9439110005274414,2.0765435490757227,1.646363821066916
83,parallel,1.4548598509281874,1.4637080594897272,1.626420944929123,2.157281030341983,2.2830496970564127,1.7115925202146172
84,parallel,0.9932357240468264,1.0351987147703767,1.08730926271528,1.1633568236604332,1.3692614417523146,1.1068595618009567
85,parallel,0.8953606486320496,0.9096239337697626,0.9741750881075859,1.139730408228934,1.1882394943386316,1.0026608681306244
86,parallel,0.5284070018678904,0.5366664605215192,0.5863660415634513,0.9293053740635514,1.0500413868576288,0.6621430803090333
87,parallel,0.6598530989140272,0.6906830865889788,0.7722734063863754,1.1002539983019233,1.238750958815217,0.855955946072936
88,parallel,0.7813498396426439,0.7855739483609796,0.9614335019141436,1.1314606349915266,1.400210803374648,0.9967703377828002
89,parallel,1.6995593719184399,1.8175609581172467,2.0187218096107244,2.5731538087129593,2.6014488842338324,2.1207217749208214
90,parallel,1.6404851526021957,1.704562358185649,1.776056146249175,2.027887718938291,2.2525825891643763,1.8350542537868022
91,parallel,0.8054677881300449,0.8534046115353704,0.9447897784411907,1.188373869098723,1.2051489390432835,0.9911253254860639
92,parallel,0.896556843072176,0.9324902094900608,1.1387254316359758,1.440619055368006,1.5489111002534628,1.1834169957786798
93,parallel,1.033158203586936,1.1111914590001106,1.2707592956721783,1.702077248133719,1.8012221958488226,1.381573454476893
94,parallel,1.2178214080631733,1.3144236585125328,1.5215968061238527,1.7432075021788476,2.150370594114065,1.5544708335772157
95,parallel,1.239940032362938,1.2650161804631352,1.46207310911268,1.857931400090456,2.007566748186946,1.524492530710995
96,parallel,1.1560364346951246,1.1736834857612848,1.335475379601121,1.6494894688948987,2.1306171398609877,1.4313339974731207
97,parallel,0.8813772723078728,0.9103133890777827,1.04754644818604,1.961957316659391,1.965229308232665,1.2458294678479434
98,parallel,1.5738642290234566,1.6113246340304612,1.82604696508497,2.1672072460874916,2.2858381271362305,1.8726166641339659
99,parallel,1.3758197128772736,1.3956430479884148,1.6029226863756776,1.930384180881083,2.125100279226899,1.652484217658639
100,parallel,1.4881547149270773,1.4942380605265497,1.5732618905603886,1.7148890463635327,1.7382849715650082,1.5933182567358017
101,parallel,2.061521017923951,2.116132018901408,2.331127497367561,2.5273155197501183,2.7681875620037317,2.3404123090207576
102,parallel,2.6383086647838354,2.7402959711849686,2.9281136095523834,3.0516326911747456,3.2514726519584656,2.900810274668038
103,parallel,2.042941275984049,2.144671489298344,2.340666100382805,2.648677979595959,2.747784085571766,2.3535891281440855
104,parallel,2.1423286832869053,2.2817579729482533,2.401405230164528,2.824562147445977,2.9917144309729338,2.4616950208321215
105,parallel,4.746159922331572,4.999754905700684,5.5406469674780965,6.47000348046422,7.7219039388000965,5.745882344804704
106,parallel,2.8463684860616922,2.925367140583694,3.0591195533052087,3.3674998216331002,3.5011761635541916,3.140651181899011
107,parallel,2.646976752206683,2.7307354426011443,3.00871030241251,3.1713727423921227,3.341858934611082,2.9972852589562535
108,parallel,2.4054318107664585,2.572720897011459,2.9393371418118477,3.215641429275274,3.2432627137750387,2.881723570637405
109,parallel,2.6852368898689747,2.7263356192037462,2.9070700695738196,3.4915416866540907,3.615378901362419,3.020802416652441
110,parallel,2.899592947214842,3.041039992310107,3.1617153771221638,3.5252642700448633,3.6542429123073816,3.233072310499847
111,parallel,2.810311632230878,2.813171244226396,3.129802653566003,3.454690399765968,3.55795631185174,3.147404160164297
112,parallel,4.600778134539723,4.905373684503138,5.2666531801223755,5.741703569702804,5.950991744175553,5.290922908484935
113,parallel,3.758968137204647,3.8977422419935466,4.315526443533599,5.19576499518007,5.723767017945647,4.470547039806843
114,parallel,1.7879819199442863,1.966283407062292,2.2934688050299883,2.5841830551624296,2.916088627651334,2.3067817742004992
115,parallel,1.8712083101272583,2.02026839479804,2.312709636054933,2.6002366740256546,2.924889989197254,2.3350676270201802
116,parallel,1.6341193094849586,1.6715084850788116,1.8884026100859046,2.180678749829531,2.2690749745815992,1.9129416923969984
117,parallel,3.1198679637163877,3.311654449440539,3.489952003583312,3.897920593433082,4.104871625080705,3.5576062627136706
118,parallel,1.7055767253041267,1.8249145176261663,2.0650066351518035,2.2228572491556404,2.239270869642496,2.0210624607279897
119,parallel,1.9555490612983704,2.0282297004014254,2.1877751164138317,2.526887566782534,2.5537429247051477,2.2336050290614367
120,parallel,2.559339741244912,2.571918106265366,2.7967671463266015,3.167422233521938,3.5538846012204885,2.836394737288356
121,parallel,0.7063659410923719,0.7200277928262949,0.7704359022900462,0.8229450054466725,0.909932691603899,0.7728117644786835
122,parallel,0.7215423583984375,0.7215792588889599,0.8689859276637435,0.992631567083299,1.289308287203312,0.881999378092587
123,parallel,0.706938860937953,0.788110525533557,0.8509000428020954,1.0592074511572718,1.0709609128534794,0.876776977442205
124,parallel,0.7230194658041,0.7245620209723711,0.8569599837064743,0.9393675673753021,1.277647141367197,0.8706153919920325
125,parallel,2.305915681645274,2.3068208433687687,2.487587067298591,2.9080250017344955,2.9483091458678246,2.5619189886376263
126,parallel,1.9377547092735767,1.9539668237790464,2.203101380728185,2.344092232733965,2.435579663142562,2.1612740136682986
127,parallel,1.4664794392883778,1.4890600902959705,1.6592897195369005,1.8691067913547157,2.3531032390892506,1.7078830327838659
128,parallel,1.684965943917632,1.6893619084730744,1.8528159279376268,2.0736421633511783,2.277571376413107,1.896922155097127
129,parallel,2.217288026586175,2.2585369193926454,2.605879118666053,3.2926081454381344,3.4960238076746464,2.7394623670727016
130,parallel,2.512712324038148,2.655937767587602,2.8884667698293924,3.068094006553292,3.1953542195260525,2.8876689134165643
131,parallel,2.1161251291632652,2.189643177390099,2.3400303488597274,2.575586799532175,2.7047580294311047,2.3778780728578566
132,parallel,0.5466859545558691,0.5504654033109546,0.710448439233005,0.8279673783108592,0.9092080611735582,0.7032163234427571
133,parallel,0.7082188744097948,0.7125321816653014,0.7818008782342076,0.8400457462295889,1.0014620386064053,0.7881285786628723
134,parallel,0.8914282396435738,0.9544806603342295,1.065122451633215,1.2467217233031989,1.4228854496032,1.105605207197368
135,parallel,1.9250174909830093,1.9262739701196552,2.360198250040412,2.69387153275311,2.791116204112768,2.322935132868588
136,parallel,3.0610090158879757,3.20396227221936,3.4122820990160108,3.659431689791381,3.8177706468850374,3.439237213507295
137,parallel,1.9245387222617865,1.951774370484054,2.2005983823910356,2.60449364837259,3.122884491458535,2.268813279271126
138,parallel,2.831871485337615,3.0927269704639913,3.32155202049762,3.9091686885803933,4.333254884928465,3.4287859121337534
139,parallel,2.738726105540991,2.8625745000317693,3.2806125404313207,3.536714520119131,3.6481181755661964,3.214826235733926
140,parallel,4.124979296699166,4.196283208206296,4.5288238590583205,5.000213558413089,5.389103913679719,4.5779511179775
141,parallel,1.371821315959096,1.3727758169174196,1.5114183248952031,1.7784620661288497,2.208316393196583,1.6006613919511437
142,parallel,1.3495678305625916,1.4270210767164828,1.5578536242246628,1.7046928863972424,1.7506934683769941,1.5513835377991199
143,parallel,2.149747010320425,2.3004532823339106,2.4505179673433304,2.682865490205586,3.0203400142490864,2.5036072483286262
144,parallel,1.7460433840751648,1.7665750218555332,1.9221489615738392,2.2893102409318087,2.4075019638985395,2.0024992365390064
145,parallel,1.05070061981678,1.0658486567437648,1.1742391930893064,1.3202639281749724,1.3897760268300772,1.190955825150013
146,parallel,1.4665597565472126,1.4907224347814918,1.5901571540161967,1.9423586830496788,2.2623115107417107,1.6687660939991473
147,parallel,1.580434639006853,1.6112411858513953,1.7515899064019322,1.936256089620292,2.412772811949253,1.7897453762590885
148,parallel,1.010184759274125,1.0899275239557027,1.2824600962921977,1.6633828641846775,1.7401555366814137,1.3575638581067324
149,parallel,1.8347857240587473,1.8587666088715196,2.0236265901476145,2.171038903668523,2.1771865636110306,2.0117495389655233
150,parallel,2.263793783262372,2.493505418673158,2.7004552744328976,2.8619116937741635,2.977935239672661,2.6707251707091926
151,parallel,2.69676804728806,2.7939064126461743,3.0912492033094168,3.4856715772300957,3.620806960389018,3.1202819839119913
152,parallel,3.8375262022018433,3.8460994541645053,4.023346693255007,4.539456605352461,4.548004817217588,4.131550767831504
153,parallel,2.827292136847973,2.878507994301617,2.9967912938445807,3.548299755528569,3.7864870205521584,3.154691175930202
154,parallel,3.9130859933793545,4.024904740788043,4.253580371849239,4.824710809439421,4.862194268032908,4.370316119678319
155,parallel,3.7848107255995274,3.8002149537205696,4.06897793058306,4.606833574362099,4.757046993821859,4.177974497713149
156,parallel,4.782694149762392,4.942822328023612,5.238274786621332,6.23504748698324,6.45273794606328,5.449971139989794
157,parallel,3.0954792089760303,3.1016133556142447,3.42681697383523,3.6697878254577514,3.9418659899383783,3.4123191840946676
158,parallel,4.134779708459973,4.190102621354162,4.484752614051104,4.8581538394093515,5.299962654709816,4.56087952926755
159,parallel,1.03549032099545,1.0706310560926795,1.1809388510882854,1.3745258945971726,1.8840391002595425,1.2469338320195675
160,parallel,1.4877905864268541,1.4966392911970616,1.6193618541583419,1.839872602187097,1.9607167281210423,1.6589629335328937
161,parallel,2.0632969308644533,2.0845753325149414,2.323236403055489,2.9120609702542426,3.172561936080456,2.42131271623075
162,parallel,0.6583036854863167,0.658382017724216,0.8294969974085689,1.1964618653059005,1.2267914935946465,0.8998562345281244
163,parallel,1.069906573742628,1.0722712008282542,1.120757333934307,1.413628822378814,1.5872539803385735,1.2182886080816389
164,parallel,0.9115167520940304,0.9497779708355666,1.1301364647224545,1.6792772121727464,1.9335254710167646,1.2594193825498223
165,parallel,0.793198712170124,0.8851384082809091,1.0095753530040383,1.09170705024153,1.1080124285072088,1.0010716134682298
166,parallel,0.994798319414258,1.0014603532850743,1.1334296753630042,1.4113094009459017,1.5855769831687212,1.1856059422716498
167,parallel,1.2967717945575714,1.382276262715459,1.4942329283803701,1.792892237752676,1.9417390935122967,1.5490723751485347
168,parallel,1.5932141933590174,1.632865597680211,1.8148131323978305,2.056842229515314,2.09783673658967,1.8359780747443437
169,parallel,1.0787409711629152,1.0874022867530584,1.2207821551710367,1.472068778052926,1.5381988994777203,1.2709028208628297
170,parallel,0.8206280022859573,0.8269514726474881,0.8909288793802261,1.125740282423794,1.4858400877565145,0.9759193811565637
171,parallel,1.134438345208764,1.1345330137759446,1.3256902853026986,1.6752918263897298,1.8094339221715927,1.3809997383505106
172,parallel,1.2784723415970802,1.2860230131074788,1.4321349179372191,1.704267701879144,1.764248289167881,1.4809715751558543
173,parallel,1.4431517533957958,1.5250594295561313,1.695241628214717,1.8449503473937512,2.0344698149710894,1.6850800864398479
174,parallel,1.4002871327102184,1.481947155483067,1.8458298426121473,2.502095485851169,2.721420092508197,1.9084807453677057
175,parallel,1.923468267545104,1.9936752829700708,2.1433271057903767,2.7593315154314038,3.311697965487838,2.3309321703389285
176,parallel,0.776369521394372,0.815383473597467,0.951815084554255,1.1518217278644443,1.21737140417099,0.969951624237001
177,parallel,1.3468180317431688,1.4493466733023526,1.6195215815678239,2.3291469931602475,2.4746890421956778,1.7391501462087036
178,parallel,1.927422434091568,1.9342481480911375,2.154971490614116,2.5913258261978624,2.9505698811262846,2.245874022692442
179,parallel,2.308046406134963,2.3830330694094304,2.7689839247614145,3.5305732859298584,4.2230304684489965,2.941642203554511
180,parallel,2.4861002787947655,2.498358564078808,2.644626804627478,3.098688649386167,3.130935862660408,2.711481287702918
181,parallel,4.5601945500820875,4.6438162013888356,5.197675386443734,5.7364186335355045,5.8901492320001125,5.215892081893981
182,parallel,2.6712415032088757,2.700000227056444,3.0019898591563106,3.19313038662076,3.598245969042182,3.018970485776663
183,parallel,2.0004446115344763,2.09462641812861,2.612614130601287,3.059227533452213,3.201353009790182,2.5725056415423753
184,parallel,1.9898888058960438,2.0609263740479946,2.2214885549619794,2.437226677499712,2.5258584823459387,2.2410590182989836
185,parallel,1.0822225771844387,1.1280365344136953,1.2184537649154663,1.2890383379533887,1.3599549066275358,1.209466883726418
186,parallel,1.3815964218229055,1.4061646651476623,1.495909265242517,1.8538359967991709,1.8620290774852037,1.5596355272457003
187,parallel,1.596707258373499,1.6267442107200623,1.9692736696451902,2.0861447250470517,2.4554573148489,1.9309907665476203
188,parallel,1.0490866173058748,1.1165343169122934,1.2070709066465497,1.3817560989409683,1.5613414086401463,1.2431511614471673
189,parallel,1.39035489782691,1.4188758857548236,1.5581890158355236,1.8233539840206503,1.9860174767673016,1.6111041139811277
190,parallel,1.61327432282269,1.61493995282799,1.6749468464404345,2.4497792780399323,2.9068513680249453,1.893130236491561
191,parallel,1.5569694302976131,1.6366546196863054,1.869762192480266,2.1271795967593787,2.4288885165005922,1.9152363704517483
192,parallel,2.3741476461291313,2.395636555925012,2.5248353024944663,2.7532383859157563,3.002188205718994,2.5649980776011945
193,parallel,2.510569913312793,2.618877920694649,2.777191024273634,3.219562674500048,3.470593923702836,2.897739917039871
194,parallel,2.2236026767641306,2.3250531490892175,2.478387567214668,2.8385461440309885,3.0279877688735723,2.56626145131886
195,parallel,1.5371067561209202,1.5976041531190277,1.688742053695023,1.8500113146379589,1.9189889412373304,1.7148347983136774
196,parallel,1.971187660470605,2.004203866422176,2.24348799046129,2.6194107523187995,2.928759967908263,2.3098952239379287
197,parallel,1.7569403015077114,1.8407975547015667,1.950873508118093,2.3219321954995396,2.336347281932831,2.014688884653151
198,parallel,1.5465472489595413,1.6806264117360117,2.000837391242385,2.3242843074724076,2.3323796316981316,1.9834827229380607
199,parallel,0.9556959811598063,0.9840744063258171,1.10076339635998,1.3327783558517696,1.4103181585669518,1.1272946607321501
200,parallel,1.1733373533934355,1.182793647237122,1.239733200520277,1.7383015954867005,2.0701587926596403,1.4245960898697376
201,parallel,1.0279352758079767,1.0344780653715133,1.1265816427767277,1.3160617211833596,1.334436671808362,1.1663709986954927
202,parallel,1.1272068861871958,1.1321912083774806,1.2181972116231918,1.350445124693215,1.3626314345747232,1.2372565869241954
203,parallel,1.162347262725234,1.207771870493889,1.2927946718409657,1.4912265408784149,1.763867286965251,1.3478504467755557
204,parallel,2.0187080204486847,2.257215718924999,2.547995360568166,2.745916106365621,3.137054320424795,2.5208459444344045
205,parallel,1.6565855089575052,1.7148905185982584,1.882091854698956,2.0679284039884807,2.068932693451643,1.8868951493874193
206,parallel,1.7632346395403147,1.7694771507754923,1.9462146209552884,2.1016764329746365,2.2160135935992002,1.9475303646177053
207,parallel,0.7447211295366287,0.7696629945188761,0.8470690352842212,0.9775489304214715,1.0372819062322378,0.8686312276870012
208,parallel,3.5756683964282274,3.577373052574694,4.026370210573077,4.52150309868157,4.659714097157121,4.030672072991729
209,parallel,1.945368541404605,1.983196729235351,2.357653856277466,2.5530340906232594,2.5641365349292755,2.3058727577328684
210,parallel,2.725245488807559,2.728721336647868,3.060454959049821,3.4243099758401514,3.8847534768283367,3.1065924813970924
211,parallel,0.9611028879880905,1.0209545448422432,1.2343285670503974,1.5730232708156109,1.6530156955122948,1.2642130758613348
212,parallel,1.1444509457796812,1.1798177005723118,1.2660876661539078,1.4760614879429341,1.477481972426176,1.305024558864534
213,parallel,1.042785819619894,1.1068293349817395,1.1822555977851152,1.4213613612577318,1.4988054912537336,1.2199658818542958
214,parallel,1.4202724117785692,1.5129745811223985,1.6921587213873863,2.005302651040256,2.027754317969084,1.7145737597718835
215,parallel,1.5138543117791414,1.6162242855876685,1.6722855186089873,2.256439809501171,2.969863224774599,1.8339735727757216
216,parallel,2.514258349314332,2.6275178553536533,2.7884551640599966,3.1838989000767466,3.187502082437277,2.819737063162029
217,parallel,1.017247823998332,1.0287647500634194,1.1893171221017838,1.6422393480315802,2.0085965525358915,1.3171459652483464
218,parallel,1.1883472725749016,1.20225064214319,1.289646351709962,1.4676939129829407,1.7377287857234478,1.3236064428463579
219,parallel,1.0569053068757057,1.230731062218547,1.4181815953925252,1.6267817603424193,1.6562346331775188,1.408504132926464
220,parallel,1.9158282484859228,1.9830540606752038,2.1383430510759354,2.5831679562106724,2.9904402643442154,2.2832814566791058
221,parallel,0.9005363155156374,0.9435242118313909,1.1289819488301873,1.470122696645558,1.5305038634687662,1.1570963127538563
222,parallel,1.48437912017107,1.4944214431568978,1.6377909807488322,1.8402417320758102,2.1628753505647182,1.6823762625455856
223,parallel,2.0710502825677395,2.0778099874034526,2.2358760088682175,2.6622499523684384,2.716233279556036,2.299306285753846
224,parallel,2.8983392007648945,2.9033024592325094,3.144999234005809,3.706330525130033,3.742619726806879,3.2314559541642667
225,parallel,3.2135735619813204,3.2940840067341925,3.7907792953774333,4.420375300385057,5.174272051081061,3.874259745515883
226,parallel,3.099897922948003,3.190733378753066,3.610537238419056,4.675985355488955,5.278338812291622,3.7753388646990063
227,parallel,0.9679164998233318,1.0363526571542026,1.2767573613673449,1.5094039672985673,1.6517099160701036,1.293963790871203
228,parallel,1.2242891937494278,1.3183900211006403,1.4439268903806806,2.0288562750443817,2.129291284829378,1.5558144072070719
229,parallel,1.2624458819627762,1.2963987488299606,1.3345426702871919,1.4142291769385338,1.450080068781972,1.3456020044162869
230,parallel,2.1265075393021107,2.2611950002610683,2.668790217489004,3.087910908460617,3.405680501833558,2.6708707278594375
231,parallel,2.056518942117691,2.0859076850116254,2.395064488053322,3.4663458019495006,3.780525282025337,2.5410181313753126
232,parallel,2.090527568012476,2.1314746838063003,2.430768138729036,3.0581283228471876,3.217760171741247,2.5524208599701526
233,parallel,2.030245488509536,2.1657111437991263,2.373568207025528,2.718827863782644,3.0401850659400225,2.4183272464200853
234,parallel,2.688648482784629,2.6992921117693185,2.990912244655192,3.766132015362382,3.9724584091454744,3.1265929147601126
235,parallel,2.611930202692747,2.6362607084214686,3.0374432634562254,3.529290714301169,3.8852231446653605,3.107243578135967
236,parallel,1.9722666833549738,1.9812256990000605,2.174401605501771,2.5061102909967303,2.5478823017328978,2.2033339746296408
237,parallel,2.513889653608203,2.60370307713747,2.763041048310697,3.0540515152737497,3.2159795965999365,2.8042217627167703
238,parallel,2.382037216797471,2.482710021175444,2.8355449847877026,3.352382094599306,4.4958794713020325,2.971010842174292
239,parallel,1.6182952914386988,1.625755317695439,1.7984496299177408,2.002417534776032,2.1629041265696287,1.8130177570506931
240,parallel,2.445637632161379,2.4633029071614145,2.562638479284942,2.983329306915402,3.9629158060997725,2.727103905566037
241,parallel,2.798607040196657,3.055122060701251,3.1464849086478353,3.567765425145626,3.7104564402252436,3.2611471811309456
242,parallel,2.778934482485056,2.855823455564678,2.981841331347823,3.3405562149360777,3.538229700177908,3.0411698572337627
243,parallel,0.9545092154294252,0.992788034491241,1.1837250338867307,1.4325861746445299,1.6068496145308018,1.2039454627782107
244,parallel,1.684586476534605,1.7268284153193234,1.8926693024113774,2.2354171721264717,2.2760347835719585,1.966719420067966
245,parallel,1.5039708241820335,1.6309169018641114,1.8022072641178966,1.944933713786304,1.9755559526383877,1.793110028281808
246,parallel,1.2731427140533924,1.3053298911079765,1.5121732344850898,1.6030741659924388,1.819728383794427,1.4824547756463289
247,parallel,1.477536603808403,1.5269074115902186,1.804074096493423,1.9724898748099804,2.0827300902456045,1.796470300666988
248,parallel,2.0837639085948467,2.1700602637603876,2.332139759324491,2.6391581226140257,2.9691258426755667,2.3783187257125973
249,parallel,2.8676064144819975,3.012662125378847,3.4273761063814163,3.661950455233455,3.8390990383923054,3.3574103277176617
250,parallel,2.743131782859564,2.77833649199456,2.9693976044654846,3.3445750977844,3.8164591137319803,3.0495934760198
251,parallel,3.3437315467745066,3.3838152980431917,3.7094879718497396,4.213988326303661,4.432001676410437,3.768416511081159
252,parallel,3.1595205161720514,3.365572717785835,3.63355556409806,4.114604053460061,4.174459336325526,3.6824446726590394
253,parallel,3.8189746476709843,4.000948783010244,4.62502664513886,5.314714365266263,5.899472212418914,4.6632698943838475
254,parallel,3.5334727875888348,3.5575806397944687,3.6844152323901653,4.042701012641191,4.255399342626333,3.771025890298188
255,parallel,2.1975581981241703,2.2239978153258564,2.3789779702201486,2.819401171989739,2.9200726486742496,2.471529111079872
256,parallel,2.477328598499298,2.570505626127124,2.970870044082403,3.215751709975302,3.2951304502785206,2.937922203540802
257,parallel,2.242443097755313,2.2486041435971855,2.5778223304077983,3.051122846081853,3.144425179809332,2.6201893920078874
258,parallel,6.821189738810062,6.936804262921214,7.184128190390766,7.905469351448119,8.697370583191514,7.3371108351275325
259,parallel,2.640614176169038,2.69292564895004,2.9305129470303655,3.1284470489248632,3.3154282700270414,2.913093139231205
260,parallel,3.2603819128125906,3.283598932996392,3.6893639070913196,4.268534037284553,4.953881012275815,3.779583724401891
261,parallel,3.928979614749551,3.9483461026102304,4.5982512924820185,4.8960852608084675,5.304780827835202,4.572151876799762
262,parallel,5.233944665640593,5.242474819533527,5.799426885321736,6.44925784599036,6.926661102101207,5.843942283093929
263,parallel,4.060637544840574,4.095360825955868,4.3652239497751,4.884427892789245,4.951658591628075,4.452212040871382
264,parallel,5.494335079565644,5.4989208355546,5.986596115864813,6.547273108735681,6.73493936099112,6.025221372209489
265,parallel,4.829235892742872,4.942802350781857,5.110652878880501,5.410585835203529,5.790804298594594,5.191372960433364
266,parallel,5.303946565836668,5.5420120082795625,6.044835845939815,6.579897424578666,6.802548000589013,6.051555575057864
267,parallel,5.055766973644495,5.453772548027336,6.015791497193277,6.8624659169465305,7.407798076048493,6.136446436308324
268,parallel,4.8945728074759245,4.980760650523007,5.425477002747357,6.142170131020248,6.968339305371046,5.52183109652251
269,parallel,5.206177543848753,5.587900567241013,5.969459113664925,6.436256396584213,6.794084779918194,6.012364950403571
270,parallel,5.428199164569378,5.506127485260367,5.776522779837251,6.368127284199,6.892262237146497,5.902715457417071
271,parallel,3.8132067415863276,3.9765332160517572,4.181822383776307,4.6407070843502884,5.036031814292073,4.2580975394696
272,parallel,4.213789694011211,4.261333458125591,4.484251167625189,4.80832991618663,5.395680772140622,4.551134643889964
273,parallel,4.317883189767599,4.438469141349197,5.029964878223836,5.528041490912437,5.604896113276482,4.959276846423745
274,parallel,3.483912179246545,3.493052032776177,3.94719232711941,4.263135904818773,4.4261921886354685,3.937420676089823
275,parallel,3.8585409596562386,3.9338594993576406,4.174634067341685,4.421288220584392,4.604031700640917,4.1909008610993626
276,parallel,3.8782722745090723,4.032437887042761,4.253910303115845,4.526982963085175,4.633841851726174,4.263951957412064
277,parallel,4.1905858386307955,4.493208057247102,4.876216450706124,6.14032185897231,6.695785492658615,5.072688844613731
278,parallel,3.9097904469817877,4.090896399877965,4.216760060749948,4.996078749187291,5.5891484301537275,4.3866011146456
279,parallel,4.6887521259486675,4.7435240326449275,4.818762262351811,5.277049850299954,5.959871731698513,4.9958258347585796
280,parallel,2.1487578582018614,2.2185004575178024,2.331564186140895,2.7081139540299772,2.9656235426664352,2.4128748452290893
281,parallel,2.3613591380417347,2.4908568128943447,2.80891081225127,3.4569333747029303,3.6844473723322153,2.9268237989395858
282,parallel,2.6190683599561453,2.7235607422888277,2.9487938713282347,3.280231799557805,3.708807524293661,3.006318932585418
283,parallel,3.1388756930828094,3.1876064788550136,3.442206515930593,4.0041793147102,4.415962880477309,3.5231360277161
284,parallel,3.623406717553735,3.6260791298002,4.185786752030253,5.224950275570153,5.939552642405033,4.449191860482097
285,parallel,1.0484540704637766,1.0727615728974342,1.284156933426857,2.134585518203676,2.182620393112302,1.439352672919631
286,parallel,1.5263915099203587,1.553790905326605,1.6840075217187405,1.7563844010233878,1.8106107413768768,1.6687730856239795
287,parallel,1.848704220727086,1.9114028681069613,2.134634232148528,2.226344686932862,2.2442189529538155,2.0802117001265286
288,parallel,2.2342860028147697,2.2551034601405266,2.6254597743973136,3.181209281645715,3.718440731987357,2.7220810616388915
289,parallel,2.4446721337735653,2.461579758487642,2.807686723768711,3.2923356560990213,3.336620692163706,2.8164997501298785
290,parallel,2.4556882102042437,2.469730358943343,2.65744262188673,3.134973196685314,3.6515586096793413,2.7506133971735833
291,parallel,2.868332175537944,2.8728851482272146,2.9951229579746723,3.3403793461620808,3.433704797178507,3.0672134231776
292,parallel,1.3642318602651358,1.3656542893499135,1.6723724650219083,1.87969217505306,1.9240505695343018,1.6523017097264527
293,parallel,0.3360034395009279,0.3664748694747686,0.39198213815689087,0.4727161886170506,0.53414012119174,0.41092386841773987
294,parallel,0.5814669318497181,0.5907700380310417,0.6705099260434508,0.9667452832683919,1.2643242850899696,0.7361452789977193
295,parallel,0.6109804734587669,0.6145532412454485,0.6629561483860016,0.7034279135987163,0.726849926635623,0.6577884985134006
296,parallel,0.6317860297858715,0.6731605254113674,0.7133248019963503,0.9271745484322308,1.2036065198481083,0.7913209468126297
297,parallel,0.6429742742329836,0.6660941196605563,0.8032023189589381,1.2281464984640478,1.2889960929751396,0.89066190905869
298,parallel,0.6386613249778748,0.6391976309940219,0.6809422904625535,0.7836019564419984,1.0185634661465883,0.7149022039026022
299,parallel,0.3617513123899698,0.36463502068072556,0.42245070915669203,0.5199754061177373,0.5377162992954254,0.4324004603549838
300,parallel,0.3554794006049633,0.36863599959760907,0.4475777819752693,0.5182877212762832,0.5447943434119225,0.44338484238833187
301,parallel,0.34470379538834095,0.3726965758949518,0.42626229114830494,0.5268365744501352,0.5813729949295521,0.44644484352320435
302,parallel,0.34350368194282055,0.34627380538731817,0.4058036357164383,0.5064090948551894,0.5801001824438572,0.42633922416716813
303,parallel,0.3361272010952234,0.3609674874693155,0.39545788429677486,0.5105221047997475,0.6128825768828392,0.4216942023485899
304,parallel,0.5677850842475891,0.575554810091853,0.6899577090516686,0.8099205233156681,0.8293341509997845,0.691154196113348
305,parallel,0.60406544059515,0.6232126176357269,0.7289622593671083,1.4311696130782368,1.4613257460296154,0.8433703526854515
306,parallel,0.32168239168822765,0.4072897946462035,0.5078384932130575,0.8062125630676746,0.8597247116267681,0.5568628316745162
307,parallel,0.35372340492904186,0.3634445803239941,0.4665819210931659,0.697855857387185,0.7607144080102444,0.48456463068723676
308,parallel,0.7809015847742558,0.8597193025052547,1.0157971242442727,1.108603340946138,1.1178393047302961,0.9910855919122696
309,parallel,0.8695598114281893,0.8795057056471706,0.9550309851765633,1.3156266953796147,1.3854601830244064,1.059432102739811
310,parallel,0.35850618965923786,0.36045581866055726,0.3987809456884861,0.45434497185051437,0.5189303923398256,0.4090636620298028
311,parallel,1.2934856805950403,1.3726747551932932,1.4312509838491678,2.097521673887968,2.140392007306218,1.5814312705770135
312,parallel,0.8570599872618914,0.8578503118827939,1.0019705248996615,1.2168552242219448,1.4525859914720058,1.0478510059416295
313,parallel,0.34707951359450817,0.3603797381743789,0.4414980821311474,0.6197603667154907,0.7207642830908298,0.4885796129703522
314,parallel,0.3300655912607908,0.38461596593260766,0.44238484278321266,0.4856702324002981,0.5067176874727011,0.43392333630472424
315,parallel,1.3880600929260254,1.5139265697449444,1.7122247498482466,2.1237846005707977,2.216793892905116,1.7460228607058526
316,parallel,1.4374808128923178,1.4551882673054934,1.5743656428530812,1.7775565337389707,1.803196145221591,1.5924878496676684
317,parallel,1.5139755085110664,1.5425705455243586,1.6402651807293296,1.9041073199361562,2.0805716682225466,1.7017694879323244
318,parallel,1.9126295614987612,2.009707131236792,2.1337390653789043,2.6069697272032495,4.0010239239782095,2.3389508148655294
319,parallel,3.0194243602454662,3.2735791826620697,3.842549408785999,4.07345303054899,4.088411919772625,3.7038051333278417
320,parallel,3.554795691743493,3.628681128844619,3.912453506141901,4.052912064455449,4.240260362625122,3.8640317948535086
321,parallel,1.8023249935358763,1.8140424398705364,2.0839014761149883,2.2782374914735555,2.6255256701260805,2.108149139396846
322,parallel,1.8295444678515196,1.8909349599853158,2.083125059492886,2.4905484961345787,3.2879246529191732,2.2133062167093156
323,parallel,1.3838934022933245,1.3938792899250985,1.5660265190526843,1.8323689933866263,1.8752405773848295,1.593625446408987
324,parallel,1.4852340947836637,1.48684165161103,1.5748990140855312,1.8304248789325357,2.044863048940897,1.6255231095477938
325,parallel,1.7827226966619492,1.972297121025622,2.1047602612525225,2.64923099540174,2.9126126654446125,2.1864718379452825
326,parallel,1.4051552657037973,1.4299126382917167,1.5313411727547646,1.6898580556735396,1.7244332302361727,1.557252830453217
327,parallel,2.0805092342197895,2.1548696905374527,2.5714055756106973,2.8782702445983883,2.927076829597354,2.525238937139511
328,parallel,1.515110682696104,1.5388665284961462,1.595468645915389,1.7448734013363718,1.9942791145294905,1.6437013113871217
329,parallel,2.71835158765316,2.732221892289817,2.997725593857467,3.5570028150454163,3.774732595309615,3.087256094440818
330,parallel,3.193350238725543,3.2036710957065226,3.406416521407664,3.662658797763288,3.66316694393754,3.434532656520605
331,parallel,1.7756861429661512,1.7882538696750998,2.0301563292741776,2.664910304732621,2.717281872406602,2.128983914479613
332,parallel,1.7584523558616638,1.866304042376578,2.0523770628497005,2.606102786585688,3.0179900247603655,2.190785802900791
333,parallel,2.1979957036674023,2.3208456894382836,2.776657094247639,3.0220378378406165,3.6803027596324682,2.7501346115022898
334,parallel,1.5839278120547533,1.6252434549853205,1.8324800236150622,2.1524168409407136,2.5230963565409184,1.8888931445777417
335,parallel,1.9729821924120188,2.072231600433588,2.258666598238051,2.70287194121629,2.940415011718869,2.3120168371126057
336,parallel,2.1290198247879744,2.3387234147638085,2.544745351187885,2.6851910000666974,2.8717163931578398,2.526797254011035
337,parallel,1.0106849689036608,1.021006385795772,1.214866366237402,1.4097712442278862,1.6268167980015278,1.2266666620969773
338,parallel,1.652218870818615,1.6831065662205218,1.7850481672212481,2.2023860247805715,2.255014380440116,1.8858811063691974
339,parallel,2.1566714216023684,2.270119054429233,2.5497229686006904,3.1651883561164142,3.2809350695461035,2.6162617413327096
340,parallel,0.7001486290246248,0.7074664043262602,0.7826955514028668,0.8808788225054741,0.9026274606585503,0.7968667630106211
341,parallel,0.6976811420172453,0.7423396857455373,0.8346165046095848,0.9266343915835024,0.9477634411305189,0.8333473915234209
342,parallel,0.7130390908569098,0.7397755095735192,0.8542894311249256,1.1013008285313843,1.3058980759233236,0.9027140719816089
343,parallel,0.680119726806879,0.735568287782371,0.7972485134378076,0.9467235743999481,0.9476692173629999,0.8127624541521072
344,parallel,0.7160341013222933,0.7201157813891768,0.7990144323557615,0.9410426428541541,0.9705126751214266,0.8149202035740017
345,parallel,0.6878948658704758,0.7068300813436508,0.7665039245039225,0.9366684097796678,1.0548961497843266,0.8105313800275326
346,parallel,1.0344569105654955,1.1068254427984356,1.2444545971229672,1.5573213731870055,1.8797764219343662,1.3188783910125494
347,parallel,1.0422289781272411,1.0750055169686674,1.331341958604753,1.5977938581258058,1.6643665675073862,1.3219065645709633
348,parallel,1.4827393889427185,1.618624779768288,1.819282996468246,2.087167339399457,2.5996760595589876,1.8634393004700542
349,parallel,1.051971958950162,1.0781527178362011,1.1952594825997949,1.3445393754169344,1.3709297087043524,1.2163259085267781
350,parallel,1.0149907171726227,1.1682657675817607,1.3545975554734468,1.4959757460281253,1.5067344065755606,1.3371230751276015
351,parallel,1.4357689209282398,1.4556854845955969,1.6031488189473748,1.7642769906669855,1.9459357485175133,1.6202202897518874
352,parallel,1.305115619674325,1.3588872417807578,1.5013169227167964,1.7322632502764463,1.8311039432883263,1.5329092634841799
353,parallel,1.0479340478777885,1.0696046790108085,1.2254155138507485,1.519665991142392,2.0018029790371656,1.3133153608068824
354,parallel,1.3674421459436417,1.4168993527069689,1.5942337000742555,2.2269938746467233,2.3712924867868423,1.736739838309586
355,parallel,1.0220430679619312,1.075212877802551,1.2136048628017306,1.2939333086833358,1.3031230680644512,1.192158292233944
356,parallel,1.5143344551324844,1.5310686783865095,1.6135466136038303,1.8536848936229944,2.115934668108821,1.6785364124923945
357,parallel,2.320581717416644,2.3308017920702695,2.3993481304496527,2.5731152668595314,2.65777326002717,2.4378668090328572
358,parallel,2.1022517066448927,2.137734433449805,2.2709260834380984,2.4985294032841923,2.5469225123524666,2.286526422761381
359,parallel,1.0343860927969217,1.1460516843944788,1.2243730369955301,1.4462512198835609,1.5755577571690083,1.2693342361599207
360,parallel,1.3789341524243355,1.6649498326703907,1.825520409271121,2.188979197666049,2.285497771576047,1.8698795871809124
361,parallel,1.1376301497220993,1.2061265092343092,1.445817214436829,1.556656295247376,1.8876881934702396,1.4385061658918858
362,parallel,1.4375295843929052,1.4439347783103584,1.5414822362363338,2.0215204417705532,2.220394207164645,1.659089195355773
363,parallel,2.2137074917554855,2.2694261059165,2.3945941533893347,3.1550199372693895,3.780231175944209,2.609354697726667
364,parallel,2.1905381623655558,2.204297073185444,2.4799113608896732,3.2408551843836904,3.310927467420697,2.6732931306585668
365,parallel,1.2824326902627945,1.334895654208958,1.444458730518818,1.759882628545165,1.830029347911477,1.504154827259481
366,parallel,1.6832357291132212,1.7113564342260361,2.073656989261508,2.6878064084798092,3.1563375424593687,2.195288985967636
367,parallel,1.2354034595191479,1.2577897543087602,1.3556653894484043,1.7607428906485438,1.8922467287629843,1.4238407699391247
368,parallel,1.5798724200576544,1.622235205769539,1.8413990521803498,2.27069652415812,2.3413879834115505,1.8980608306825162
369,parallel,2.2652858048677444,2.394921073690057,2.714142870157957,3.184648731537163,3.209704266861081,2.7728585267439483
370,parallel,2.437804566696286,2.4593511305749414,2.7427329840138555,3.317385493405163,3.538796756416559,2.8192110106348993
371,parallel,1.083086222410202,1.1879883104935287,1.3058627909049392,1.3943571027368307,1.4062077458947897,1.292094988375902
372,parallel,1.398354671895504,1.4257726734504104,1.8131698556244373,2.084348855353892,2.381836913526058,1.7933530136942863
373,parallel,1.0314686689525843,1.09947553537786,1.3084965012967587,1.5929899929091333,1.615221705287695,1.339301123470068
374,parallel,1.4648990780115128,1.467714713513851,1.7300615943968296,2.1417054317891595,2.3190001249313354,1.774865377135575
375,parallel,2.3345514703541994,2.3782044472172856,2.474561469629407,2.603367986157536,2.8908692933619022,2.501621950045228
376,parallel,2.1277862563729286,2.229045607894659,2.387713484466076,3.0364661578088996,3.8333104979246855,2.5679398007690906
377,parallel,2.5028130132704973,2.716671532765031,3.2833844861015677,3.471736390888691,3.6067826878279448,3.2054661493748426
378,parallel,3.6157795265316963,3.652118268609047,4.09215472266078,4.3231818683445455,4.324786053970456,4.009542666561901
379,parallel,3.5643143970519304,3.564678887464106,3.7063395250588655,4.431768762879074,4.749860504642129,3.8758657028898598
380,parallel,2.5887114480137825,2.696694696880877,3.055240706540644,3.5751618126407263,3.7951251789927483,3.1358768947422506
381,parallel,2.219228556379676,2.2307273775339125,2.3460798738524318,2.7769027572125196,2.8412250261753798,2.4223410522565247
382,parallel,2.7158131431788206,2.7913856998085977,2.9538352796807885,3.1873946871608494,3.195548428222537,2.9767583373934032
383,parallel,2.745188819244504,2.9619837792590262,3.1831119479611516,3.6930342592298984,3.780545650050044,3.254960279352963
384,parallel,2.9317688159644604,3.008022831380367,3.222101429477334,3.7235088737681505,4.035892261192203,3.3031290432438256
385,parallel,3.1303636468946934,3.1493045821785928,3.359023774974048,4.081008075922727,4.364105859771371,3.570319871045649
386,parallel,2.065748054534197,2.2161319468170406,2.6621597120538354,3.5038251955062147,3.8490848764777184,2.818240302987397
387,parallel,2.890729356557131,2.9618764158338307,3.091323558241129,3.376560711301863,3.620522750541568,3.157189692556858
388,parallel,2.8528904635459185,2.9338861551135778,3.081087738275528,3.3990627309307455,3.705858027562499,3.134228758700192
389,parallel,1.0270895846188068,1.0716433361172677,1.1956301340833306,1.5663479922339318,1.9491984955966473,1.2788926657289266
390,parallel,1.1665106136351824,1.173519242554903,1.3141775680705905,1.5187918704003094,1.5476793888956308,1.3307162890210749
391,parallel,1.469900207594037,1.5634285174310207,1.8215880068019032,2.1822740165516734,2.2004859056323767,1.8451640283688904
392,parallel,0.6610869746655226,0.7422943847253919,0.7810250511392951,0.9442962359637022,1.0303322710096836,0.8109375221654773
393,parallel,0.6690381933003664,0.6879650419577956,0.7345211999490857,1.084887012094259,1.3879764899611473,0.8395803710445762
394,parallel,0.7147726435214281,0.746516278758645,0.8993738871067762,0.9748319806531072,1.0491120293736458,0.886120704561472
395,parallel,1.2705989237874746,1.3887058252468705,1.6619505491107702,1.8769439805299042,2.0302924178540707,1.6300751486793161
396,parallel,1.3304509855806828,1.3910297054797411,1.4907324677333236,1.7692957110702991,1.8122880514711142,1.5331480085849762
397,parallel,1.1404612381011248,1.1620963584631683,1.241853735409677,1.3525839149951935,1.5131252892315388,1.2610446285456418
398,parallel,1.0552111584693193,1.0596163615584373,1.3981112129986286,1.6548486690968276,1.6577940564602613,1.3883937461301685
399,parallel,1.3373602889478207,1.3634143117815256,1.5926200933754444,1.8412587381899357,1.8534518424421549,1.608076300472021
400,parallel,1.3786856774240732,1.397400571219623,1.5424328809604049,1.8939186548814178,2.11164952814579,1.6128567630425095
401,parallel,0.758529981598258,0.761384029686451,0.9242075169458985,1.566959673538804,1.6762561034411192,1.0350300112739206
402,parallel,1.5441104304045439,1.6312875911593439,1.7442812267690897,2.1874566154554484,2.243894452229142,1.8518087675794959
403,parallel,1.475572181865573,1.550601829215884,1.6699560768902302,1.910490773618221,1.996698597446084,1.697657752223313
404,parallel,1.3347883094102144,1.376754792034626,1.642096002586186,1.924874464981258,2.008023589849472,1.6606255447492004
405,parallel,1.1400678139179945,1.2023099057376383,1.33961349632591,1.4837282456457612,2.098523633554578,1.389856645464897
406,parallel,1.3354764059185982,1.3671098425984383,1.4623271813616157,1.5691380403935908,1.6754973977804184,1.4719410808756948
407,parallel,1.4148942455649376,1.463379693031311,1.5765636852011085,2.0263840248808265,2.5608322340995073,1.7239437490701675
408,parallel,2.7512527015060186,2.835960774868727,3.0566946007311344,3.3730970833450558,3.4323498029261827,3.0768401904031633
409,parallel,2.4746873900294304,2.5162554221227764,2.6150055527687073,2.8255892820656294,3.5472709741443396,2.7033792098984124
410,parallel,1.872929822653532,1.8919593278318643,2.173167704604566,2.456694764271379,2.493808416649699,2.179781801626086
411,parallel,1.738050427287817,1.8161787586286664,2.075536947697401,2.243182714469731,2.27248327806592,2.039391346089542
412,parallel,2.393203604966402,2.560051806457341,2.936708964407444,3.6258304361253977,3.9361635111272335,3.001162151619792
413,parallel,2.16992998868227,2.25089539475739,2.5224651489406824,2.821203251183033,2.8891242668032646,2.5085230119526387
414,parallel,2.758036093786359,2.9628203079104423,3.131704584695399,3.6894982535392047,4.201095411553979,3.243571599945426
415,parallel,1.5481291990727186,1.5667659014463424,1.9669906739145517,2.1542560437694194,2.231203069910407,1.8851751986891032
416,parallel,1.4058703109622002,1.4274288643151523,1.9154508551582694,2.1639802871271967,2.364154255017638,1.8527771443128587
417,parallel,1.1754477582871914,1.238065242022276,1.2674004109576344,1.4411166908219457,1.501935664564371,1.3209423374384641
418,parallel,1.1325040347874165,1.1675491893664003,1.335284698754549,1.526024744659662,1.9073542561382055,1.3600631782785058
419,parallel,1.510748066008091,1.538563834130764,1.6279655415564775,1.9724575715139507,2.231746604666114,1.7130863262340426
420,parallel,1.815205492079258,1.8251459799706935,2.0967820156365633,2.5673999888822436,3.1863263491541147,2.2027974382042883
421,parallel,1.350303277373314,1.4751453766599298,1.6849748035892844,2.171724258363247,2.3074401151388884,1.7410570392385125
422,parallel,1.4251544903963804,1.4839278472587467,1.6817754320800304,2.0497635528445244,2.3327905163168907,1.7351298805326223
423,parallel,1.3875110112130642,1.4501172414049508,1.7424753522500396,1.974577723443508,1.99351348541677,1.719427403062582
424,parallel,0.71960174664855,0.733452995866537,0.8577160136774182,1.003972781263292,1.0071841180324554,0.8585586562752724
425,parallel,0.7793589644134045,0.8770161293447019,0.9228860596194863,1.1159472152590753,1.1534046530723572,0.9741027718409896
426,parallel,1.2040293868631124,1.2437916602939367,1.3839069604873657,1.5160464312881232,1.6213537827134132,1.3880706815049053
427,parallel,1.3441626727581024,1.3582507191225888,1.525428356602788,1.630544175580144,1.635283850133419,1.5120160318911076
428,parallel,1.6671245507895947,1.7095533020794391,1.923208867199719,2.561139857023954,3.118660332635045,2.0780576223507525
429,parallel,2.5624350290745497,2.6233902724459766,2.7641504537314177,3.2721544623374936,3.5218508448451757,2.8655770611017943
430,parallel,1.5400948897004128,1.552633898332715,1.7124374033883214,2.1299744665622713,2.2853748071938753,1.8225418321788311
431,parallel,1.5645363442599773,1.584108617901802,1.6348704164847732,1.7964509159326552,2.3475525602698326,1.7061160515993834
432,parallel,1.5228749327361584,1.5351356001570822,1.6498513771221042,1.8549571206793187,2.3666773568838835,1.710656981728971
433,parallel,1.830544725060463,1.837398533523083,1.8919581593945622,2.0020278191193936,2.011854713782668,1.9044808400794864
434,parallel,1.3871171679347754,1.543578434549272,1.6094526601955295,1.8548216877505184,1.9916965421289206,1.6545605171471833
435,parallel,1.473939973860979,1.4897347014397382,1.7098526936024427,1.7744947453960775,1.7754353005439043,1.6651782406494022
436,parallel,1.8147814963012934,1.8333939850330352,2.120137559249997,2.750231838412583,3.543495310470462,2.2506232671439648
437,parallel,1.7441621478646994,1.8702959353104234,1.9933259058743715,2.3813511190935968,2.5202471520751715,2.070880886353552
438,parallel,1.6404054537415504,1.7125459194183348,1.8694987846538424,2.2289215363562107,2.3510366957634687,1.9079402038827538
439,parallel,2.0446154847741127,2.0797333691269158,2.275156763382256,2.6758704725652933,2.7629414815455675,2.316360372304916
440,parallel,1.6725531164556742,1.8312845377251505,2.4769983692094684,3.1037988333031534,3.4132820554077625,2.4044472221285105
441,parallel,1.2091786582022905,1.3087030479684472,1.3888111487030983,1.5576618438586591,1.6585585121065378,1.4255410831421613
442,parallel,1.8630436398088932,1.9357547488063573,2.079505644738674,2.3422672536224125,2.3607167545706034,2.0963498139753938
443,parallel,2.0130058228969574,2.045568817667663,2.321489858441055,2.796556396223605,2.817916953936219,2.3846247868612407
444,parallel,1.3007330503314734,1.3531935650855302,1.4629488438367844,2.0541139651089906,2.2978246361017227,1.644302369095385
445,parallel,1.259774748235941,1.4002575056627393,1.4732698053121567,1.5883857468143106,1.6752552799880505,1.4840586898848414
446,parallel,1.7446334585547447,1.7698507646098733,1.9511857917532325,2.177407560683787,2.211930187419057,1.9570009898394347
447,parallel,1.2030110880732536,1.263690883666277,1.418592226691544,1.5810577310621738,1.6297650039196014,1.4113678749650718
448,parallel,2.2362422924488783,2.3380832809954883,2.4957948373630643,2.6707282613962886,2.771247521042824,2.5074666757136583
449,parallel,2.385057717561722,2.4096092155203226,2.581693875603378,2.6869486402720213,2.7614679504185915,2.557177981548011
450,parallel,2.1679271440953016,2.194635407999158,2.494593547657132,2.6689812723547224,2.775036081671715,2.478940781764686
451,parallel,2.698426591232419,2.7300888817757367,2.9759282879531384,3.5537544991821046,4.235300155356526,3.1035004910081625
452,parallel,2.305199382826686,2.570650655403733,2.811978802084923,3.165745209902525,3.190797410905361,2.8363794460892677
453,parallel,1.7566604521125555,1.9220160495489835,2.0402130782604218,2.1853509513661264,2.1858856212347746,2.0288456566631794
454,parallel,2.352655680850148,2.398362391628325,3.064943396486342,3.4281354790553444,4.486392330378294,3.002035283856094
455,parallel,2.843473620712757,2.856730596348643,3.433918877504766,4.284664672613144,4.354674911126494,3.470007447712123
456,parallel,2.3838401418179274,2.401283393613994,2.504535681568086,3.1228287464007733,3.312446106225252,2.6660152623429894
457,parallel,0.6897540334612131,0.7228066973388195,0.897582370787859,1.1054329149425026,1.622806679457426,0.9412201318889857
458,parallel,0.9857740737497807,1.0390926690772175,1.2746394984424114,1.4173327289521696,1.4871243573725224,1.2542550465092064
459,parallel,0.9548745062202215,0.9897423449903726,1.2820593481883407,1.5279060672968623,2.176221363246441,1.3085889926180243
460,parallel,1.0042039286345243,1.079551709443331,1.2290938282385468,1.3715239560231565,1.6877390667796135,1.247006102092564
461,parallel,0.9742108546197414,1.007549145258963,1.0641905386000872,1.2374171890318395,1.2470772787928581,1.0806852862238885
462,parallel,0.9605693742632866,0.9676713440567255,1.080989070236683,1.2806400392204524,1.3522600959986448,1.114777466095984
463,parallel,0.7486495822668076,0.767274715937674,0.8552583232522011,0.9691691340878607,0.9835787639021873,0.8553176796063781
464,parallel,0.9998382441699505,1.0076449325308203,1.0701404754072428,1.5548628510907292,1.5692433789372444,1.1658151095733047
465,parallel,1.7248643022030592,1.7937704261392355,1.9536161506548524,2.133719632960856,2.280923342332244,1.9522206887602807
466,parallel,0.9885921012610197,1.0458719354122876,1.1237416435033083,1.4774905551224946,1.51026769913733,1.1985168144106866
467,parallel,0.7376430090516806,0.764134979620576,0.8492502802982926,1.0139844270423053,1.0759205911308527,0.8597947802394629
468,parallel,0.9422783721238375,0.956900523416698,1.0534643130376935,1.1927527425810696,1.226916503161192,1.0628980211913586
469,parallel,1.3542689234018326,1.408734630793333,1.5645290669053793,1.7103879444301129,1.7474025394767523,1.5577147632837296
470,parallel,1.6901891566812992,1.7339178908616304,2.121531629934907,2.469039102457464,2.519825115799904,2.1154688274487854
471,parallel,4.812582038342953,4.862789993733168,5.144517859444022,6.191926977038383,6.683804886415601,5.416077344492078
472,parallel,1.3548065070062876,1.4156129715964199,1.560340023599565,1.735380999371409,2.3619957491755486,1.609213975816965
473,parallel,2.0577489603310823,2.1249796457588674,2.234368388541043,2.4233688712120056,2.5753705110400915,2.2664752887561916
474,parallel,2.535196613520384,2.594687809981406,2.77437742985785,3.0012158654630183,3.100045809522271,2.784173552878201
475,parallel,1.0474559534341097,1.0881205018609763,1.2940660873427987,1.657701404765248,2.191796677187085,1.3558733450248837
476,parallel,1.253193188458681,1.2542996985837818,1.5843260362744331,2.0980012672021986,2.129957737401128,1.594152469187975
477,parallel,1.2436999790370464,1.3992824148386718,1.5564830154180527,1.8226290676742793,1.856499781832099,1.565743999928236
478,parallel,2.0427942387759686,2.1247685929760336,2.296576230786741,2.5995973804965615,3.296666095033288,2.3815736474469302
479,parallel,2.1211682725697756,2.1958686485886574,2.4442863687872887,2.786205718666315,2.7903924994170666,2.457016323879361
480,parallel,0.7955275140702724,0.8819877186790108,1.0837465850636363,1.5595219595357777,1.5685733035206795,1.1393005225807429
481,parallel,1.3472795505076647,1.3660163613036276,1.547180538997054,1.6644469786435367,1.7109087463468313,1.5452302616089582
482,parallel,1.5086453463882208,1.533299122005701,1.623932565562427,1.9316892217844726,1.9673363864421844,1.676314090564847
483,parallel,1.0088464580476284,1.076092428714037,1.2191709075123072,1.5168831178918478,1.9790442418307066,1.3023741776123643
484,parallel,0.74072540178895,0.7456884842365981,0.8411137629300356,1.0319911198690535,1.1672687120735645,0.8677495304495096
485,parallel,0.5417516101151705,0.5856823028996587,0.6539547024294734,0.8353893548250197,0.9019769337028265,0.6937934692949057
486,parallel,1.282225027680397,1.3311102416366338,1.5291471546515822,1.657283160276711,1.750584650784731,1.5203585797920822
487,parallel,1.2767612598836422,1.2835571141913533,1.4495421424508095,1.7240813501179215,2.2810962796211243,1.5302627647295595
488,parallel,1.3956725932657719,1.4223969303071498,1.4918390652164817,1.726532864011824,1.8402124308049679,1.5407505996525288
489,parallel,1.9350611120462418,1.9350797902792691,2.0630984464660287,2.217939637415111,2.559610752388835,2.112587016634643
490,parallel,1.328391944989562,1.3780007954686881,1.4899679999798536,1.6912420647218822,1.73067525960505,1.499117983877659
491,parallel,1.9576708730310202,1.965022581629455,2.0585366431623697,2.4000829393044114,2.716036206111312,2.1728398310020567
492,parallel,0.9389765337109566,0.9889162095263601,1.144064006395638,1.2940868567675352,1.4306478407233953,1.1468788610771299
493,parallel,0.9538977444171906,0.9608386157080531,1.1019348539412022,1.4568745063617825,1.504459373652935,1.134677628800273
494,parallel,0.991887791082263,1.0313548807054758,1.102572944946587,1.1805895449593662,1.2613787483423948,1.102115410938859
495,parallel,0.9764174036681652,0.9851115930825471,1.229354384355247,1.3921962628141045,1.5069661810994148,1.212808487378061
496,parallel,0.966272622346878,0.9743762480095028,1.1296353684738278,1.4621405407786368,1.7552531901746988,1.1912796629592777
497,parallel,1.87856107018888,1.9250909693539142,2.020937655121088,2.8907027423381804,3.376341186463833,2.2680264078080654
498,parallel,0.9654409922659397,0.9958128653466701,1.1598558165133,1.4648311231285334,1.6866431031376123,1.2293562632054091
499,parallel,1.0058022867888212,1.0259709613397718,1.1600713841617107,1.3735712261870503,1.4999834168702364,1.1823369111865758
500,parallel,0.9940296020358801,1.0175120720639825,1.1330872923135757,1.284806431829929,1.6506458912044764,1.1710093520581721
501,parallel,0.9991431571543217,1.0347021911293268,1.062189418822527,1.368525717779994,1.3858944829553366,1.154520916379988
502,parallel,0.9578738436102867,0.9835473246872425,1.089532750658691,1.2702427249401806,1.9968298822641373,1.1698191614821554
503,parallel,1.558942249044776,1.56743257381022,1.721364271827042,1.9120311960577965,2.0836538150906563,1.7423463927581906
504,parallel,1.4845147021114826,1.4970744526013733,1.7035688729956746,2.0760524975135923,2.089562678709626,1.7202186757698654
505,parallel,1.487283768132329,1.5195800540968776,1.6323288017883897,1.8464007325470446,2.0690345279872417,1.665927225537598
506,parallel,1.3626370821148157,1.423392626643181,1.6724896375089884,1.9567416492849588,2.2095694169402122,1.7092611195519567
507,parallel,1.5830664690583944,1.656842135079205,1.8869096897542477,2.575161610357463,3.0952400155365467,2.005390593409538
508,parallel,1.6054364405572414,1.6403003968298435,1.865562180057168,2.2546325879171487,2.4770256467163563,1.9459970857948066
509,parallel,1.9102766793221235,2.017036562599242,2.395762199535966,2.588661349005997,2.650749748572707,2.3251825435087086
510,parallel,1.952816093340516,2.0845326172187923,2.17830191552639,2.640613663010299,2.744894202798605,2.2811815991997717
511,parallel,1.9096554964780807,1.9708303691819309,2.1259059943258762,2.4526094699278476,2.4574426747858524,2.150858461856842
512,parallel,1.9225847162306309,1.9485563348978758,2.2244959427043796,2.4010416109114887,2.449727952480316,2.1842305144295096
513,parallel,1.4371126145124435,1.4607544865459203,1.6131866592913866,1.8736727597191931,1.921327404677868,1.6376790553331375
514,parallel,1.4383938238024712,1.4388981176540256,1.6194997867569327,1.850499837100506,1.9310594853013754,1.6453801613301038
515,parallel,1.4953100755810738,1.6480274042114615,1.7477747527882457,1.8700512167066337,1.99572267010808,1.7601129699498415
516,parallel,1.4279434736818075,1.4843557842075825,1.574513278901577,1.9462028147652741,2.671998903155327,1.7124890765175222
517,parallel,1.7071935292333364,1.7254778999835252,1.857205955311656,2.2716996220871803,2.4128308203071356,1.9438546746969223
518,parallel,1.5985124856233597,1.6527906864881516,1.7761897221207619,1.9239345913752912,1.936823908239603,1.7715714242309333
519,parallel,2.350198881700635,2.3607938604429366,2.4955449271947145,2.893383932299912,3.0505558904260397,2.5692938145250084
520,parallel,2.046625655144453,2.103298966400325,2.397676642984152,3.1498828053474424,3.71995591185987,2.586027592420578
521,parallel,0.9298961758613586,0.9660905245691538,1.149171686731279,1.2866261020302772,1.6618406362831593,1.1644889999181032
522,parallel,0.9372818060219288,0.952944584004581,1.1542648877948523,1.4340088194236158,1.8117791954427958,1.2058756787329912
523,parallel,1.0464057233184576,1.0580213982611895,1.1177822416648269,1.3433453105390072,1.3522517699748278,1.1821924474090337
524,parallel,1.9651072956621647,2.0891944084316494,2.3282237267121673,2.5996308945119377,2.696092689409852,2.324028388410807
525,parallel,1.9102645386010408,1.9280754676088692,2.0128715028986335,2.3384431812912227,2.442746166139841,2.0777250660583375
526,parallel,1.5016420539468527,1.548122431151569,1.6113662477582693,1.8137586941942572,1.9123708680272102,1.6664956897497176
527,parallel,1.437497515231371,1.4827935697510837,1.7383581958711147,1.9316028997302055,1.9350761659443378,1.7105862602591515
528,parallel,1.4438299145549536,1.4570364847779274,1.5947345085442066,1.9991213262081147,2.062741406261921,1.6944787921383977
529,parallel,1.433115217834711,1.5107849299907685,1.5885940408334136,1.902502112276852,2.3641408290714025,1.677102744206786
530,parallel,1.4818754810839891,1.5750394497066738,1.9208089327439666,2.1899606097489595,2.5808459669351578,1.9249418703839183
531,parallel,1.7198208384215832,1.7562549162656067,1.850483256392181,2.1208442099392415,2.3595206327736378,1.9075530212372542
532,parallel,2.5350866559892893,2.589003660529852,2.8938161628320813,3.2949429169297217,3.405962696298957,2.9150229312479494
533,parallel,1.5359778460115194,1.6287217337638138,1.7861286606639624,2.2436283795163035,2.631596088409424,1.8911457993090153
534,parallel,1.9124215841293335,1.9260623201727867,2.148635171353817,2.5524456778541205,2.7421628795564175,2.233007496967912
535,parallel,2.6252887528389692,2.72205874864012,2.900621850974858,3.2811745334416624,3.7528742346912622,2.990723476186395
536,parallel,1.6523343604058027,1.6613209122791888,1.8320063250139356,1.9860052602365612,2.0000263452529907,1.8476880876347423
537,parallel,1.920636661350727,1.9480210397392512,2.2046749740839005,2.712724147364497,2.808257509022951,2.2914567040279508
538,parallel,2.3900140654295683,2.4078489281237125,2.5505634946748614,2.96283695679158,2.966704284772277,2.632920429110527
539,parallel,0.787875322625041,0.8298788784071803,0.8922158954665065,1.177300569973886,1.2055290713906288,0.9525847680866718
540,parallel,0.6705376990139484,0.7966735618188978,0.9212434235960245,0.9614981135353446,0.9873351473361254,0.8894735580310226
541,parallel,1.3979529198259115,1.407432904280722,1.5005058581009507,1.6137690473347903,1.7203771360218525,1.5060403557494282
542,parallel,1.1080652493983507,1.1302237207069994,1.2599010579288006,1.4381675180047748,1.5861351154744625,1.280723987147212
543,parallel,1.2017152234911919,1.3023989897221326,1.4564824188128114,1.6420624347403645,1.900787677615881,1.4939258044585586
544,parallel,1.1524517443031073,1.2070166850462556,1.2637205682694912,1.5683803383260964,1.9734132047742605,1.3667833976447583
545,parallel,0.9645087495446205,0.9911366142332554,1.1270624734461308,1.3400386545807124,1.3469631057232618,1.13796072807163
546,parallel,0.9357204027473927,0.9862439770251512,1.1995614329352975,1.536763884499669,2.1387722063809633,1.2649030800908805
547,parallel,0.6521217525005341,0.6927488371729851,0.8302576867863536,0.9381753170862793,1.0317161846905947,0.8258661046624184
548,parallel,1.4397017881274223,1.4453607646748425,1.7210820643231273,1.9696637054905295,2.2416427321732044,1.7463893868029117
549,parallel,1.4091676995158195,1.5098173346370458,1.5726012401282787,1.7725373664870858,1.9434806741774082,1.6185184627771378
550,parallel,0.9424024317413568,0.959200374223292,1.1690154122188687,1.3786519432440398,1.4104235488921404,1.1806263633072376
551,parallel,1.493962051346898,1.5118745421990751,1.6713080238550901,2.1676421366631984,2.2118406631052494,1.7411235902458428
552,parallel,0.8945170119404793,0.9758210938423871,1.1490779696032405,1.29671582672745,1.6089373528957367,1.1463240457698702
553,parallel,0.6507375352084637,0.7180061336606741,0.8676608661189675,1.267850998789072,1.2685436960309744,0.9351452132686973
554,parallel,0.6067543942481279,0.6650647314265371,0.7294810628518462,0.9737862003967165,1.116327764466405,0.7935854781419038
555,parallel,0.5206754934042692,0.5335649996995926,0.6169356731697917,0.8551170082762837,0.8711173422634602,0.6602206395938992
556,parallel,1.0475632455199957,1.13153894841671,1.2365887956693769,1.4166715832427144,1.5280933268368244,1.266992249712348
557,parallel,0.5236804261803627,0.5531869063153864,0.6420044591650367,0.7313287818804382,0.9764596708118916,0.6585074784234166
558,parallel,0.5599618200212717,0.5602148881182075,0.5987503072246909,0.7427591230720282,0.9446654208004475,0.6515765763819218
559,parallel,0.6987229585647583,0.7383058475330472,0.8690650360658765,1.0102139057591555,1.723238468170166,0.9240569500252604
560,parallel,0.5228821076452732,0.5748373562470078,0.6907611321657896,0.7710523145273327,0.8910475615411997,0.6826491525396705
561,parallel,0.9420845024287701,0.959918738156557,1.0746656861156225,1.8767442850396037,2.0528364181518555,1.249334203451872
562,parallel,0.6741277854889631,0.6903359839692712,0.8048230325803161,0.9532320335507393,0.9863813742995262,0.8105409305542708
563,parallel,1.11912826821208,1.165102562867105,1.3406439572572708,1.6187873920425773,1.808025561273098,1.3654215026646852
564,parallel,1.0417793951928616,1.1461375681683421,1.2463438929989934,1.4754261696711182,1.6496065817773342,1.293119616806507
565,parallel,1.2713762558996677,1.381767375767231,1.480052450671792,2.6922984287142757,2.7419080436229706,1.7406871678307652
566,parallel,0.5046165343374014,0.5154838126152754,0.6478863321244717,0.8234013717621564,1.0825977362692356,0.6800900330767036
567,parallel,0.7978655323386192,0.7983436411246658,0.9086497025564313,1.066893140785396,1.105603912845254,0.9273734364658595
568,parallel,0.9611761178821325,0.9766185758635402,1.1358229294419289,1.5169067610055207,1.7402125839143991,1.2075830332934856
569,parallel,0.8789705019444227,0.9152616582810879,1.05163112282753,1.3039850935339927,1.3750953059643507,1.0918364530429243
570,parallel,0.785555487498641,0.800596772506833,0.8610531566664577,1.0060637732967734,1.0253750663250685,0.885362297296524
571,parallel,1.7175437398254871,1.8856799749657511,1.9659838238731027,2.1883362771943213,2.216210076585412,1.9842875052243472
572,parallel,0.8444627039134502,0.855554317124188,0.9276716811582446,1.128211300447583,1.3651110883802176,0.9859015244990588
573,parallel,0.8194049429148436,0.8336559150367975,0.9035100899636745,0.9826807603240013,1.0115871280431747,0.9066929148510099
574,parallel,1.0536274369806051,1.0665882397443056,1.1983905974775553,1.3003302119672298,1.364700123667717,1.2036416087299586
575,parallel,0.6894367709755898,0.7191066211089492,0.8456173101440072,1.2152780532836915,1.2962871994823217,0.9006685374304653
576,parallel,0.6393687594681978,0.6606202451512218,0.8109889896586537,0.9120261659845709,1.0278608575463295,0.8098001074045896
577,parallel,0.6812484301626682,0.7340997276827692,0.8824967741966248,1.2305155895650386,1.2477162070572376,0.9324625849723815
578,parallel,0.6965706832706928,0.777385536953807,0.8945405939593911,1.1347728330641984,1.1884101200848818,0.9252499783411622
579,parallel,0.6906027998775244,0.693370227701962,0.8335986314341426,0.9944263888522982,1.4295418504625559,0.8721841210499406
580,parallel,0.7576070688664913,0.7657635005190969,0.9364734189584851,1.2158119997009633,1.4082345981150866,0.9886812467128039
581,parallel,1.001485239714384,1.0417720006778837,1.2623700955882668,1.412698371708393,1.8399197049438953,1.2615690983831882
582,parallel,1.358849173411727,1.369418314099312,1.5380234634503722,1.8105800133198497,1.986877504736185,1.5672182515263557
583,parallel,1.327006934210658,1.394339570403099,1.4778072079643607,1.936530147306621,1.9956836737692356,1.589588370360434
584,parallel,1.3033791463822126,1.322703823633492,1.5795163121074438,2.0547480626031756,2.2088328283280134,1.6299487253651024
585,parallel,1.1163915358483791,1.1369427051395178,1.2591902436688542,1.7521934829652308,1.9932280536741018,1.3537724688649178
586,parallel,1.0799240823835135,1.0854460248723625,1.1830187262967229,1.4860366264358165,1.5691807121038437,1.2436385111883284
587,parallel,1.064885526895523,1.0768947003409266,1.2223537610843778,1.4743112882599234,1.566654009744525,1.2571358870714904
588,parallel,1.3433198388665915,1.364628718793392,1.4795724600553513,1.7447701167315244,2.0307592917233706,1.5452540174126626
589,parallel,1.3722905423492193,1.397472793608904,1.5388899371027946,1.8668354328721761,1.8968247324228287,1.5773027477785946
590,parallel,1.2888472471386194,1.3218363476917148,1.5031146174296737,1.710589925944805,2.1229093316942453,1.5376535311341286
591,parallel,1.386327613145113,1.3933252517133952,1.7033065846189857,1.8368163865059612,2.0346803069114685,1.670854323171079
592,parallel,1.330455221235752,1.4460389200598,1.8559444854035974,2.1740426078438757,2.31081167422235,1.8115069575607776
593,parallel,1.329993637278676,1.474664985947311,1.5545200193300843,1.968271371722221,2.4395885933190584,1.6521603271365166
594,parallel,0.808417160063982,0.8319087496027351,0.9137625377625227,0.9708331389352678,1.191354501992464,0.9197141267359257
595,parallel,1.1441529914736748,1.1524111291393637,1.2881962358951569,1.6416104333475232,1.6626527402549982,1.3265431335195899
596,parallel,0.7757386155426502,0.7888938432559371,0.920561240054667,1.1597703028470279,1.3189832158386707,0.9724182406440377
597,parallel,0.8602270651608706,0.885505473613739,0.9512207675725222,1.142459557019174,1.1733280662447214,0.9823451638221741
598,parallel,0.7765112910419703,0.7819854751229286,0.9494913769885898,1.0799388272687793,1.0883394069969654,0.9439581077545881
599,parallel,1.0841583162546158,1.1187104204669596,1.273455505259335,1.5035522032529116,1.585052290931344,1.3016441065818072
600,parallel,1.1513248290866613,1.1643511213362219,1.303603135049343,1.6616273609921335,2.054366558790207,1.3918551087379456
601,parallel,1.6542457211762667,1.7076852606609463,1.8775390982627869,2.123448460549116,2.2807828281074762,1.9025683019310236
602,parallel,1.2897322326898575,1.3043123906478287,1.4153024228289723,1.8723452564328906,2.420002304017544,1.585732656531036
603,parallel,1.7014763541519642,1.720486049540341,1.9735389687120914,2.408106171898544,2.6997701786458492,2.025462796352804
604,parallel,1.4794592801481485,1.5103768218308686,1.8161327997222543,2.3747753802686926,2.4318378381431103,1.8496934097260236
605,parallel,0.527286421507597,0.5470381701365113,0.6705787507817149,1.0248223235830665,1.036542847752571,0.758220257051289
606,parallel,0.8277109079062939,0.8443117817863822,0.9689025590196252,1.0789654588326811,1.271396804600954,0.9812870608642698
607,parallel,1.0099692922085524,1.0180887579917908,1.081701279617846,1.3127583138644696,1.3804390840232372,1.116000633686781
608,parallel,1.1238008551299572,1.1437587197870016,1.3164901360869408,1.7497906915843486,1.8058432675898075,1.3612321406602859
609,parallel,1.2487203609198332,1.369574816711247,1.6517694322392344,1.9162799689918755,2.070767540484667,1.6687998766079546
610,parallel,1.0820496939122677,1.1306245226413012,1.4216221012175083,1.7640418890863658,1.764991119503975,1.4695224514231087
611,parallel,1.7194215692579746,1.8789463259279728,1.9495138954371214,2.440179708972573,2.868385925889015,2.0953193167224526
612,parallel,2.2138987872749567,2.3961231559515,2.552429133094847,2.808019224181771,3.1229370962828398,2.588431175984442


==> clak_results.csv <==
subject,method,min_time,p10,median,p90,max_time,mean
0,many-to-one,0.0,0.0,9.830499999996523e-05,0.0012777315000001457,0.6158417700000001,0.0002772938498571444
0,codegen,1.8900999999793555e-05,2.3643000000017622e-05,2.4936500000016792e-05,0.00026602550000012217,0.00031806200000006335,5.9482273857144777e-05
0,one-to-one,0.007629504000000509,0.007713179500000322,0.008057288499994542,0.05577541759999924,0.05940998500000205,0.014810977980857043
1,many-to-one,7.653300000010077e-05,9.120069999961621e-05,0.00016875799999993557,0.00119817570000027,0.0054196339999999996,0.0003875882746363617
1,codegen,2.232599999985041e-05,2.412689999973239e-05,3.482850000047222e-05,0.00024351080000055704,0.0008608729999997067,0.00012716845581818377
1,one-to-one,0.007362615999994659,0.007838276299997737,0.008192552000002351,0.040001276399988225,0.041988953000000606,0.016417704398818237
2,many-to-one,5.895100000000066e-05,8.849689999992361e-05,0.00010318750000004595,0.0008875382999999903,0.001500539,0.00022152725224999905
2,codegen,2.178499999994088e-05,2.3277999999993247e-05,2.4787500000122975e-05,0.00018490299999966988,0.0002294249999998943,4.800132037499624e-05
2,one-to-one,0.00746018500000023,0.0077271482000014656,0.008037070499998578,0.05534971879999802,0.059330370999999715,0.013915018846125006
3,many-to-one,4.709400000000013e-05,8.827979999996294e-05,9.985049999999829e-05,0.0013068870999999316,0.0014756770000000003,0.000269052156857145
3,codegen,2.0645000000207858e-05,2.266189999970969e-05,2.348399999974049e-05,0.00025235539999974855,0.00030342800000005,5.663268414285356e-05
3,one-to-one,0.007636747999995919,0.007725049299995135,0.007926270000002233,0.05620118669999527,0.05924681000000476,0.014816074933285742
4,many-to-one,6.628000000000016e-05,0.00010047449999999041,0.00012383900000000015,0.00019560429999998798,0.0005558310000000001,0.00014636478700000006
4,codegen,2.298299999997644e-05,2.4560499999981555e-05,3.337599999997387e-05,3.616299999997796e-05,0.0001043370000000099,3.0527932499999995e-05
4,one-to-one,0.0076832400000022005,0.007746214299999643,0.007912456499999942,0.008109806699999389,0.00901930099999998,0.007939287976999986
5,many-to-one,8.136800000002609e-05,8.819890000002356e-05,0.00016352400000019252,0.0007425804000001035,0.0018238260000000004,0.00025902428733333416
5,codegen,2.1507000000031695e-05,2.4425799999994168e-05,3.430800000003842e-05,0.00015636129999974102,0.00019984199999978358,5.7623261222222056e-05
5,one-to-one,0.007306255999999678,0.007791746599993132,0.008151777999991339,0.039676623200008976,0.0422316829999998,0.013397887339888863
6,many-to-one,0.00014338899999977173,0.0001659825000000392,0.00017436650000002274,0.0025662772000000222,0.010217113,0.0006554575256250006
6,codegen,2.8176999999907082e-05,3.329559999976084e-05,3.688199999984931e-05,0.0021408393000005967,0.002463372999999436,0.0003428900740000055
6,one-to-one,0.007690742999997724,0.007901554900000463,0.00825144250000065,0.04090204099999397,0.04577508200000047,0.015871064383750105
7,many-to-one,4.709700000005146e-05,4.900190000001816e-05,9.099599999997515e-05,0.0005340057000000009,0.0013103510000000002,0.0001252075195555548
7,codegen,1.195600000003516e-05,1.2481999999813809e-05,1.7832499999981266e-05,0.00010798099999997923,0.00015577399999999741,2.6167241777776987e-05
7,one-to-one,0.004155889999999829,0.004177479900000058,0.004199829000000044,0.03129220710000311,0.05704957999999749,0.007266768495444435
8,many-to-one,6.204800000000031e-05,8.908199999990707e-05,0.00016622999999993393,0.00128073509999993,0.001595950999999999,0.00033430465700000096
8,codegen,1.9852999999958598e-05,2.3852900000065347e-05,3.4032999999933367e-05,0.0002920562000001237,0.0003202419999999151,7.444576866667004e-05
8,one-to-one,0.007673152999998933,0.007824778500006246,0.008146562000007407,0.04087743859999762,0.0415049529999969,0.013529311450499994
9,many-to-one,6.986399999999978e-05,9.08540000001734e-05,0.00016919349999999778,0.0012789583000000103,0.001741851,0.0003825192676000006
9,codegen,2.2388999999956027e-05,2.462300000027895e-05,3.455899999993406e-05,0.00029593540000001357,0.00034676100000008425,8.509106579999459e-05
9,one-to-one,0.007632484000012596,0.0077699966000004395,0.008073611000000369,0.04048270270000063,0.04301517499999363,0.014498701238199968
10,many-to-one,6.27309999999999e-05,9.002029999999882e-05,0.00016877049999999838,0.0007601184999999789,0.0013517899999999998,0.0003042890005
10,codegen,2.335600000002991e-05,2.527000000005497e-05,3.565149999995576e-05,0.00016614610000011964,0.00022344399999996156,6.588997824999827e-05
10,one-to-one,0.007633902999998554,0.00774719230000116,0.008176435499999357,0.024306776300000797,0.026380233000000253,0.012067803140500039
11,many-to-one,0.00010855999999999973,0.0001638048000000114,0.00016933149999998065,0.002040101800000138,0.0025159310000000008,0.0005502568302000024
11,codegen,3.203599999990203e-05,3.3589000000056046e-05,3.495550000010006e-05,0.0004408956000000685,0.00048260300000002587,0.00011607354360000084
11,one-to-one,0.0070523499999950445,0.007754738899998515,0.008078654000001961,0.05163223029999884,0.05490117799999439,0.01674820080639998
12,many-to-one,6.332000000000039e-05,8.952589999999816e-05,0.0001660930000000338,0.0017588852999999792,0.00217644,0.0003790347528571435
12,codegen,2.2332999999985503e-05,2.417980000006814e-05,3.403549999991817e-05,0.0003791537999999317,0.0004347149999999189,8.154820571428172e-05
12,one-to-one,0.007083102999999369,0.007715295300004499,0.008087880499999756,0.05812542099999965,0.060271125999989295,0.01518820094100009
13,many-to-one,8.970999999999979e-05,0.00016269970000000743,0.00017000150000004433,0.0012245005000000252,0.0033209940000000003,0.0003766743808000006
13,codegen,2.8150000000337627e-05,3.321390000010638e-05,3.673499999989893e-05,0.00112678649999971,0.0014929270000001438,0.00025190409640000295
13,one-to-one,0.007641983999999269,0.007851292999995253,0.008202336000000088,0.030785641700003197,0.035625049000000075,0.012645807208800064
14,many-to-one,8.622499999999533e-05,9.021700000030331e-05,0.00017081900000005812,0.0011657535999999413,0.004250062,0.00034822572670000163
14,codegen,2.2178000000039333e-05,2.4264799999951236e-05,3.502499999985531e-05,0.00040366140000027843,0.0012264300000000006,0.00015880917919999947
14,one-to-one,0.004116984999996021,0.004156632099997637,0.004199818000000022,0.028936450099996593,0.053644688999999524,0.00904245857129998
15,many-to-one,4.9883000000000566e-05,9.078779999964759e-05,0.00016986850000011433,0.001183951700000141,0.0024968950000000003,0.0003478891726999985
15,codegen,2.2335999999789635e-05,2.4561000000034028e-05,3.512249999992889e-05,0.0004110101000002267,0.001211531999999682,0.0001596553258000065
15,one-to-one,0.007589467999999044,0.007803335699998825,0.008013687000000047,0.03422691810000838,0.05640648099998202,0.014424956025600006
16,many-to-one,4.896100000000014e-05,9.078180000000081e-05,0.00016759749999999476,0.001241872300000013,0.0032203540000000004,0.0002991876079999995
16,codegen,1.993500000008197e-05,2.4862900000099942e-05,3.4464999999928025e-05,0.0011021390000000685,0.0014178179999997376,0.00018641802357142792
16,one-to-one,0.007110639999993396,0.007843993699995621,0.008238968999998875,0.031859931899998986,0.036919833000000235,0.01154578407400001
17,many-to-one,4.8575000000000354e-05,8.929370000010373e-05,0.00016578800000000005,0.0007604115999999911,0.002827809,0.00024067112366666713
17,codegen,1.973899999985207e-05,2.4349699999914875e-05,3.422949999987157e-05,0.0006716649000003016,0.0009372860000000927,0.00013846200366666441
17,one-to-one,0.0077211550000022555,0.007813843799995012,0.008041579999996884,0.029523047399999936,0.03479442999999982,0.011576980278166692
18,many-to-one,4.8989999999999624e-05,8.819989999998417e-05,9.510999999999548e-05,0.00017066770000000037,0.0004276689999999999,0.00012381307949999986
18,codegen,2.232699999998866e-05,2.367190000002739e-05,3.2785500000021006e-05,3.582949999998974e-05,0.00010925400000000307,2.9854521000000106e-05
18,one-to-one,0.0077100829999992015,0.007785458400000867,0.007993347499999803,0.008153375400000051,0.00867239799999997,0.007970952549499985
19,many-to-one,4.967100000000113e-05,9.024559999999508e-05,0.00016615149999998913,0.0009041431999999739,0.001289645,0.0002851498858
19,codegen,1.960700000003257e-05,2.3904999999935228e-05,3.4074000000106075e-05,0.00022404340000019564,0.00027423599999987225,6.892431620000096e-05
19,one-to-one,0.007717532000000915,0.007848688699999684,0.008149889500002061,0.03827143610000086,0.04029119100000145,0.014121731986000032
20,many-to-one,6.828499999999996e-05,9.024950000003363e-05,0.00014861049999998692,0.0004591804999999782,0.0010840770000000001,0.00021245802924999905
20,codegen,2.330999999999861e-05,2.4857900000063715e-05,3.428249999998245e-05,0.0001006704000000136,0.00013883100000000592,4.714314150000101e-05
20,one-to-one,0.007633545999999214,0.007756081200000864,0.008192362000000397,0.02265265059999848,0.024013523000000037,0.01165433981549992
21,many-to-one,8.026099999997038e-05,9.01226999999949e-05,0.0001494824999999783,0.00045843790000003046,0.0016149340000000002,0.0002161760987500005
21,codegen,2.186599999998151e-05,2.391690000003166e-05,3.5492500000011695e-05,9.929750000000626e-05,0.00014155599999998714,4.661733225000189e-05
21,one-to-one,0.007655009000000046,0.007810225200000076,0.008004641500001242,0.02250785970000031,0.023830599000000063,0.011572169906500035
22,many-to-one,7.596900000000906e-05,8.836749999999727e-05,0.00014135350000001046,0.00045373230000007593,0.0016119720000000001,0.00021134246900000018
22,codegen,2.2191000000004735e-05,2.3469000000053697e-05,3.281999999998897e-05,9.578249999993016e-05,0.00013929400000001202,4.478049375000093e-05
22,one-to-one,0.007668988000000043,0.007789346299999611,0.008091432000000509,0.02273085160000079,0.023160142999998357,0.011635034451000049
23,many-to-one,8.353799999971656e-05,9.246889999993124e-05,0.00017185200000000012,0.0012533393000001226,0.005946548,0.000431623468363637
23,codegen,1.9340999999784003e-05,2.504500000011234e-05,3.544400000032866e-05,0.0003598128000001033,0.0009236420000000578,0.00014104087100000136
23,one-to-one,0.007645979999992392,0.007823440699999651,0.008163020499999618,0.03803741859999547,0.04497416899999962,0.01647387678881813
24,many-to-one,7.802899999997948e-05,9.168420000000289e-05,0.0001697495000000382,0.0012538583999999963,0.006309225000000001,0.00034408072433333406
24,codegen,2.0064000000097337e-05,2.4602799999984273e-05,3.4761999999854964e-05,0.0011126432000003294,0.0014169669999999357,0.0002136850366666659
24,one-to-one,0.007619208999997795,0.007865696400000033,0.008116814499999236,0.031286486800001255,0.037044105000000105,0.011936083195666658
25,many-to-one,8.143399999999135e-05,9.005350000005351e-05,0.00016756649999996598,0.000787175400000123,0.002012227,0.00026913230959999803
25,codegen,2.3344999999785898e-05,2.502800000003802e-05,3.5305000000041e-05,0.00014646679999990033,0.00018359300000003742,5.412361480000114e-05
25,one-to-one,0.007658522999996364,0.0077717951999996425,0.00811085999999861,0.024462629800000267,0.02660215599999982,0.011290829965399924
26,many-to-one,8.030000000003312e-05,9.01768999999275e-05,0.0001673875000001157,0.0017444138000001443,0.003269246,0.0003782881809999997
26,codegen,2.2222999999765847e-05,2.3983900000201783e-05,3.4001500000213625e-05,0.00033607169999996247,0.00038057200000007896,7.539410214285538e-05
26,one-to-one,0.007344351000000415,0.007746435300004606,0.008061057500000857,0.05830886699999889,0.06204919700000033,0.015195936497571345
27,many-to-one,8.327299999999482e-05,9.154520000006494e-05,0.0001074239999999671,0.0011050804000000026,0.002624042,0.00032188870679999954
27,codegen,2.246899999991392e-05,2.4203799999833467e-05,2.5894500000012144e-05,0.0002231653999999583,0.0002690219999998966,6.712164100000084e-05
27,one-to-one,0.007538686000003736,0.0077532038999999385,0.008052035500000443,0.03901461690000474,0.0417404480000001,0.014193353205000082
28,many-to-one,8.421599999985929e-05,9.129109999996277e-05,0.00010724700000000476,0.001103082399999955,0.002611686,0.00032110228560000093
28,codegen,2.274500000010171e-05,2.426600000002832e-05,2.5969500000111445e-05,0.00022275860000009473,0.0002705569999998936,6.712348399999937e-05
28,one-to-one,0.007525403999999902,0.007697180299997796,0.008122685000000018,0.038837943499995475,0.041735564000000114,0.01413649958139994
29,many-to-one,7.698100000008701e-05,9.04875999999999e-05,0.00016904400000000708,0.0007665644000000527,0.0019727300000000002,0.0003035331187499993
29,codegen,2.2501999999979816e-05,2.41034999999723e-05,3.432749999998652e-05,0.00016064580000001437,0.00020752600000006893,6.35851149999993e-05
29,one-to-one,0.007488831999999945,0.007730358500000989,0.008034546499999351,0.024155939300000994,0.02525636800000086,0.011978917656499999
30,many-to-one,7.707500000009304e-05,8.994500000003293e-05,0.0001783069999999609,0.0007526460999999929,0.0019361450000000002,0.00030262374399999943
30,codegen,2.2363000000025224e-05,2.44599999998929e-05,3.640199999999094e-05,0.0001552707999998848,0.0001912210000001302,6.304259100000048e-05
30,one-to-one,0.007475764999998802,0.007721445500000357,0.008036308499999478,0.022268957299999226,0.023388919999999924,0.01148694947875003
31,many-to-one,7.689200000005059e-05,8.935779999990068e-05,0.00017155149999992236,0.001183153299999784,0.004645279,0.00033490227322222066
31,codegen,1.972200000022184e-05,2.409190000030037e-05,3.6231999999802866e-05,0.0006690993000002976,0.0008436780000002919,0.0001275615842222216
31,one-to-one,0.007405685999998468,0.007829714900000794,0.008127801000000545,0.05274470809999201,0.0562153280000075,0.0156383168687778
32,many-to-one,8.124399999998033e-05,8.848019999997404e-05,0.0001694055000000111,0.00021080489999999696,0.0007423059999999999,0.0001448400219999998
32,codegen,2.327899999998717e-05,2.4708500000009127e-05,3.6047000000011264e-05,3.934139999997588e-05,9.246400000001431e-05,3.2180223500000496e-05
32,one-to-one,0.007430525000000188,0.007731604599999464,0.00796944349999995,0.008232702700000871,0.01015065100000001,0.007985790834499977
33,many-to-one,7.962000000005798e-05,8.914620000001205e-05,0.00017683599999998578,0.0005917390999999828,0.001514488,0.00025823793925000115
33,codegen,2.243999999995694e-05,2.473979999997322e-05,3.6853000000003355e-05,0.00012200409999998386,0.00016836799999997432,5.5206019999998964e-05
33,one-to-one,0.007270817999999846,0.0077940271000001005,0.008173507500000454,0.0227480739000022,0.024231031000000014,0.011685366832250008
34,many-to-one,0.00014094800000008512,0.00016496550000003607,0.00017030500000000948,0.001412370899999882,0.002719358,0.0004834269975
34,codegen,2.736199999997524e-05,3.3423900000162377e-05,3.500700000014234e-05,0.0003249411000001201,0.0003482409999999714,0.00010673954800000418
34,one-to-one,0.0076643489999987935,0.007753306899998336,0.00820043500000267,0.037601928199998545,0.038299976999999874,0.015379450320999988
35,many-to-one,0.0001515880000000358,0.00016390559999983624,0.0001691939999999767,0.0014016692000000663,0.002352585,0.00047610872999999973
35,codegen,2.745699999984197e-05,3.345289999994172e-05,3.489799999978338e-05,0.00027276470000032744,0.0003169839999999091,9.386442200000138e-05
35,one-to-one,0.007735108000005653,0.007814583700001876,0.00800292250000112,0.0375694245000016,0.03837610400000013,0.015326934838750004
36,many-to-one,0.00014261399999981883,0.00016160860000001277,0.0001689035000000394,0.001154520599999975,0.005215651,0.0004137038995000007
36,codegen,2.8684999999750715e-05,3.290800000006477e-05,3.604700000003902e-05,0.0010706370999997716,0.001323113000000209,0.00028823748524999925
36,one-to-one,0.007766691999997022,0.007851802899998716,0.008063632500001638,0.028776504800002198,0.03377150600000034,0.013177446161249972
37,many-to-one,0.00015461099999999894,0.00016556460000007877,0.00017022899999999397,0.0011454292000000255,0.005278665,0.0004160997590000015
37,codegen,3.2372000000169265e-05,3.392829999979696e-05,3.590100000017138e-05,0.0010569210999999967,0.001324666000000141,0.00029064458724999733
37,one-to-one,0.0076937759999999855,0.007819310200000373,0.008241059000003048,0.029178039899998964,0.033535007999999866,0.01329915739075
38,many-to-one,0.0001408389999999482,0.00016539890000000224,0.00017134600000000277,0.001186201400000031,0.005152659,0.0005079272140000018
38,codegen,2.8697999999938162e-05,3.404379999998319e-05,3.7416499999887165e-05,0.0010651453000000367,0.0013099860000000962,0.00037589544233333067
38,one-to-one,0.00776379299999963,0.00784179320000078,0.008220120499998984,0.02719433260000024,0.03195308000000008,0.014366646415666571
39,many-to-one,0.0001577649999999764,0.0001657997999999883,0.00017305199999995136,0.0011802828000000043,0.0051143130000000005,0.0005073460543333331
39,codegen,2.856599999989662e-05,3.408550000028043e-05,3.8244500000006454e-05,0.0010825486999999523,0.001331044000000059,0.0003772882969999985
39,one-to-one,0.007611857000000555,0.0078423939000011,0.008273005499999542,0.02746088769999968,0.03240272300000013,0.014423603283333359
40,many-to-one,0.0001637400000014111,0.00016706890000328656,0.00017378399999934402,0.0011269700000010375,0.004310522000000816,0.00048807763866668454
40,codegen,3.242600000064044e-05,3.416480000240085e-05,3.731950000052109e-05,0.0010363515999998185,0.0012117200000005823,0.0003669242989999996
40,one-to-one,0.007774709999999629,0.00786298689999967,0.008213988499999658,0.02720318850000041,0.03194824499999882,0.014465967661333361
41,many-to-one,9.96170000000518e-05,0.00010311579999857656,0.00016971800000220583,0.0018829128999993117,0.0023471729999968716,0.0005002010550000065
41,codegen,2.2306999998278343e-05,2.4405900001056578e-05,3.4716499998310724e-05,0.0004088862999989118,0.00043309100000143985,0.00010783340479996327
41,one-to-one,0.007692012999996223,0.007808022999996922,0.00802790450000046,0.052300542000001116,0.05375312500000007,0.01683223277600001
42,many-to-one,8.53579999997578e-05,9.076259999929448e-05,0.00016926099999992061,0.0014136998999997987,0.0015624289999998098,0.0003891283840000033
42,codegen,2.2409999999695174e-05,2.4803999998823656e-05,3.498799999945845e-05,0.00032113880000039785,0.00034177500000254213,8.548469228572385e-05
42,one-to-one,0.007634655999993356,0.007760424199994276,0.008168312499996944,0.03735353980000049,0.038032460000010815,0.014255673111285684
43,many-to-one,9.8775999994416e-05,0.00010282560000263175,0.00016918749999916827,0.00188726890000126,0.002316383999996674,0.0004993591179999513
43,codegen,2.2118000003956695e-05,2.4298900002861503e-05,3.4728500001079965e-05,0.00040977060000386696,0.0004358639999963998,0.00010787755539992787
43,one-to-one,0.00738967600000251,0.007821672400001489,0.008082410000000095,0.051808341000003116,0.054752542999992215,0.016778422290000098
44,many-to-one,0.00016103200000117113,0.00016637569999886634,0.00017276299999835487,0.0011808256000016115,0.0016108439999982238,0.0004214882375000286
44,codegen,3.225599999723272e-05,3.4142800000580564e-05,3.658600000022716e-05,0.001087767300001019,0.0012626779999962423,0.00029698292500001067
44,one-to-one,0.0077018780000059905,0.007809605700002465,0.008222661000004905,0.029262030200005996,0.02956274499999978,0.013299087368249984
45,many-to-one,0.0001614389999957666,0.0001650717999950757,0.00016934149999769943,0.0035231290000012905,0.003712907000000598,0.0006525094828571696
45,codegen,3.2380999996917126e-05,3.390699999528124e-05,3.5052499999466136e-05,0.0006993333999965046,0.00073026300000123,0.00013044997857144126
45,one-to-one,0.007776488000018844,0.007893393000003357,0.008260187000004748,0.08165395390001037,0.08642321099999606,0.018690930247999907
46,many-to-one,0.00016157700000007935,0.0001653791999991938,0.00017082649999977662,0.0012416532999978357,0.004991135000004476,0.00032576494842860424
46,codegen,3.2048000001339005e-05,3.373789999869814e-05,3.525099999990289e-05,0.0011519631999981073,0.001593851000002644,0.00019664322428568072
46,one-to-one,0.007748598000006268,0.007834853699998234,0.008142056500005879,0.03463485229999747,0.04041549000000089,0.011906266223142793
47,many-to-one,8.67389999967827e-05,9.053289999840785e-05,0.000169757500000145,0.0012271539000018095,0.004805746999998917,0.0002852893732500483
47,codegen,1.96769999973867e-05,2.4184500001211974e-05,3.4641499997434266e-05,0.0011019004999980099,0.0014368359999963332,0.0001691726117500041
47,one-to-one,0.007494890999993231,0.007805429199997604,0.008072714000000758,0.033391626099994194,0.0390060630000022,0.011240930773250094
48,many-to-one,0.00014435999999307114,0.00016749349999614082,0.0001727835000018274,0.0011260268999969012,0.004173314000006201,0.00048551635233335587
48,codegen,3.256099999759954e-05,3.4066600001381175e-05,3.718550000186838e-05,0.0010441087000018002,0.0012498270000023126,0.00037138595833341036
48,one-to-one,0.00771022499999674,0.007792970500001673,0.007996209000001642,0.026641313500000763,0.03122958600000203,0.014137015883000079
49,many-to-one,8.66540000004079e-05,8.984080000402628e-05,0.0001691209999989951,0.0011583636000011665,0.004309560999999462,0.0003522835751999949
49,codegen,2.2235999999509204e-05,2.4426899999241412e-05,3.534100000379681e-05,0.0010661060999957784,0.001277513000005115,0.00023975043099991637
49,one-to-one,0.007576119999995967,0.00786596279999685,0.00810256200000481,0.029410344300001157,0.03366321800000094,0.012326049655599901
50,many-to-one,0.00016208699999964438,0.00016619270000504117,0.00017152899999928195,0.0011626054000046793,0.0013616860000027486,0.00041821052899991605
50,codegen,3.274599999514294e-05,3.409999999988145e-05,3.64199999971504e-05,0.0010760234999992236,0.0011699550000017211,0.00029567445500004117
50,one-to-one,0.007285340999999335,0.007860166299994375,0.008254333000003555,0.029212490599999794,0.03076482000000169,0.013364378934499991
51,many-to-one,8.721899999386551e-05,9.120500000321386e-05,0.00017112449999956425,0.0011886861999990117,0.0015303630000005342,0.0003575813295999609
51,codegen,2.2346999998035244e-05,2.4635999999134128e-05,3.558950000126515e-05,0.0010969809999991753,0.0012395699999956378,0.000244487753600049
51,one-to-one,0.007115505000001576,0.007801411799992763,0.00819047050000421,0.02953103949999445,0.030025843000004215,0.012347463713799963
52,many-to-one,8.645599999823617e-05,9.020979999618817e-05,0.00016605350000276076,0.0008776565999966124,0.0013840020000017716,0.0002898692381666598
52,codegen,2.231500000249298e-05,2.4111999998410738e-05,3.402349999603871e-05,0.00018916849999826014,0.0003140479999999002,6.537490024999985e-05
52,one-to-one,0.007503683999999566,0.007800805000020716,0.008139606000000299,0.04116001750000464,0.058725101000007385,0.01480893901091666
53,many-to-one,8.598699999851078e-05,8.944160000368129e-05,0.00016733449999861705,0.00045162530000263036,0.002229448999997885,0.00033308501820004537
53,codegen,2.1741999994162597e-05,2.364089999886687e-05,3.4110499996131693e-05,0.00015579299999910975,0.0004893639999963284,7.340814139999595e-05
53,one-to-one,0.007683999999997582,0.007795311100014146,0.008106452500001637,0.01442515740002085,0.0713464880000032,0.01404930014469996
54,many-to-one,0.00016120499999772164,0.0001655066999987298,0.0001704519999989884,0.0008962212000007241,0.001042011999999204,0.00040911930833334274
54,codegen,3.215400000300406e-05,3.370479999986742e-05,3.5522499995721546e-05,0.00021769139999960885,0.0002457830000039962,9.53366609999596e-05
54,one-to-one,0.007759194000001912,0.007843203600002369,0.008275244500005385,0.022722098400005563,0.02285228300000597,0.012914675688333526
55,many-to-one,8.5333000001242e-05,8.821990000740243e-05,0.00013217049999525443,0.000175930599998253,0.0020216710000013904,0.0002592203219999115
55,codegen,2.1352999993951016e-05,2.310489999786114e-05,3.2250499998554005e-05,3.650879999383962e-05,0.00036670000000071923,5.4326668249956355e-05
55,one-to-one,0.007468799999998055,0.007796920699993848,0.008054333499991628,0.00844697720000056,0.07900511799999776,0.013600719960083225
56,many-to-one,0.00016195499999582808,0.00016592569999431816,0.00017126100000552924,0.00089916609999392,0.0009874759999988214,0.00041044846900005656
56,codegen,3.194599999289949e-05,3.37957999974492e-05,3.551950000257875e-05,0.00021853589999807352,0.00023092600000040875,9.558460766659494e-05
56,one-to-one,0.007562833000008595,0.007761781999997197,0.008210988000008967,0.022599819600002034,0.022758417999995117,0.01280398578600016
57,many-to-one,8.530499999892527e-05,8.825700000159031e-05,0.0001655950000056805,0.00037306019999402946,0.0023511499999955277,0.0003304439858000251
57,codegen,2.1236999998563988e-05,2.3368900004072656e-05,3.377249999658716e-05,0.00010893679999966053,0.0004934210000016037,7.263475789999348e-05
57,one-to-one,0.00767882900001382,0.007806272399977843,0.008197609499994485,0.014521499100003391,0.07182876900000679,0.014111359988099856
58,many-to-one,8.938400000602087e-05,9.053590000291933e-05,9.164299999753212e-05,0.00047175410000193095,0.0005848979999996118,0.00021751528233332352
58,codegen,1.7378999999095868e-05,1.780200000212062e-05,1.8192500000679956e-05,0.00010589120000332742,0.000121081000003187,4.745962333317758e-05
58,one-to-one,0.004171861000003219,0.0041914544999968936,0.0042092874999895,0.01219026750000154,0.012610319000003756,0.0068608342729997674
59,many-to-one,8.614399999373745e-05,8.906590000066216e-05,0.00016639799999751403,0.00037747039999442254,0.0023341370000053985,0.0003311559301000827
59,codegen,2.1689999996965525e-05,2.351189999814096e-05,3.407399999844074e-05,8.910090000441214e-05,0.000490153999990639,7.291081410000544e-05
59,one-to-one,0.007723049999981413,0.007832092100007059,0.008072343500010959,0.014584907900023276,0.07212351000001149,0.0141325411379001
60,many-to-one,0.00016309099999034515,0.00016767670000632508,0.0001729984999983003,0.0009056394000026557,0.0010113319999902615,0.000413915086333508
60,codegen,3.1996000004141933e-05,3.406700000141427e-05,3.5873500003447134e-05,0.00022050499999863858,0.00023590499999670556,9.645458766658047e-05
60,one-to-one,0.007766949000000523,0.007885507800008896,0.008325047000006691,0.022821031700004824,0.022961940000001846,0.012981386097666766
61,many-to-one,0.00016382300000827854,0.0001692039000019463,0.000179456500006836,0.001144004199997539,0.003938431999998215,0.0004726025425454297
61,codegen,3.286799999102641e-05,3.477090000245653e-05,3.930000000451628e-05,0.001050599800009877,0.001150851999994984,0.0003004564500909158
61,one-to-one,0.00772292700000321,0.007871422700014818,0.008329463500004408,0.027699488600001133,0.04330694200000096,0.016979830980727213
62,many-to-one,0.00016464200000143592,0.00017061429999856159,0.00017953349999899615,0.0011472923999988893,0.0041836679999960324,0.00046881394414283455
62,codegen,3.2650999997940744e-05,3.481600000299068e-05,3.9299000000880824e-05,0.0010532273999992014,0.0012656520000007276,0.00033212639200000534
62,one-to-one,0.007717249000009474,0.007848620299998287,0.008258429499989006,0.027103002600003378,0.03177481200000187,0.015448453366142778
63,many-to-one,8.601199999702658e-05,8.893489999479698e-05,0.0001672455000019113,0.0005838500000010071,0.0007240420000016456,0.00025210611099994295
63,codegen,2.234199999406883e-05,2.4075300002834863e-05,3.440700000112429e-05,0.00011631009999604203,0.00014585200000283294,5.255404600011104e-05
63,one-to-one,0.007779970999990837,0.007896623200009856,0.008149609500001986,0.02244680720000076,0.023159351999993305,0.011637985032250097
64,many-to-one,9.099499999365435e-05,9.814090000190845e-05,0.00017326849999932392,0.00211303219999337,0.004885088999998288,0.0005466486503333985
64,codegen,2.5110999999355954e-05,2.8625500003442995e-05,3.5773999996990824e-05,0.0018493580999972893,0.0021062440000036986,0.00028040232344453544
64,one-to-one,0.007730503999994198,0.007864888599991104,0.008341691999994794,0.03580748710000137,0.03694878700000004,0.014455836396110982
65,many-to-one,4.867799999885847e-05,4.994890000205033e-05,9.147949999999128e-05,0.0006116632000100708,0.0026953680000048053,0.00021680985500003252
65,codegen,1.434400000732694e-05,1.4839000002098146e-05,1.80589999985159e-05,0.0005603230999980724,0.000713144999991755,0.00010826347514272885
65,one-to-one,0.0041473910000036085,0.004176119099997777,0.004205052500005024,0.015571739300014542,0.03058551700001999,0.006998900121000123
66,many-to-one,8.716600000013841e-05,9.308490000279334e-05,0.00017026300000111405,0.0011627756999985197,0.004427770999996028,0.0004073170977142533
66,codegen,2.3772999995230748e-05,2.688580000409502e-05,3.514550000716099e-05,0.0010666023000041492,0.0013035099999996191,0.00020923545357154133
66,one-to-one,0.00770529700000111,0.007815683000004015,0.008173563999989142,0.029645496599997045,0.03529339300000345,0.013203127818857126
67,many-to-one,8.755199999654906e-05,9.359439999627739e-05,0.00017141400000753038,0.0011663962000085348,0.004208939000008627,0.00040913580142866733
67,codegen,2.447299999630559e-05,2.7271999996969498e-05,3.537350000470951e-05,0.0010667985999958773,0.0012827269999888813,0.00020934016857131
67,one-to-one,0.0077390000000008285,0.007881995899995786,0.008247554499995147,0.029886488799989765,0.03510942000001194,0.01331714582157144
68,many-to-one,4.8496000005116e-05,4.963599999996404e-05,9.146899999734615e-05,0.0006135868999976423,0.0011257279999909997,0.00022053190599996038
68,codegen,1.4232999987484618e-05,1.4807899989932594e-05,1.7846999995185797e-05,0.0005565949000072123,0.0006559150000100544,0.00010778538457149166
68,one-to-one,0.004120369000006008,0.004164601399988044,0.004199615000004542,0.015605361699996934,0.030570999999994797,0.0069665404462858314
69,many-to-one,8.800099999461963e-05,9.211880000208339e-05,0.00016936649999621523,0.0011761844000020005,0.001417614000004619,0.0004075898175714729
69,codegen,2.4066999998240135e-05,2.6450799995814123e-05,3.465099999999666e-05,0.0010799126000051729,0.0012352260000056958,0.0002092426297143492
69,one-to-one,0.007681250999993949,0.007830028599997263,0.008184903999996607,0.029750380000004382,0.03187887699999692,0.013271952581428608
70,many-to-one,8.842100000094888e-05,9.363509998934205e-05,0.00017184649999535395,0.0011690216000019406,0.004338846999999646,0.0004103938121427839
70,codegen,2.423300000486961e-05,2.704889999591842e-05,3.527949999693192e-05,0.0010756690000022218,0.001335062000009657,0.00021075572042854722
70,one-to-one,0.0076662109999858785,0.00786180599999966,0.008187642000002882,0.02984302929999956,0.035348056999993105,0.01327370480957161
71,many-to-one,8.7725000000205e-05,9.413410001144484e-05,0.00017184500000411163,0.0011621591999897874,0.00424512999998683,0.00040899470185700945
71,codegen,2.4439999990022443e-05,2.7393799999231306e-05,3.524850000502511e-05,0.001069567800004734,0.00130967399999804,0.00020942901785714086
71,one-to-one,0.007408013000002711,0.007804250399996705,0.008130509000004338,0.02959880620001627,0.03455416500000297,0.01318418071657166
72,many-to-one,0.0001604640000039126,0.00016485280000040346,0.00016973050000501644,0.0020674203999988096,0.002303513999990514,0.0005473212857999869
72,codegen,3.218499999491087e-05,3.376990000276692e-05,3.516099999956168e-05,0.0004426364000082117,0.0004658049999903824,0.00011661368579997883
72,one-to-one,0.0075382250000046724,0.00782154070000587,0.008144671499998424,0.052179606400004276,0.05521177799998611,0.016903379234999977
73,many-to-one,0.00015988200000549568,0.00016497849999126403,0.00016932900000199425,0.002080725099997949,0.002164261999993755,0.0005494215920001494
73,codegen,3.175199999816414e-05,3.3555800004592126e-05,3.5033999999711796e-05,0.00043938040000313094,0.00045952899999690544,0.00011573974339998187
73,one-to-one,0.007752479999993511,0.007829796500007546,0.008260570999986783,0.05198822679999182,0.05377411099999563,0.016882822357999906
74,many-to-one,0.00016274000000748856,0.00016789500000413682,0.00017628250000001344,0.0011338022999950682,0.0039758700000049885,0.00044508703949998227
74,codegen,3.232599999591912e-05,3.431290000008858e-05,3.763599999473399e-05,0.0010421508000007407,0.0012358040000037818,0.0002771743480833197
74,one-to-one,0.004178496000008636,0.007854452599997331,0.008200231000017766,0.029053486300006173,0.043580472000002146,0.01615333435366671
75,many-to-one,7.735500000194406e-05,9.099489999755407e-05,0.00017034750000277654,0.0014234071999922548,0.0015192639999952462,0.0003914514114284771
75,codegen,2.2160999989750962e-05,2.4941500009845184e-05,3.512049999443434e-05,0.00032030159998868156,0.0003406189999992648,8.543327685722041e-05
75,one-to-one,0.00760285000001204,0.00774234779999432,0.008146674499997175,0.03749537490000705,0.039920714999993834,0.014297130267714326
76,many-to-one,0.0001619300000044177,0.00016585329998974885,0.00017118099999891,0.0008748817000011399,0.0011692539999899054,0.0004024846513335518
76,codegen,3.224200000317978e-05,3.368079999148677e-05,3.547949999216371e-05,0.00017445379999969646,0.00019026599998994698,8.098577999997284e-05
76,one-to-one,0.007726546000000667,0.00779167579999438,0.008197421999987853,0.02251590959999987,0.022648390999989942,0.012808883111333297
77,many-to-one,0.0001542489999906138,0.0001669010000000526,0.00017283250000588168,0.0011681171000049062,0.00465303600000766,0.0004217888292500689
77,codegen,3.2337999996912004e-05,3.4060699994142846e-05,3.661350000072616e-05,0.0010804051000022242,0.0013537389999953575,0.000296732380499968
77,one-to-one,0.007527677000013,0.00788346200000376,0.008192283500001452,0.02905036550000375,0.03364090300000555,0.01332780905675034
78,many-to-one,0.00016298700001016186,0.00016724090000082013,0.00017313400000062984,0.0011526137999979369,0.004307533000002195,0.0004177032689999187
78,codegen,3.234099999360751e-05,3.3983899997735994e-05,3.630399999110523e-05,0.0010577847999996947,0.0012985930000013468,0.00029124766375003476
78,one-to-one,0.007722853000004193,0.0078125459000006,0.008112319999995066,0.028835174800002503,0.033279293999996185,0.013217338788750052
79,many-to-one,0.0001618579999984604,0.00016653579999541536,0.00017307100000607534,0.0011906633999956284,0.0012496500000054311,0.0004240486304998008
79,codegen,3.2352999994600395e-05,3.411569999514086e-05,3.6556000004850375e-05,0.001103841300002273,0.0011593549999986408,0.0003009888012499857
79,one-to-one,0.007776432000014211,0.007854564100000516,0.008277993500001912,0.02943522410000696,0.02978442200000586,0.013361778220250035
80,many-to-one,8.703599999648759e-05,9.116589999109692e-05,0.00017076550000183488,0.0012291999999902714,0.0047377310000058515,0.0002870948282500159
80,codegen,2.2518999998055733e-05,2.4474899990423183e-05,3.504800000087016e-05,0.0011343722000020761,0.0014146729999993113,0.00017274494200001734
80,one-to-one,0.00746212900000387,0.007899565400001052,0.008201093000010928,0.03377362950001555,0.03904981000000873,0.011367576005875324
81,many-to-one,0.00016272999999955573,0.00016757759998995426,0.00017315899999914564,0.0011694884999997157,0.0012315840000098888,0.0004210499782500854
81,codegen,3.252599999825634e-05,3.4214900000506536e-05,3.664000000469514e-05,0.0010813659000035614,0.0011130740000027117,0.0002972894607499157
81,one-to-one,0.007718320999998696,0.007826064200003202,0.008113366499998165,0.028834212000006687,0.02918929000000503,0.013205061902499754
82,many-to-one,0.0001419560000073261,0.00016598690000222405,0.00017257249999147461,0.0011616020000019488,0.0013579439999915621,0.00041797072474996353
82,codegen,2.8395999990493692e-05,3.414389999818468e-05,3.6849500006042035e-05,0.0010584517000083338,0.0011469489999882398,0.00028871904149996297
82,one-to-one,0.007769176000010702,0.0078860285999923,0.00818430200000364,0.02893273029998795,0.029374226000001613,0.013294895281749665
83,many-to-one,0.00015434300000549683,0.0001678886000007651,0.00017529950000039207,0.001145610199993996,0.004236375000004955,0.0004935876653333793
83,codegen,3.1050000004029243e-05,3.417369999283437e-05,3.753600000067081e-05,0.001045663499998284,0.0012030400000071495,0.0003673820029999699
83,one-to-one,0.00778384500000584,0.007896584800005258,0.008279139999999074,0.02710756049999077,0.03187640200000885,0.014407833364000163
84,many-to-one,0.00016355200000361947,0.00016780439999024565,0.00017451350000641241,0.0011322471999875461,0.004124161999996545,0.0004624107978749148
84,codegen,3.238400000782349e-05,3.434190000604076e-05,3.758999999803336e-05,0.0010366000999894708,0.0012377029999868228,0.0003002849052500078
84,one-to-one,0.007712209000004577,0.007835393600007023,0.008242329999987419,0.03665432470000667,0.03852370000001315,0.016417584352999868
85,many-to-one,0.00016244300000778367,0.00016718000000537359,0.00017523900000782078,0.0011352764999955412,0.004584950000008803,0.0005192598210000219
85,codegen,3.234799999063398e-05,3.432700000729482e-05,3.6749999999585725e-05,0.0010451536999909194,0.0013663179999952035,0.00023380701257158672
85,one-to-one,0.007777389000011681,0.007859939299987672,0.008255828000002907,0.03853618460000803,0.04376797300000135,0.01658487309400003
86,many-to-one,8.689399999184388e-05,8.968099999151491e-05,0.00016645899999900848,0.000759929999993858,0.0009750350000103936,0.0002630330425554869
86,codegen,2.2354999998697167e-05,2.3942800001464094e-05,3.383699999659484e-05,0.0001520321000029412,0.00016588399999761805,5.6493281222134646e-05
86,one-to-one,0.007744867000013755,0.007869402300008233,0.008225863500001651,0.03997975420000728,0.04178305300001739,0.013505570114222258
87,many-to-one,9.941399997615008e-05,0.00010250489999918955,0.0001716324999989638,0.0012160208000040029,0.002592802000009442,0.00041876424412491887
87,codegen,2.2336999990102413e-05,2.407380000875037e-05,3.593600000328934e-05,0.0006768904000210796,0.0008942560000093636,0.0001439401391249291
87,one-to-one,0.007456997000019783,0.007796145500020657,0.008066808999998898,0.0424898061000107,0.04455493999998339,0.015711714876749862
88,many-to-one,8.612899999604906e-05,8.942389999617718e-05,0.00016497950000626815,0.0008741731000029062,0.0011045290000026853,0.00024402418130765223
88,codegen,2.1939000006909737e-05,2.3612799996897137e-05,3.3235000003628556e-05,0.0001803783999932307,0.0002109010000026501,5.266931453845722e-05
88,one-to-one,0.004126177999978609,0.0077129383000112735,0.008098782500006507,0.041279504400012004,0.05943105100001844,0.013702043527923088
89,many-to-one,8.719100000575963e-05,9.022480000737688e-05,0.00013925000000369891,0.0007463088000093875,0.0010696960000018407,0.00027708160999981855
89,codegen,2.1785000001273147e-05,2.3563800004922088e-05,3.294999999070569e-05,0.00014843250000069473,0.0001675000000034288,5.809947775023261e-05
89,one-to-one,0.007701143999980786,0.007790565899989587,0.00821956200000784,0.02449663530000521,0.025832050999980538,0.012160285993500055
90,many-to-one,8.892100001389736e-05,8.995200002175352e-05,9.15045000056125e-05,0.0010766800999874703,0.0011911349999991216,0.0002887325098001895
90,codegen,1.713100002120882e-05,1.7675000009376163e-05,1.807900000017071e-05,0.00021254040000542317,0.0004814350000117429,6.021573639986286e-05
90,one-to-one,0.004182570000011765,0.004196836399995618,0.004212679999994862,0.028477541900002734,0.04334631700001523,0.009086265361399984
91,many-to-one,0.00016111700000465135,0.00016467570002305366,0.00016973649999840745,0.00201610829999197,0.002176646999998866,0.0005400792273998888
91,codegen,3.212299998267554e-05,3.3558900000230096e-05,3.4999500002186323e-05,0.0003813252000071543,0.0003992620000019542,0.0001041295741999761
91,one-to-one,0.007683796999998549,0.007806353899994178,0.008165186500008303,0.05201598020000517,0.05498739300000466,0.016833058431799906
92,many-to-one,0.00015296300000500196,0.00016552219999255158,0.0001703015000060759,0.0020663841999947865,0.002153464000002714,0.0005471546538000666
92,codegen,3.1761999991886114e-05,3.355400002362785e-05,3.504099998963284e-05,0.0004411293999993404,0.00045909199999982775,0.00011611853579987042
92,one-to-one,0.007519606999977668,0.007776669199989783,0.008063005000011003,0.05217485340000394,0.053248306999989836,0.016810207976999964
93,many-to-one,0.00016265900001144473,0.00016742990000579992,0.00017209149999075635,0.002057774200008566,0.0021729899999911595,0.0005481674428001213
93,codegen,3.242600001840401e-05,3.383690001612649e-05,3.5116999995921105e-05,0.00038170860001685014,0.00040391799998928946,0.00010447343320000755
93,one-to-one,0.007707417000005989,0.0077951210000037465,0.00816621749999058,0.052070391400005175,0.05494878900000799,0.01685333979839997
94,many-to-one,8.842500000127984e-05,8.958600000141814e-05,9.115150000127414e-05,0.0010607412000013029,0.0011564760000055685,0.00028579516660007584
94,codegen,1.6987999998718806e-05,1.7422900000951813e-05,1.7783999993525867e-05,0.00018097440001554332,0.0001994309999986399,5.074208240024518e-05
94,one-to-one,0.00414709700001481,0.004173080399993978,0.004192408500003353,0.02836057750000123,0.043481484000011505,0.00905580482560028
95,many-to-one,0.0001618740000139951,0.00016611300000590745,0.0001705444999942074,0.0020666247999884036,0.0022081779999894025,0.0005497935883998025
95,codegen,3.232700001376543e-05,3.393679998566768e-05,3.5235500007502196e-05,0.0004430164999916997,0.0004659690000039518,0.00011672495019987537
95,one-to-one,0.007754407999982504,0.007830260199992266,0.00807835399999135,0.05238223510000353,0.05402057000000582,0.016887080116999804
96,many-to-one,0.00016023699998868324,0.0001650980000221125,0.0001693975000023329,0.0020289605000073153,0.0021500020000075892,0.0005410822002000714
96,codegen,3.190399999652982e-05,3.3607799997525946e-05,3.483199998299824e-05,0.00037780830000713197,0.00040089099999818245,0.00010347304899981395
96,one-to-one,0.007336804999994229,0.007839175300000533,0.008180758500003549,0.052214365999995495,0.05515007799999694,0.016916734571599874
97,many-to-one,0.0001608550000185005,0.00016500749998442642,0.00016980850000436476,0.002714891500008321,0.0029341319999787174,0.0005970094775000661
97,codegen,3.186500001106651e-05,3.3629000000701126e-05,3.4896999977718224e-05,0.0004961019999825567,0.0005159019999894099,0.0001121680200000128
97,one-to-one,0.0072288750000097934,0.007861993099996311,0.008178051499982075,0.06695000580003807,0.07034350099999642,0.01793350532650003
98,many-to-one,8.70030000044153e-05,9.020380000208662e-05,0.00016754699998955402,0.0009324924999873475,0.001075237999998535,0.0002711958381664961
98,codegen,2.2344999990764336e-05,2.4121999985027287e-05,3.423800001201016e-05,0.00018626910001842134,0.00021278299999494266,5.702740533361824e-05
98,one-to-one,0.007389711000001853,0.007855167799993979,0.008153718500011564,0.03769178169998497,0.03945207000001005,0.01303837011116667
99,many-to-one,8.48190000226623e-05,8.864289999621633e-05,0.00013712599998427777,0.00017688019999866355,0.0018827170000008664,0.00026118598200010486
99,codegen,2.1596999999928812e-05,2.3493000014696008e-05,3.235499998766045e-05,3.714279999655901e-05,0.0003654930000038803,5.506218375005527e-05
99,one-to-one,0.0040998540000032335,0.004142915799980074,0.00790884049999363,0.008247238800004197,0.07834060599998338,0.011592473244750025
100,many-to-one,8.61959999838291e-05,9.025200000678524e-05,0.0001711625000098138,0.0011358147000180452,0.0012229660000002696,0.0003402886012855382
100,codegen,2.2379000000682936e-05,2.4727000010216216e-05,3.517799999031013e-05,0.0010480500999932474,0.0011085650000097758,0.00018888060528567913
100,one-to-one,0.007698841999996375,0.007825807900024984,0.008114699000003611,0.02719750959998919,0.027725137999993876,0.012851928152856991
101,many-to-one,8.66180000116401e-05,9.069070001430646e-05,0.0001734249999998383,0.0011527997000087,0.004302174999992303,0.0003840648089998761
101,codegen,2.290899999479734e-05,2.538300000765048e-05,3.697700000770965e-05,0.0010597592999999962,0.0012820890000000418,0.0002186091026665764
101,one-to-one,0.007517861999986053,0.007916951599995059,0.008308313000014778,0.027233817800018302,0.03172277800001666,0.013807468341333224
102,many-to-one,8.696500000837659e-05,9.184880001669172e-05,0.00017125750001412143,0.0011895285999827365,0.00130370499999799,0.0003581921114002
102,codegen,2.3599999991574805e-05,2.630430000465367e-05,3.522250000287386e-05,0.0010966037999821765,0.0011617270000101598,0.0002448493466001594
102,one-to-one,0.007674743000023909,0.007798561200019094,0.008231831500012277,0.029723167900002068,0.031117435999988174,0.012414171106800586
103,many-to-one,8.721000000377899e-05,9.203430002173717e-05,0.00017287400001464448,0.0011603879000006145,0.0014673119999883966,0.00039939426699988446
103,codegen,2.4738999996998245e-05,2.6736899988577532e-05,3.5751499979141954e-05,0.0010655208999907017,0.0012446860000068227,0.0002906185200002014
103,one-to-one,0.007752433000007386,0.007880260599986855,0.008178332000014166,0.027622189400003095,0.027851645999987795,0.012969331671750055
104,many-to-one,4.9598999993349935e-05,5.528180000453631e-05,0.00010632949999944685,0.0007225845999954571,0.002544034999999667,0.0002784954045455405
104,codegen,1.2357999992218538e-05,1.3140899983454802e-05,2.0519000003105248e-05,0.0003546274000001404,0.0010596570000132033,0.00015269199909090245
104,one-to-one,0.004125932999983206,0.00416815100000747,0.004204969500008815,0.01951323619998675,0.037829654000006485,0.008865476819818176
105,many-to-one,0.00010007500000597247,0.00010363570000322397,0.00017297549999284456,0.0011789503999978025,0.0024520460000019284,0.0004513926519998758
105,codegen,2.2474999980204302e-05,2.451669998606576e-05,3.592099999139009e-05,0.0006595522000026222,0.0008382590000053369,0.00016004897214291094
105,one-to-one,0.004185785000004216,0.007844932099999369,0.008328519499997356,0.04118135480001115,0.04372772100001043,0.016685520529857143
106,many-to-one,8.84789999986424e-05,0.0001033646000024646,0.00018904799999575062,0.0011675042999968355,0.002277253000016799,0.00044628889175011703
106,codegen,2.280800001130956e-05,2.545189998954811e-05,3.912150000928705e-05,0.0003677082000166365,0.0008050309999987348,0.00014404893433315636
106,one-to-one,0.004030060999980378,0.004157652300025916,0.008106327999996665,0.03721404519999112,0.04152289199998904,0.013067278126666464
107,many-to-one,0.00016279300001542651,0.000168290899995327,0.00017494599998713056,0.0011664920999862717,0.001498618999988821,0.00050047529966641
107,codegen,3.2889999999952124e-05,3.47604999944906e-05,3.7978500003532645e-05,0.001074551799987944,0.0011968660000150066,0.0003795053833330068
107,one-to-one,0.007705613000013045,0.007822056799997767,0.008253590999984795,0.027490506999993156,0.02862188299999957,0.014490246151666497
108,many-to-one,8.817099998736921e-05,0.00010271970000133023,0.0001873395000018263,0.0011661744000008411,0.002240486999994573,0.00044359307008330027
108,codegen,2.292099998157937e-05,2.5173000008749116e-05,3.8680999978168984e-05,0.0003656656000032399,0.0008103609999920991,0.00014331535183324936
108,one-to-one,0.00379241500002081,0.0041576324000232034,0.008074143500010678,0.03809258850002948,0.041640763000032166,0.014030701867916683
109,many-to-one,8.627400001159913e-05,8.987600000409657e-05,0.00016798650000282578,0.0026648128000005046,0.00295508199999972,0.00046487205000005717
109,codegen,2.2210000025779664e-05,2.4089799984494673e-05,3.4364499995831466e-05,0.0005939464999926258,0.0006229460000213294,0.00010293343762488406
109,one-to-one,0.0041318509999541675,0.004186754100004464,0.00803184949998581,0.03773570149997454,0.0732898389999832,0.014151521506125132
110,many-to-one,4.852900002561e-05,4.9529999984088136e-05,8.99915000047713e-05,0.0005363399000060554,0.0021215989999916474,0.00020801052572726194
110,codegen,1.2107999992849727e-05,1.2556899991977844e-05,1.7566999986229348e-05,0.00012249679998888044,0.00021283800001015152,4.2496466272837094e-05
110,one-to-one,0.004107772999986992,0.004150780900019413,0.004181907499997806,0.020812183699999307,0.04464021500001536,0.008033663881909103
111,many-to-one,0.00016192900000078225,0.0001663398000118832,0.0001712295000118047,0.0014554119999957036,0.0015737889999911658,0.0004895820659998477
111,codegen,3.211800000713083e-05,3.373479998742823e-05,3.515250000418746e-05,0.00033014809998803684,0.0003527660000202104,0.00010841035899986196
111,one-to-one,0.00742514800001004,0.00782859260001203,0.00822142049999286,0.03791163150001466,0.04003178700000376,0.015526742257750357
112,many-to-one,8.734299998991446e-05,9.043359998770484e-05,0.0001694875000026741,0.00198987280000722,0.002182904999983748,0.000409453309285835
112,codegen,2.2342999983493428e-05,2.4119700003666364e-05,3.4587000016017555e-05,0.00041476500001067505,0.00043616799999313116,8.68033615713963e-05
112,one-to-one,0.007699306000006345,0.007829727000009256,0.008111132000010457,0.05462661090001291,0.05515928300002315,0.01471536434757132
113,many-to-one,8.658899997726621e-05,9.042289999001696e-05,0.00016704249999577314,0.0003332154999929679,0.0018571149999786485,0.00029111029750008297
113,codegen,2.1766000003253794e-05,2.4038000017867492e-05,3.3801000000721615e-05,0.00010686439999015371,0.0003809060000037334,6.302281930004483e-05
113,one-to-one,0.0041305950000491976,0.00418341119999468,0.008098232999969923,0.01152473469999704,0.0733230820000017,0.013033772778899853
114,many-to-one,8.635899999376306e-05,8.987700001910071e-05,0.00016666800000564308,0.0003340833999862671,0.0018627590000050986,0.0002915230668998049
114,codegen,2.2285999989435368e-05,2.3977899999749752e-05,3.397800000470852e-05,0.00010266710001200269,0.00039431299998682334,6.465595279979937e-05
114,one-to-one,0.004117253999993409,0.004149061499998652,0.007828273000001218,0.01169670530000222,0.07643154900000582,0.01124902929120006
115,many-to-one,8.759399997870787e-05,9.33653000117829e-05,0.00017379199999822958,0.0008725513000058527,0.0012085729999853356,0.00037929458650013006
115,codegen,2.2997000002078494e-05,2.615599998421203e-05,3.5893000003284214e-05,0.0006695875000019669,0.0008240080000234684,0.0001436392306251406
115,one-to-one,0.004162409999992178,0.0042054714000187236,0.008219678499983729,0.023075785500000733,0.04029932800000324,0.013722203288874621
116,many-to-one,8.638799999971525e-05,9.080179999045868e-05,0.0001683969999959345,0.0017817401000058907,0.001948902999998836,0.00038005181400012995
116,codegen,2.2322000006624876e-05,2.4217799992243273e-05,3.4338000006073344e-05,0.00035548919998973366,0.00038978200001338337,7.844401757152955e-05
116,one-to-one,0.004133577000004607,0.004175538000004053,0.008087785500009659,0.05851909640001338,0.0620394279999914,0.013914372492571589
117,many-to-one,8.680199999844262e-05,9.034790001294368e-05,0.00016984350000370796,0.00196514479999621,0.003927341999997225,0.0004209532143332524
117,codegen,2.2320999988778567e-05,2.425390001121741e-05,3.4941500018703664e-05,0.00066641880001157,0.0008881070000086311,0.0001465386045557106
117,one-to-one,0.004110873999991327,0.0041622981999864805,0.008141245999993885,0.03156148649997022,0.05773016100002337,0.01432160615744476
118,many-to-one,0.00016129499999806285,0.00016563239999527467,0.00017010050000010324,0.0020697471000090673,0.0021768580000127713,0.0005482013326000924
118,codegen,3.202600001372957e-05,3.353279999487313e-05,3.496049998830131e-05,0.00044089739998582895,0.0004584519999752956,0.000116045859799749
118,one-to-one,0.0073352460000251085,0.0078104554999981705,0.008158869999988383,0.051993634900011895,0.05493206599999212,0.016827736749800037
119,many-to-one,8.751800001505217e-05,9.192870000731546e-05,0.0001723199999901226,0.0007886493999876621,0.0064361950000204615,0.00046612741449993675
119,codegen,2.2405999999364212e-05,2.478989999872283e-05,3.573849998872447e-05,0.00016615779999540337,0.0010227649999876576,0.00011169120628569626
119,one-to-one,0.0036176460000092447,0.003792989000032776,0.00798563500001137,0.024735040200027925,0.052511989999970865,0.010816403352857107
120,many-to-one,8.816000001843349e-05,0.00010080279999158392,0.00018867499998975745,0.0012803312999921002,0.002396537999999282,0.000441116436599907
120,codegen,2.2451999996064842e-05,2.4910899998076272e-05,3.8879499996369304e-05,0.00041425129999492644,0.0008790320000002794,0.00015123818329987557
120,one-to-one,0.003996064000034494,0.004158352099989315,0.008111929500003612,0.040524033400015466,0.04159624200002554,0.01271466480940017
121,many-to-one,8.716399997865665e-05,8.991890000231706e-05,0.00016676049999375664,0.0007667609999884918,0.0009067409999943266,0.0002582668859999728
121,codegen,2.2303999998030122e-05,2.4020899999754874e-05,3.4030499989512464e-05,0.00015186240000559793,0.00016723499999216074,5.44487745997003e-05
121,one-to-one,0.007603576000008161,0.007833847200021182,0.008266995499994323,0.024585994500003497,0.02616228400000864,0.011408999477400312
122,many-to-one,8.677499999976135e-05,9.007599999222293e-05,0.0001677339999872629,0.001405634000008149,0.0015614110000115033,0.00032504766471448324
122,codegen,2.200000000129876e-05,2.386579999438254e-05,3.410050001662057e-05,0.00032034499998871984,0.00034926699999004995,7.315720542857613e-05
122,one-to-one,0.004124705999970502,0.004170630099997652,0.007982529000003069,0.05467612179998582,0.05734961799998928,0.013361897582714628
123,many-to-one,8.615500001951659e-05,8.991330000185371e-05,0.0001681745000041701,0.0015948257000104604,0.0017385190000140938,0.00035283070914267356
123,codegen,2.236299999935909e-05,2.4123899990513564e-05,3.434100000276885e-05,0.0003583961000060754,0.0003845619999935934,7.868806928574453e-05
123,one-to-one,0.004094041999962883,0.004129975399990826,0.007830767000001515,0.028513724500010086,0.05277690000002622,0.011217559199428425
124,many-to-one,8.746699998596341e-05,9.128790001113884e-05,0.00016807250000283602,0.001558595600016588,0.0016504550000036033,0.0003885535191665639
124,codegen,2.052700000376717e-05,2.5171899994802516e-05,3.445799998758048e-05,0.0003054411999954709,0.000329157999999552,7.86956416667787e-05
124,one-to-one,0.004145470000025853,0.0077581369000029096,0.008128061999997271,0.05240327440001807,0.05555466699999556,0.015149007824166541
125,many-to-one,9.830499999452513e-05,0.00010247980000883672,0.00016938400000299225,0.001261557300011873,0.0015152599999908034,0.00042458683575029
125,codegen,2.285300001858559e-05,2.4476599983813684e-05,3.488100000481609e-05,0.000296025800003008,0.00031353299999636874,9.746980824970563e-05
125,one-to-one,0.007655340000013666,0.007758925600003863,0.008182993999994892,0.03738377609998622,0.038029176999998526,0.01533470767024992
126,many-to-one,7.727999999929125e-05,8.99114999953099e-05,0.00016745500001036362,0.0012245767000194975,0.0014059239999824058,0.0002991175021428855
126,codegen,2.213399997685883e-05,2.4279999990994838e-05,3.443900000377198e-05,0.0002876959999952078,0.0003103089999854092,6.866088099999145e-05
126,one-to-one,0.0040937809999945785,0.004146403199985116,0.007898515999983147,0.028680024800002004,0.052972117999956936,0.012336619840714458
127,many-to-one,8.702400000970556e-05,9.127779998721054e-05,0.00016800000000216642,0.0023363834000122096,0.002476259000019354,0.00039497027888903504
127,codegen,2.2594000000708547e-05,2.4656899987007817e-05,3.456150000147318e-05,0.0004439103999999361,0.00047390500000688007,7.894082888876774e-05
127,one-to-one,0.004137902999957532,0.004170850099961853,0.0042008785000007265,0.04469655830002921,0.08574153600000045,0.011168320122666902
128,many-to-one,9.83989999951973e-05,0.0001009577999894873,0.00010431999999127584,0.0005159772999945745,0.0007339889999968818,0.00023978328399993151
128,codegen,2.1694999986721086e-05,2.3382499986723818e-05,2.4862500012545752e-05,0.00011869879999721888,0.00013230500002237022,5.54368773330225e-05
128,one-to-one,0.0077051469999958044,0.007803911499996729,0.008194064999997863,0.021959838900011165,0.023306583999982422,0.012637422369666439
129,many-to-one,9.957599999665945e-05,0.0001033068999902298,0.00010781400000325903,0.0020282541999904423,0.004759683000003179,0.0007448815056667684
129,codegen,1.9506999990426266e-05,2.432090001036613e-05,2.7730000013548306e-05,0.0017951861999961239,0.0019720089999850643,0.0006138919066666896
129,one-to-one,0.007724462999988191,0.007845866700006355,0.00817038349998711,0.027617662099999052,0.02933245399998441,0.01460065277733321
130,many-to-one,9.047000000350636e-05,0.00010209080000151972,0.00016881599999862829,0.0007034564999969461,0.000953815000002578,0.0003241529260000865
130,codegen,2.2588999996742132e-05,2.4068000016086444e-05,3.486499998928139e-05,0.0001650676000082285,0.00018300599998610778,7.469598399998745e-05
130,one-to-one,0.007746963999977652,0.007820970700043972,0.008116025999996168,0.022040006699990046,0.02223476399996116,0.012644081293000218
131,many-to-one,8.7145000009059e-05,9.101970001381687e-05,0.00017138550001050135,0.00114393050000956,0.0021793349999938982,0.00039756592099990623
131,codegen,2.2594999990133147e-05,2.4727900000698352e-05,3.5248500012130535e-05,0.0006651639999915915,0.0008568049999837513,0.00013188898888884636
131,one-to-one,0.004112297999995462,0.004156031499974233,0.00422060450000572,0.020955808900009743,0.04057749100002184,0.009805792088222305
132,many-to-one,8.759500002497589e-05,9.098689999120779e-05,0.0001684554999883403,0.0017808696000201963,0.001954037000018616,0.0003798038725714922
132,codegen,2.2605999987490577e-05,2.433399998835739e-05,3.467450001437555e-05,0.0003831257000058486,0.00042048400001704067,8.253410414259779e-05
132,one-to-one,0.004131310000047961,0.004180296199996292,0.008004231000001027,0.03155663259996686,0.058479534000014155,0.013002329359285584
133,many-to-one,8.661199998982738e-05,9.027299998365379e-05,0.00016684749999740234,0.000575980000013961,0.0018883400000220263,0.00032433879990001626
133,codegen,2.2400999995397797e-05,2.4030899982108168e-05,3.4181999993165846e-05,0.00013214030000208848,0.0004156159999979536,7.12186899998727e-05
133,one-to-one,0.0037981009999725757,0.00410463020002112,0.004199271500027635,0.023454749399970568,0.058205401999998685,0.010071881270000409
134,many-to-one,8.673799999314724e-05,9.000500000411193e-05,0.000168870500004914,0.0008972829999834175,0.0009562179999988984,0.0003307738069995736
134,codegen,2.2474999980204302e-05,2.4567000025399466e-05,3.4780999982331195e-05,0.0002156866999939666,0.00022732899998345601,7.755920200028754e-05
134,one-to-one,0.004142080999997688,0.0077810391000184605,0.008086675000015475,0.02237335140000596,0.02260991200000717,0.011011425273500223
135,many-to-one,8.703299999979208e-05,9.017799999355702e-05,0.00016888599998310383,0.0008982661000061399,0.0009774159999835774,0.000330799437249766
135,codegen,2.2490999981528148e-05,2.4603199977946134e-05,3.471399999455116e-05,0.00021797340000091482,0.0002322119999860206,7.794726550008591e-05
135,one-to-one,0.004144754000037665,0.004188166299985596,0.008245868999978256,0.022733004799994207,0.023014776000024995,0.010642069297499859
136,many-to-one,9.918900002503506e-05,0.00010346990000016376,0.00017307100000607534,0.0011664522999694782,0.0024254789999531567,0.0004497594377144602
136,codegen,2.23610000489316e-05,2.44550000104482e-05,3.5920500010888645e-05,0.0006545295999956125,0.0008288150000339556,0.0001570459134289227
136,one-to-one,0.003998996000007082,0.004165344499989488,0.008074254000007386,0.021828762099994493,0.04090123999998241,0.0110735841557144
137,many-to-one,8.64040000010391e-05,8.977579998372675e-05,0.00016881749999697604,0.0007450455999787664,0.0010199320000197076,0.00025445156279980664
137,codegen,2.26839999868389e-05,2.4683700036121082e-05,3.488600003720421e-05,0.0006589704999839796,0.0007457660000227406,0.000156532450799682
137,one-to-one,0.004125271000020803,0.00781442070002072,0.008205594000031624,0.028117794299953404,0.02864199999999073,0.01164890551579981
138,many-to-one,0.00016620300004888122,0.00017210940002883036,0.0002003760000377497,0.0011644712000020263,0.0013316280000026381,0.0005090473920002789
138,codegen,3.515399998832436e-05,3.721590001077857e-05,4.071050003062737e-05,0.0010697703000118962,0.0011339889999817387,0.00037870310333369163
138,one-to-one,0.0041910109999889755,0.004223152800005891,0.008296597999986943,0.0274444168999878,0.027757895999968696,0.013354044408332981
139,many-to-one,0.00010002199999803452,0.00010521270000936056,0.00017757599999868035,0.0020090410000165094,0.004744138000006615,0.0006083790369999674
139,codegen,2.2652999973615806e-05,2.5138700002003135e-05,3.8498000009212774e-05,0.0017698818000098982,0.0019207930000106899,0.0004446467651430786
139,one-to-one,0.003954585000030875,0.00419632400000296,0.00833672799998908,0.027263348399998222,0.0335136389999775,0.011803347154000303
140,many-to-one,9.950700001581936e-05,0.00010293589996308584,0.00017272849999017126,0.0011573203999887482,0.0015970019999826945,0.00045110420666651406
140,codegen,2.2319999970932258e-05,2.405780001026869e-05,3.6752500022885215e-05,0.0010706794999862268,0.001195864999999685,0.00023581476983341077
140,one-to-one,0.00411842500000148,0.004151757300024883,0.007879169500000671,0.020198683999961987,0.03784524299999248,0.011220664846333307
141,many-to-one,8.948599997893325e-05,9.870239999258957e-05,0.00019791299999383227,0.0012973846999955185,0.0023112979999950767,0.0004683431775556086
141,codegen,2.2791000048982824e-05,2.505050001673226e-05,3.9797999988877564e-05,0.0006716510999638103,0.0008334429999763415,0.00016194089933347616
141,one-to-one,0.0036570110000297973,0.0038396682999916718,0.004228784500014626,0.0222839147999764,0.04158728900000597,0.010269748235333592
142,many-to-one,8.567600002606923e-05,8.996190000516435e-05,0.0001693284999930711,0.0007831878999809306,0.0020657100000107675,0.000345384853583397
142,codegen,1.2271999992208293e-05,2.409699999361692e-05,3.4896999977718224e-05,0.00016665459997398103,0.0008074039999996785,0.00010807997541703193
142,one-to-one,0.003622178000000531,0.0036672205999934704,0.004165690999997196,0.019646631999955845,0.04050382599996283,0.00862518048458325
143,many-to-one,4.7685999959412584e-05,4.8992300008876555e-05,0.0001036744999964867,0.0006049885999743765,0.001084401000014168,0.00020012339612470242
143,codegen,1.1981000000105269e-05,1.2508999986948766e-05,2.0513000009714233e-05,0.0005332568999847354,0.0006237709999936669,9.542041799937096e-05
143,one-to-one,0.004123391999996784,0.004147387600028196,0.004181636000026856,0.017423389299972315,0.028104848999987553,0.007781112194500153


==> linea_results.csv <==
subject,method,min_time,p10,median,p90,max_time,mean
0,many-to-one,3.3386051654815674e-05,4.567764699459076e-05,5.2172690629959106e-05,0.0012970585376024246,0.0018056537955999374,0.00023360506870916912
0,codegen,1.676008105278015e-05,1.81589275598526e-05,1.934543251991272e-05,0.00026365946978330613,0.001818506047129631,5.486046948603221e-05
0,one-to-one,0.007326753810048103,0.007416284270584583,0.007824104279279709,0.09812625963240862,0.12802888453006744,0.020634506245808943
1,many-to-one,3.84841114282608e-05,4.637427628040314e-05,5.342997610569e-05,0.0012353310361504556,0.007256144657731056,0.0003820702801035209
1,codegen,1.6691163182258606e-05,1.8229708075523376e-05,1.948513090610504e-05,0.0003951024264097214,0.0009121503680944443,0.0001578765106810765
1,one-to-one,0.003932379186153412,0.007415035553276539,0.00783416349440813,0.048310381919145585,0.09366278164088726,0.01842052056081593
2,many-to-one,3.987923264503479e-05,4.518106579780579e-05,5.171820521354675e-05,0.0013761185109615326,0.006316402927041054,0.00022105170576833187
2,codegen,1.7112120985984802e-05,1.8229708075523376e-05,1.9416213035583496e-05,0.00037513617426157,0.0004391707479953766,6.46954127587378e-05
2,one-to-one,0.006770523265004158,0.007413693703711033,0.00784278940409422,0.09875960238277913,0.1026173010468483,0.0190961819908116
3,many-to-one,3.282725811004639e-05,4.567578434944153e-05,5.2172690629959106e-05,0.001302092708647251,0.0017575323581695557,0.00023439363124115126
3,codegen,1.683272421360016e-05,1.81589275598526e-05,1.920759677886963e-05,0.0002613533288240433,0.0003127586096525192,5.424149999661105e-05
3,one-to-one,0.006850842386484146,0.007327591627836228,0.007531360723078251,0.09762003440409898,0.20701580680906773,0.020460349189383643
4,many-to-one,4.672445356845856e-05,5.280226469039917e-05,5.741044878959656e-05,6.258618086576463e-05,0.0013545360416173935,6.126344855874776e-05
4,codegen,1.766905188560486e-05,1.9626691937446594e-05,2.256035804748535e-05,2.4722889065742493e-05,0.00025981664657592773,2.2659915499389173e-05
4,one-to-one,0.007255095988512039,0.007343300059437752,0.007576442323625088,0.00771712027490139,0.008707480505108833,0.007560701011680066
5,many-to-one,3.8271769881248474e-05,4.616379737854004e-05,5.175545811653137e-05,0.0009112395346164703,0.001720307394862175,0.00022715647394458454
5,codegen,1.6063451766967773e-05,1.7950311303138733e-05,1.8998980522155762e-05,0.0002959342673420906,0.00032218918204307556,7.016265330215295e-05
5,one-to-one,0.0071600377559661865,0.00741182267665863,0.007629384286701679,0.04763156622648239,0.05136829614639282,0.013766317318917977
6,many-to-one,4.9309805035591125e-05,5.161389708518982e-05,5.5594369769096375e-05,0.0028454793617129328,0.018450388684868813,0.000598222950939089
6,codegen,1.5713274478912354e-05,1.8578022718429565e-05,2.074427902698517e-05,0.002157803624868393,0.00226626917719841,0.00036847604531794787
6,one-to-one,0.007033972069621086,0.007369080372154713,0.007745116017758846,0.03646944127976895,0.03967347927391529,0.014524364598561079
7,many-to-one,4.1697174310684204e-05,4.386343061923981e-05,5.007721483707428e-05,0.0013905055820941925,0.0024042800068855286,0.00020223187862171066
7,codegen,1.627206802368164e-05,1.7598271369934082e-05,1.8438324332237244e-05,0.0004100501537322998,0.0004864577203989029,6.271506349245707e-05
7,one-to-one,0.00716032087802887,0.007265221141278744,0.007681591436266899,0.09967053048312663,0.1049383245408535,0.017859062008352744
8,many-to-one,3.876350820064545e-05,4.6094879508018494e-05,5.175173282623291e-05,0.0013131203129887583,0.0019507911056280136,0.0002657737365613381
8,codegen,1.6903504729270935e-05,1.802109181880951e-05,1.9276514649391174e-05,0.0004525920376181603,0.0004981923848390579,9.189395761738221e-05
8,one-to-one,0.007213817909359932,0.0072953179478645325,0.007619850337505341,0.04961384572088719,0.05242886207997799,0.014605182547743121
9,many-to-one,3.6250799894332886e-05,4.749186336994171e-05,5.196407437324524e-05,0.0013163402676582335,0.0020913127809762955,0.00030919297002255915
9,codegen,1.6691163182258606e-05,1.801922917366028e-05,1.913495361804962e-05,0.0004538390785455704,0.0005098562687635422,0.00010610603094100952
9,one-to-one,0.00391484797000885,0.0073016718029975895,0.007580110803246498,0.049518732540309425,0.08240818791091442,0.01586275316402316
10,many-to-one,4.497729241847992e-05,4.686601459980011e-05,5.161389708518982e-05,0.0009000677615404129,0.005700457841157913,0.00027131991647183897
10,codegen,1.6691163182258606e-05,1.8090009689331055e-05,1.9138678908348083e-05,0.0002918040379881859,0.0003442559391260147,8.73764264397323e-05
10,one-to-one,0.007240287959575653,0.007332900352776051,0.007620899006724358,0.023101110570132734,0.02407429926097393,0.01139320764131844
11,many-to-one,4.260428249835968e-05,5.084816366434097e-05,5.3359195590019226e-05,0.0018006334081292152,0.0026503372937440872,0.0004078228533267975
11,codegen,1.6899779438972473e-05,1.8090009689331055e-05,1.9204802811145782e-05,0.0007473230361938477,0.0007832907140254974,0.00016503701433539391
11,one-to-one,0.00709124468266964,0.00733642540872097,0.0075581809505820274,0.09241916015744209,0.1555678192526102,0.024507675796374678
12,many-to-one,4.0858983993530273e-05,4.686601459980011e-05,5.231238901615143e-05,0.002095658890902996,0.0030167363584041595,0.0003490739403558629
12,codegen,1.6480684280395508e-05,1.8369406461715698e-05,1.9555911421775818e-05,0.0007049256935715675,0.0007605906575918198,0.0001179975662380457
12,one-to-one,0.0071547310799360275,0.007403921894729137,0.007666468620300293,0.10285267420113087,0.21203424222767353,0.0214137315481369
13,many-to-one,4.6448782086372375e-05,5.1544979214668274e-05,5.391798913478851e-05,0.006947170197963714,0.015614619478583336,0.0014377667356282472
13,codegen,1.6763806343078613e-05,1.8300488591194153e-05,1.9764527678489685e-05,0.0054695775732398035,0.005632918328046799,0.0011132797390222549
13,one-to-one,0.006768079474568367,0.007383452169597149,0.007659765891730785,0.029012286476790904,0.03228834085166454,0.0118836546510458
14,many-to-one,3.771483898162842e-05,4.553794860839844e-05,5.2032992243766785e-05,0.001336015947163146,0.013133298605680466,0.00030786403175443413
14,codegen,1.5851110219955444e-05,1.8369406461715698e-05,1.9624829292297363e-05,0.0005985850468280588,0.0013538375496864319,0.00019273542799055576
14,one-to-one,0.0072652921080589294,0.007456453330814838,0.00784219615161419,0.04819562770428079,0.11251316219568253,0.018012587788328527
15,many-to-one,3.7925317883491516e-05,4.5398250222206116e-05,5.2032992243766785e-05,0.001281832903623588,0.00902247428894043,0.00030287628825753925
15,codegen,1.6899779438972473e-05,1.8369406461715698e-05,1.9626691937446594e-05,0.0005822485312822155,0.001321224495768547,0.00019092642776668073
15,one-to-one,0.006839390844106674,0.0073865408077836035,0.007807902060449123,0.03506225124003819,0.09929178841412067,0.01790864695664495
16,many-to-one,3.890134394168854e-05,4.630535840988159e-05,5.175545811653137e-05,0.0026580361649394036,0.011171897873282433,0.0004291438880775656
16,codegen,1.6411766409873962e-05,1.8088147044181824e-05,1.927558332681656e-05,0.002141614258289337,0.0022875703871250153,0.00032478727932487214
16,one-to-one,0.0072289034724235535,0.007337091304361821,0.007777346298098564,0.028483250737190248,0.05953582003712654,0.010688521964741605
17,many-to-one,4.036910831928253e-05,4.630349576473236e-05,5.217455327510834e-05,0.0015762913972139359,0.006901407614350319,0.00031067230583479007
17,codegen,1.5366822481155396e-05,1.7879530787467957e-05,1.934543251991272e-05,0.001305159367620945,0.0014459602534770966,0.00023510286770761014
17,one-to-one,0.0072891078889369965,0.007403443939983845,0.007714870385825634,0.02664543092250824,0.031012723222374916,0.010795301027595997
18,many-to-one,4.7283247113227844e-05,5.1194615662097934e-05,5.563069134950638e-05,6.08406960964203e-05,0.0007145628333091736,5.6626813486218454e-05
18,codegen,2.018362283706665e-05,2.1513551473617554e-05,2.290867269039154e-05,2.4516135454177856e-05,8.297152817249298e-05,2.3233611136674882e-05
18,one-to-one,0.006898894906044006,0.007266592234373093,0.007709459401667118,0.007933671213686466,0.008882371708750725,0.007602902322076261
19,many-to-one,3.918074071407318e-05,4.602596163749695e-05,5.3431838750839233e-05,0.0008385453373193741,0.004395298659801483,0.00021489063575863839
19,codegen,1.508370041847229e-05,1.8086284399032593e-05,1.9136816263198853e-05,0.00034572184085845947,0.0004077441990375519,8.455982133746148e-05
19,one-to-one,0.007180085405707359,0.007315698452293873,0.007556469179689884,0.04536152873188257,0.04901968128979206,0.0151421352930367
20,many-to-one,4.246458411216736e-05,4.7422945499420166e-05,5.384813994169235e-05,0.0004621589556336403,0.0022750012576580048,0.00015927794529125094
20,codegen,1.7462298274040222e-05,1.8786638975143433e-05,1.983530819416046e-05,0.0001486949622631073,0.00022985413670539856,5.211795261129737e-05
20,one-to-one,0.007219964638352394,0.007296913675963879,0.007685712538659573,0.020841531082987787,0.022459175437688828,0.010830387226771564
21,many-to-one,4.127621650695801e-05,4.7764554619789126e-05,5.409400910139084e-05,0.0006132910028100013,0.002583008259534836,0.0001981711140833795
21,codegen,1.7601996660232544e-05,1.9136816263198853e-05,2.0256265997886658e-05,0.00017467886209487915,0.0002755317836999893,5.890236096456647e-05
21,one-to-one,0.007250834256410599,0.007352037169039249,0.007754579186439514,0.021079655922949313,0.022654179483652115,0.010950804240535945
22,many-to-one,4.19076532125473e-05,4.791282117366791e-05,5.426816642284393e-05,0.0004645960405468941,0.0023090150207281113,0.00016028335923328995
22,codegen,1.7391517758369446e-05,1.8855556845664978e-05,1.9904226064682007e-05,0.00014946423470973969,0.00020945817232131958,5.229045730084181e-05
22,one-to-one,0.0038958489894866943,0.007315719500184059,0.007755067199468613,0.021015908010303976,0.022501852363348007,0.010918139155954123
23,many-to-one,3.84841114282608e-05,4.749186336994171e-05,5.2733346819877625e-05,0.0014225654304027557,0.012125743553042412,0.0004157597417519851
23,codegen,1.6761943697929382e-05,1.8227845430374146e-05,1.948513090610504e-05,0.0005571447312831878,0.0008514579385519028,0.00017603786831552333
23,one-to-one,0.007304053753614426,0.00742089617997408,0.007813981734216213,0.04596671275794506,0.05749165080487728,0.01850870933857831
24,many-to-one,4.120916128158569e-05,4.630722105503082e-05,5.3081661462783813e-05,0.004583245515823365,0.013516882434487343,0.0008121703897292416
24,codegen,1.6761943697929382e-05,1.8367543816566467e-05,1.9624829292297363e-05,0.0036135448142886164,0.003741983324289322,0.0006174798021093011
24,one-to-one,0.007284918799996376,0.007386816665530205,0.007798368111252785,0.02916132211685181,0.059110406786203384,0.011275256325180331
25,many-to-one,4.1346997022628784e-05,4.651583731174469e-05,5.2873045206069946e-05,0.0009260581806302071,0.0027395952492952347,0.00023086768798530102
25,codegen,1.7179176211357117e-05,1.8719583749771118e-05,1.9904226064682007e-05,0.0002654029056429863,0.0003468431532382965,6.90545704215765e-05
25,one-to-one,0.007304474711418152,0.007381651550531387,0.007600642740726471,0.023215178959071638,0.02533440850675106,0.010735263814777136
26,many-to-one,4.002079367637634e-05,4.602782428264618e-05,5.147606134414673e-05,0.0020570868626236917,0.005637459456920624,0.0003430352681981666
26,codegen,1.6411766409873962e-05,1.816079020500183e-05,1.9555911421775818e-05,0.0006859267130494118,0.0007490683346986771,0.0001152903110321079
26,one-to-one,0.003921061754226685,0.0074351347982883455,0.0077895354479551315,0.10310225225985051,0.1334716882556677,0.021305902292419757
27,many-to-one,4.037097096443176e-05,4.651769995689392e-05,5.363859236240387e-05,0.001093330979347229,0.005930798128247261,0.0002663297694176435
27,codegen,1.5089288353919983e-05,1.7950311303138733e-05,1.9416213035583496e-05,0.0003051441162824631,0.00037687644362449646,7.693887203931809e-05
27,one-to-one,0.007171353325247765,0.007292384468019008,0.007690915837883949,0.04620180930942297,0.04847113415598869,0.015326846862211823
28,many-to-one,4.197470843791962e-05,4.707444459199906e-05,5.461834371089935e-05,0.001129571534693241,0.005870034918189049,0.0002738349575549364
28,codegen,1.697242259979248e-05,1.850910484790802e-05,1.983344554901123e-05,0.00032260268926620483,0.00036115944385528564,8.037985153496266e-05
28,one-to-one,0.007210884243249893,0.007360341399908066,0.00758318230509758,0.04658607356250286,0.04975317232310772,0.015372226227074862
29,many-to-one,4.309415817260742e-05,4.840083420276642e-05,5.36404550075531e-05,0.0009329775348305702,0.004641912877559662,0.0002784795719198883
29,codegen,1.7462298274040222e-05,1.8650665879249573e-05,2.004392445087433e-05,0.0003045853227376938,0.0003717038780450821,9.087710594758391e-05
29,one-to-one,0.007245248183608055,0.00733387116342783,0.007567781955003738,0.022970128804445267,0.024553349241614342,0.011375857875216753
30,many-to-one,4.190392792224884e-05,4.6094879508018494e-05,5.4059550166130066e-05,0.0009035617113113403,0.004716644063591957,0.00027107516676187516
30,codegen,1.6899779438972473e-05,1.850724220275879e-05,1.9766390323638916e-05,0.00032463110983371735,0.00037603452801704407,9.555098181590438e-05
30,one-to-one,0.007266059517860413,0.007353636249899865,0.007584474049508572,0.021050105802714825,0.022258447483181953,0.010898438461590559
31,many-to-one,3.834441304206848e-05,4.714354872703552e-05,5.28041273355484e-05,0.0017835833132266998,0.011465027928352356,0.00041569596632487244
31,codegen,1.5152618288993835e-05,1.8088147044181824e-05,1.934356987476349e-05,0.0012781266123056412,0.0013367962092161179,0.00022216862709157996
31,one-to-one,0.007306220009922981,0.00741020143032074,0.00766601599752903,0.09421477057039737,0.10384451039135456,0.021220409299971328
32,many-to-one,4.833005368709564e-05,5.2862614393234256e-05,5.817972123622894e-05,6.236713379621505e-05,0.0014317166060209274,6.016785465180874e-05
32,codegen,1.7391517758369446e-05,1.9136816263198853e-05,2.1928921341896057e-05,2.4234876036643982e-05,8.876621723175049e-05,2.197265811264515e-05
32,one-to-one,0.007209835574030876,0.007454103976488114,0.0077275121584534645,0.007957103475928306,0.008515758439898491,0.00773166842199862
33,many-to-one,4.1486695408821106e-05,4.6924687922000885e-05,5.259178578853607e-05,0.0007404847070574761,0.0050768982619047165,0.00022955854516476393
33,codegen,1.5294179320335388e-05,1.8088147044181824e-05,1.9555911421775818e-05,0.000251157209277153,0.00032218731939792633,7.649169396609068e-05
33,one-to-one,0.0072052255272865295,0.007308803498744965,0.007705828174948692,0.020945736952126023,0.02173958159983158,0.01087371541140601
34,many-to-one,4.581734538078308e-05,5.042552947998047e-05,5.391798913478851e-05,0.0012754743918776512,0.00650588795542717,0.00036482460238039494
34,codegen,1.6899779438972473e-05,1.864694058895111e-05,2.0116567611694336e-05,0.0005611872300505639,0.0006104279309511185,0.00015405972534790634
34,one-to-one,0.006735531613230705,0.007418310828506947,0.007778255268931389,0.045905465446412566,0.048496343195438385,0.01722717500757426
35,many-to-one,4.3371692299842834e-05,5.0494447350502014e-05,5.3919851779937744e-05,0.0012845546007156372,0.006343154236674309,0.00036767381243407726
35,codegen,1.529604196548462e-05,1.7877668142318726e-05,1.9274652004241943e-05,0.0005328405648469926,0.0005632136017084122,0.00014675935450941325
35,one-to-one,0.007194960489869118,0.007303696498274803,0.007709493860602379,0.04543894212692976,0.048246657475829124,0.01704012992559001
36,many-to-one,4.37907874584198e-05,5.196407437324524e-05,5.573593080043793e-05,0.004369456321001053,0.017482437193393707,0.0011369009516201914
36,codegen,1.710839569568634e-05,1.8717721104621887e-05,2.1266750991344452e-05,0.0034773584455251695,0.00359419547021389,0.000878765615168959
36,one-to-one,0.007305588573217392,0.007400641776621342,0.0078052133321762085,0.026937962882220744,0.030808083713054657,0.012431961108930408
37,many-to-one,4.4211745262145996e-05,5.20952045917511e-05,5.6084245443344116e-05,0.00432797484099865,0.017174076288938522,0.001128892528824508
37,codegen,1.7041340470314026e-05,1.850910484790802e-05,2.1023675799369812e-05,0.0034330138936638833,0.0035721976310014725,0.0008698749775066972
37,one-to-one,0.007297700271010399,0.007445270754396915,0.007743614725768566,0.02672189138829708,0.030046936124563217,0.012431509239133448
38,many-to-one,4.414096474647522e-05,5.2731484174728394e-05,5.678366869688034e-05,0.0024878794327378275,0.014808766543865204,0.0008721145987510682
38,codegen,1.7112120985984802e-05,1.89952552318573e-05,2.172216773033142e-05,0.001982574723660946,0.0021128952503204346,0.0006711415052413941
38,one-to-one,0.007280729711055756,0.007399111799895764,0.007670557126402855,0.024341837503015995,0.027829065918922424,0.01310731454566121
39,many-to-one,4.6582892537117004e-05,5.2032805979251864e-05,5.622394382953644e-05,0.0024702120572328568,0.01456913910806179,0.0008649671630313
39,codegen,1.5854835510253906e-05,1.9276514649391174e-05,2.207048237323761e-05,0.0019652679562568664,0.0021273531019687653,0.0006652312974135081
39,one-to-one,0.007300281897187233,0.007420827075839043,0.007855292409658432,0.024826514907181265,0.028123944997787476,0.013313356408228477
40,many-to-one,5.070492625236511e-05,5.280226469039917e-05,5.6920573115348816e-05,0.002463025227189064,0.00851164385676384,0.000857415142779549
40,codegen,1.781061291694641e-05,1.9067898392677307e-05,2.1791085600852966e-05,0.001978035271167755,0.0022208020091056824,0.0006706174512704213
40,one-to-one,0.0073427483439445496,0.007471459545195102,0.007776334881782532,0.024460064619779585,0.027497658506035805,0.013242562863354882
41,many-to-one,4.944950342178345e-05,5.1194801926612854e-05,5.3219497203826904e-05,0.0016190383583307268,0.002485787495970726,0.00036474824622273445
41,codegen,1.6903504729270935e-05,1.81589275598526e-05,1.9276514649391174e-05,0.0006212623789906502,0.0006616227328777313,0.00013945549726486207
41,one-to-one,0.007200896739959717,0.007314936444163322,0.007752448320388794,0.09180785994976759,0.09375594928860664,0.02443608441464603
42,many-to-one,4.4910237193107605e-05,4.791282117366791e-05,5.328655242919922e-05,0.001286040060222149,0.0015991274267435074,0.0002921883591583797
42,codegen,1.6899779438972473e-05,1.8300488591194153e-05,1.9555911421775818e-05,0.0005475711077451706,0.0005755089223384857,0.000117135599521654
42,one-to-one,0.007285824045538902,0.007455547899007797,0.007704220712184906,0.04581520892679691,0.048610540106892586,0.014957020580768586
43,many-to-one,4.937686026096344e-05,5.112588405609131e-05,5.315244197845459e-05,0.0016236556693911552,0.0018484685570001602,0.0003658013328909874
43,codegen,1.648254692554474e-05,1.7952173948287964e-05,1.9138678908348083e-05,0.0006179783493280411,0.000649821013212204,0.00013876891136169433
43,one-to-one,0.007112404331564903,0.007365272007882595,0.007646949030458927,0.09269513189792633,0.09639650769531727,0.024580488090217113
44,many-to-one,4.442036151885986e-05,5.175173282623291e-05,5.5246055126190186e-05,0.004280403442680836,0.004499921575188637,0.0011088960086926818
44,codegen,1.5715137124061584e-05,1.850910484790802e-05,2.088397741317749e-05,0.0033798566088080405,0.0034241285175085068,0.0008578587272204458
44,one-to-one,0.007286103442311287,0.007368934154510499,0.007578258402645588,0.026249506510794163,0.026557642966508865,0.012173448073677718
45,many-to-one,4.874914884567261e-05,5.105510354042053e-05,5.28041273355484e-05,0.0029941897839307788,0.0033616162836551666,0.00047833067418209146
45,codegen,1.6203150153160095e-05,1.7952173948287964e-05,1.9136816263198853e-05,0.001122245192527771,0.0011664517223834991,0.00017820835140134608
45,one-to-one,0.0038952231407165527,0.007394355349242687,0.007697517052292824,0.3023060470819473,0.3312314338982105,0.04925822016809668
46,many-to-one,4.8959627747535706e-05,5.133636295795441e-05,5.349889397621155e-05,0.014950990118086338,0.01540117897093296,0.002195470303829227
46,codegen,1.6830861568450928e-05,1.8229708075523376e-05,1.9486993551254272e-05,0.01202399041503668,0.012304894626140594,0.0017472691440156528
46,one-to-one,0.007314043119549751,0.007427041046321392,0.007887664251029491,0.034937033988535406,0.03618977591395378,0.011685547727825386
47,many-to-one,4.309415817260742e-05,4.540011286735535e-05,5.2381306886672974e-05,0.004736628010869026,0.010628027841448784,0.0006445263838395477
47,codegen,1.6411766409873962e-05,1.8090009689331055e-05,1.9205734133720398e-05,0.0037079785019159314,0.0038646291941404343,0.0004858209553640336
47,one-to-one,0.007033411413431168,0.007390233315527439,0.007652398198843002,0.03058151882141829,0.03408673033118248,0.010517845877213404
48,many-to-one,4.6934932470321655e-05,5.3359195590019226e-05,5.741044878959656e-05,0.002501780167222023,0.008009051904082298,0.0008676243908703327
48,codegen,1.683272421360016e-05,1.913495361804962e-05,2.206861972808838e-05,0.0020152622833848,0.002468043938279152,0.0006812590012947718
48,one-to-one,0.007328640669584274,0.007493832334876061,0.007922480814158916,0.0248630503192544,0.06227038986980915,0.013604995305960377
49,many-to-one,4.141777753829956e-05,4.651583731174469e-05,5.4059550166130066e-05,0.002604389004409313,0.008126877248287201,0.0005633502881973981
49,codegen,1.5366822481155396e-05,1.8576160073280334e-05,1.9976869225502014e-05,0.0020329367369413378,0.0021385978907346725,0.0004223760180175304
49,one-to-one,0.007098020985722542,0.0073575424030423164,0.007586779072880745,0.026075388118624688,0.03035864233970642,0.011259811084717512
50,many-to-one,5.0147995352745056e-05,5.196407437324524e-05,5.5944547057151794e-05,0.004274539835751057,0.009702535346150398,0.0011102237892337144
50,codegen,1.6903504729270935e-05,1.8300488591194153e-05,2.0951032638549805e-05,0.003387458994984627,0.0034612156450748444,0.0008614035807549954
50,one-to-one,0.006850285455584526,0.0073622955009341245,0.007807762362062931,0.027002529986202714,0.029418066143989563,0.01244278513127938
51,many-to-one,4.351325333118439e-05,4.567950963973999e-05,5.3223222494125366e-05,0.0026097578927874567,0.007957998663187027,0.0005648573856800794
51,codegen,1.7249956727027893e-05,1.8367543816566467e-05,1.9626691937446594e-05,0.0020513609051704407,0.0021332185715436935,0.00042637540921568873
51,one-to-one,0.006644388660788536,0.007454985752701759,0.007887838408350945,0.027023991197347642,0.02931944839656353,0.01154782623834908
52,many-to-one,4.309229552745819e-05,4.553794860839844e-05,5.154311656951904e-05,0.0009821336716413498,0.0015253759920597076,0.00023365053550029795
52,codegen,1.683272421360016e-05,1.8088147044181824e-05,1.9066035747528076e-05,0.0002985164523124695,0.00047339871525764465,7.819600403308869e-05
52,one-to-one,0.007255584001541138,0.0074067143723368645,0.007841568440198898,0.05044735837727785,0.10169208608567715,0.01874918216187507
53,many-to-one,4.295259714126587e-05,4.4912099838256836e-05,5.161762237548828e-05,0.00024115350097478322,0.0020390022546052933,0.00022186842523515225
53,codegen,1.697242259979248e-05,1.801922917366028e-05,1.8928200006484985e-05,0.00010542236268541505,0.0006783846765756607,8.143558707088233e-05
53,one-to-one,0.007280796766281128,0.007457075826823712,0.007699890062212944,0.0249293746427316,0.18392412923276424,0.02467162709850818
54,many-to-one,5.028583109378815e-05,5.2385032176971436e-05,5.5106356739997864e-05,0.000813949853181839,0.0009963121265172958,0.00030512587477763494
54,codegen,1.7179176211357117e-05,1.864694058895111e-05,1.9975006580352783e-05,0.00035843625664711,0.000384695827960968,0.00013160838435093562
54,one-to-one,0.007290856912732124,0.007406222447752952,0.007775811478495598,0.021046618558466436,0.022939207032322884,0.012058797985315324
55,many-to-one,4.2743980884552e-05,4.477053880691528e-05,5.0496309995651245e-05,5.972310900688174e-05,0.0022412650287151337,0.00020253703541432818
55,codegen,1.6761943697929382e-05,1.802109181880951e-05,1.885928213596344e-05,2.54213809967041e-05,0.0007925797253847122,6.435838838418325e-05
55,one-to-one,0.006546188145875931,0.0075042229145765305,0.007738794200122356,0.008025581762194634,0.19750354811549187,0.023014983205124736
56,many-to-one,4.993751645088196e-05,5.182437598705292e-05,5.4620206356048584e-05,0.0008112352341413499,0.0010698586702346802,0.0003037565027674039
56,codegen,1.7112120985984802e-05,1.8438324332237244e-05,1.9762665033340454e-05,0.00035480931401252744,0.0003916081041097641,0.00013029685678581397
56,one-to-one,0.007316764444112778,0.007405575551092625,0.007768477313220501,0.020930170081555843,0.02112293615937233,0.012005050179859002
57,many-to-one,4.281289875507355e-05,4.483945667743683e-05,5.154311656951904e-05,0.00023774057626783674,0.001926204189658165,0.00022033891454339028
57,codegen,1.6553327441215515e-05,1.7948448657989502e-05,1.8928200006484985e-05,0.00010407455265543019,0.0006739143282175064,8.189779184758664e-05
57,one-to-one,0.007116386666893959,0.007397504337131978,0.007649216800928116,0.024717210978330247,0.18399536795914173,0.024543596817180515
58,many-to-one,4.993565380573273e-05,5.182437598705292e-05,5.461834371089935e-05,0.0008102487772703171,0.0008820481598377228,0.00030377765310307344
58,codegen,1.6903504729270935e-05,1.850910484790802e-05,1.9906088709831238e-05,0.0003553628921508789,0.0003761742264032364,0.00013065682289501032
58,one-to-one,0.007319701835513115,0.007436219230294228,0.007803851738572121,0.021168829500675203,0.02269056811928749,0.012127833352113763
59,many-to-one,4.274211823940277e-05,4.497896879911422e-05,5.1682814955711365e-05,0.00024028588086426529,0.0020299218595027924,0.00022166422568261623
59,codegen,1.648254692554474e-05,1.8088147044181824e-05,1.9066035747528076e-05,0.00010498780757209739,0.0006891414523124695,8.194248471409083e-05
59,one-to-one,0.007303355261683464,0.007424245402216911,0.007813071832060814,0.02486295849090952,0.18373652920126915,0.02455490725915879
60,many-to-one,5.02169132232666e-05,5.231425166130066e-05,5.503743886947632e-05,0.0008139519020915031,0.0010105632245540619,0.00030551052838563916
60,codegen,1.6344711184501648e-05,1.864694058895111e-05,1.9975006580352783e-05,0.0003614390268921852,0.0004175212234258652,0.00013249637000262737
60,one-to-one,0.0072931572794914246,0.0073963660746812826,0.00780867226421833,0.021199281699955462,0.021300965920090675,0.012145590666060647
61,many-to-one,5.077570676803589e-05,5.3219497203826904e-05,5.782954394817352e-05,0.0019140593707561494,0.0051662251353263855,0.000600655122236772
61,codegen,1.732073724269867e-05,1.8928200006484985e-05,2.206861972808838e-05,0.0017256831750273704,0.001993391662836075,0.00044734664092009716
61,one-to-one,0.007290365174412727,0.0074040012434124945,0.007841739803552628,0.025001185759902,0.03795219585299492,0.015478349765254692
62,many-to-one,5.056336522102356e-05,5.3221359848976135e-05,5.7758763432502747e-05,0.0024689704179763792,0.007965467870235443,0.0007699861084776266
62,codegen,1.7462298274040222e-05,1.9416213035583496e-05,2.2699125111103058e-05,0.001994786970317364,0.002029363065958023,0.0005893334121044193
62,one-to-one,0.007292460650205612,0.007401338405907154,0.007866709493100643,0.02480076607316732,0.02705192007124424,0.014301057680376938
63,many-to-one,4.5048072934150696e-05,4.735216498374939e-05,5.224160850048065e-05,0.0005678238347172737,0.0006979424506425858,0.00017983786202967168
63,codegen,1.6830861568450928e-05,1.816079020500183e-05,1.934915781021118e-05,0.00021134689450263977,0.00023425370454788208,6.71539381146431e-05
63,one-to-one,0.007066238671541214,0.007387447729706765,0.007648209109902382,0.02049177847802639,0.021401749923825264,0.010816543812397867
64,many-to-one,4.805251955986023e-05,5.112588405609131e-05,5.461461842060089e-05,0.002215983532369137,0.0024686064571142197,0.00046694931698342164
64,codegen,1.6903504729270935e-05,1.8440186977386475e-05,2.0392239093780518e-05,0.0017656367272138596,0.0018502157181501389,0.0002923846925712294
64,one-to-one,0.0072498563677072525,0.007350479811429978,0.0077780457213521,0.03168631289154291,0.03320887126028538,0.013273615789082316
65,many-to-one,4.8747286200523376e-05,5.0844624638557434e-05,5.350075662136078e-05,0.002597970142960548,0.007953176274895668,0.0005289309173822403
65,codegen,1.697055995464325e-05,1.851096749305725e-05,2.039410173892975e-05,0.002106824517250061,0.002159198746085167,0.0003681144533412797
65,one-to-one,0.003938034176826477,0.0074361227452754974,0.007842333987355232,0.02711619045585394,0.03885038010776043,0.012420310482914958
66,many-to-one,4.9307942390441895e-05,5.119293928146362e-05,5.391798913478851e-05,0.0025966279208660126,0.008016873151063919,0.0005280910767614842
66,codegen,1.6901642084121704e-05,1.864694058895111e-05,2.0463019609451294e-05,0.002098304405808449,0.0021730996668338776,0.0003658643601728337
66,one-to-one,0.007293857634067535,0.007415585964918136,0.007858889177441597,0.027189163491129875,0.03761856071650982,0.012440557562879154
67,many-to-one,4.8473477363586426e-05,5.0984323024749756e-05,5.4339878261089325e-05,0.0026180068030953406,0.0028401054441928864,0.0005325281306036881
67,codegen,1.6761943697929382e-05,1.8786452710628512e-05,2.0673498511314392e-05,0.0021149959415197373,0.002169119194149971,0.00036887543728309017
67,one-to-one,0.007339814677834511,0.007730675488710404,0.007920211181044579,0.027634307369589807,0.02779575251042843,0.012580626983727727
68,many-to-one,4.867836833000183e-05,5.091540515422821e-05,5.342997610569e-05,0.0025821151211857796,0.0027279332280158997,0.0005260006112179586
68,codegen,1.7112120985984802e-05,1.850910484790802e-05,2.0323321223258972e-05,0.002090824767947197,0.0021503306925296783,0.0003663606752774545
68,one-to-one,0.007273323833942413,0.007398342713713646,0.007681101560592651,0.02689023409038782,0.02844298630952835,0.012242500474942582
69,many-to-one,4.8959627747535706e-05,5.070492625236511e-05,5.3081661462783813e-05,0.0025704337283968927,0.002719482406973839,0.0005225375196231263
69,codegen,1.543574035167694e-05,1.8578022718429565e-05,2.0600855350494385e-05,0.0020847538486123084,0.002184554934501648,0.0003677528372832707
69,one-to-one,0.007217658683657646,0.007404763624072075,0.007829241454601288,0.027275612764060497,0.028501516208052635,0.012429804381249207
70,many-to-one,4.8611313104629517e-05,5.1196664571762085e-05,5.399063229560852e-05,0.0025946224108338357,0.0027727745473384857,0.0005277644268104008
70,codegen,1.6691163182258606e-05,1.8578022718429565e-05,2.0464882254600525e-05,0.00209574718028307,0.0021527037024497986,0.0003655556770307677
70,one-to-one,0.007263548672199249,0.007353494875133038,0.0078012701123952866,0.027054259926080702,0.027593761682510376,0.012355724911338517
71,many-to-one,4.826486110687256e-05,5.056522786617279e-05,5.3571537137031555e-05,0.002585685066878796,0.004969270899891853,0.0005291391999593803
71,codegen,1.7041340470314026e-05,1.8440186977386475e-05,2.0323321223258972e-05,0.002091250754892826,0.002162063494324684,0.00036737800416137493
71,one-to-one,0.007069801911711693,0.007433592528104782,0.007653933949768543,0.026749297231435775,0.028218720108270645,0.012259261233466013
72,many-to-one,4.344433546066284e-05,5.1334500312805176e-05,5.3569674491882324e-05,0.0018252873793244363,0.002011554315686226,0.00040743248239159585
72,codegen,1.6901642084121704e-05,1.801922917366028e-05,1.9067898392677307e-05,0.0007483698427677155,0.0007767938077449799,0.00016506779603660105
72,one-to-one,0.006954768672585487,0.0073583839461207395,0.007583983242511749,0.09280923418700694,0.09516754746437073,0.024584314370527865
73,many-to-one,4.923902451992035e-05,5.140341818332672e-05,5.350075662136078e-05,0.0018392641097307206,0.003400243818759918,0.00040926885046064853
73,codegen,1.697055995464325e-05,1.8229708075523376e-05,1.948326826095581e-05,0.000756896659731865,0.000784827396273613,0.0001667931865900755
73,one-to-one,0.007095152512192726,0.007425161078572273,0.007801232859492302,0.09316214192658663,0.09708886593580246,0.024809156099706887
74,many-to-one,4.973076283931732e-05,5.2733346819877625e-05,5.720183253288269e-05,0.0019450739026069643,0.0044523607939481735,0.0007177223412630459
74,codegen,1.718290150165558e-05,1.912843436002732e-05,2.2349879145622253e-05,0.0017534812912344934,0.003484545275568962,0.0005401590870072444
74,one-to-one,0.007346520200371742,0.007446885108947754,0.00789814256131649,0.02716172579675913,0.036154503002762794,0.015263123564577352
75,many-to-one,4.560686647891998e-05,4.84006479382515e-05,5.36404550075531e-05,0.0012983122840523722,0.0013425927609205246,0.00029355294656540666
75,codegen,1.697055995464325e-05,1.8438324332237244e-05,1.969560980796814e-05,0.0005554594099521637,0.0005837492644786835,0.00011855548567005566
75,one-to-one,0.007283244282007217,0.0073974944651126855,0.00779334083199501,0.045925714820623395,0.04808448255062103,0.015019826868016804
76,many-to-one,4.9309805035591125e-05,5.175359547138214e-05,5.4407864809036255e-05,0.0008136723190546036,0.0009416937828063965,0.0003049536030739546
76,codegen,1.711025834083557e-05,1.8367543816566467e-05,1.9624829292297363e-05,0.00033727288246154785,0.0003605298697948456,0.0001242844934264819
76,one-to-one,0.0072766076773405075,0.007382263801991939,0.007613110356032848,0.02076740060001612,0.0209746602922678,0.011902757770692309
77,many-to-one,4.4211745262145996e-05,5.0844624638557434e-05,5.426909774541855e-05,0.004228937812149525,0.01009058766067028,0.0010940245636738837
77,codegen,1.613236963748932e-05,1.8440186977386475e-05,2.123229205608368e-05,0.003385255299508572,0.0037349294871091843,0.000846789940726012
77,one-to-one,0.007305663079023361,0.007392537221312523,0.007629768922924995,0.02634297125041485,0.030656665563583374,0.012219466242939233
78,many-to-one,4.637613892555237e-05,5.154311656951904e-05,5.6434422731399536e-05,0.004240262135863304,0.004442092031240463,0.0010911222491413355
78,codegen,1.6344711184501648e-05,1.864694058895111e-05,2.088211476802826e-05,0.0033522741869091988,0.0034143514931201935,0.0008418628447689116
78,one-to-one,0.007159201428294182,0.007349643111228943,0.007555629126727581,0.026098674908280373,0.02776222489774227,0.012117240895982831
79,many-to-one,5.035474896430969e-05,5.224347114562988e-05,5.646888166666031e-05,0.004335451126098633,0.009939374402165413,0.0011211071484722196
79,codegen,1.697242259979248e-05,1.850910484790802e-05,2.1023675799369812e-05,0.0034556277096271515,0.003642948344349861,0.0008743857862427831
79,one-to-one,0.007284287363290787,0.007398690842092037,0.007753076963126659,0.026780400052666662,0.03007654659450054,0.012396253135520965
80,many-to-one,4.2675063014030457e-05,4.518963396549225e-05,5.2170827984809875e-05,0.004717901535332203,0.010166926309466362,0.0006381295446772128
80,codegen,1.6763806343078613e-05,1.801922917366028e-05,1.9066035747528076e-05,0.003689883276820183,0.0037826355546712875,0.0004807344153523445
80,one-to-one,0.0068963803350925446,0.0074013486504554745,0.007621632888913155,0.030599826015532017,0.03383263945579529,0.010495221428805962
81,many-to-one,4.986859858036041e-05,5.2031129598617554e-05,5.6049786508083344e-05,0.004320567473769188,0.004544345661997795,0.001121110333595425
81,codegen,1.7251819372177124e-05,1.8578022718429565e-05,2.1161511540412903e-05,0.0034370580688118935,0.003501513972878456,0.0008744714818894864
81,one-to-one,0.007316693663597107,0.007421651482582093,0.007652955129742622,0.026437719538807868,0.02672121301293373,0.012285452152136713
82,many-to-one,4.9797818064689636e-05,5.210377275943756e-05,5.615316331386566e-05,0.004334821552038193,0.009967312216758728,0.0011191269131377338
82,codegen,1.697055995464325e-05,1.864694058895111e-05,2.1165236830711365e-05,0.0034420166164636614,0.0035639554262161255,0.0008696955465711654
82,one-to-one,0.007152356207370758,0.007402045466005803,0.007838774472475052,0.027124369889497756,0.03053262270987034,0.012519897857215256
83,many-to-one,5.0146132707595825e-05,5.23105263710022e-05,5.6570395827293396e-05,0.002451152727007866,0.008279692381620407,0.0008524149848769108
83,codegen,1.7389655113220215e-05,1.872144639492035e-05,2.15824693441391e-05,0.0019706917926669123,0.002081252634525299,0.0006675983133415381
83,one-to-one,0.007271507754921913,0.007375328615307809,0.007645796053111553,0.024155336245894433,0.027199849486351013,0.01305414247699082
84,many-to-one,5.0496309995651245e-05,5.245208740234375e-05,5.706213414669037e-05,0.002454705536365509,0.007953384891152382,0.0007117007554043084
84,codegen,1.7251819372177124e-05,1.8928200006484985e-05,2.207048237323761e-05,0.001987103931605816,0.0022579599171876907,0.0005345611053053289
84,one-to-one,0.006830936297774315,0.007448281906545162,0.007903763093054295,0.04433054439723492,0.05280524864792824,0.016583786375820638
85,many-to-one,4.993565380573273e-05,5.2381306886672974e-05,5.601532757282257e-05,0.0015355169773101807,0.00430450402200222,0.00048526778524475437
85,codegen,1.7041340470314026e-05,1.8648803234100342e-05,2.053193747997284e-05,0.0011610105633735655,0.0012611597776412964,0.00027993005301271164
85,one-to-one,0.007328219711780548,0.007528517954051494,0.007902191951870918,0.034976725652813914,0.07557927630841732,0.015624929179570505
86,many-to-one,4.344247281551361e-05,4.6448595821857455e-05,5.2031129598617554e-05,0.0009187955409288407,0.00117545947432518,0.00022548213663200537
86,codegen,1.5925616025924683e-05,1.81589275598526e-05,1.9276514649391174e-05,0.0002971107140183449,0.012099068611860275,7.300142074624697e-05
86,one-to-one,0.0039184074848890305,0.007462948560714722,0.007745115086436272,0.047831474989652636,0.07809111475944519,0.013649192333428397
87,many-to-one,4.993751645088196e-05,5.259178578853607e-05,5.66430389881134e-05,0.003483518958091736,0.004116972908377647,0.0006524945762939751
87,codegen,1.7112120985984802e-05,1.885928213596344e-05,2.1440908312797546e-05,0.002439549379050732,0.0025499723851680756,0.00038623506505973637
87,one-to-one,0.007316553965210915,0.007456586137413978,0.0077550653368234634,0.03946976345032454,0.04109164513647556,0.014785853371489794
88,many-to-one,4.3371692299842834e-05,4.560686647891998e-05,5.154311656951904e-05,0.0009815109893679618,0.00114542618393898,0.0001943256425169798
88,codegen,1.683272421360016e-05,1.81589275598526e-05,1.9274652004241943e-05,0.0003178548067808151,0.00039356574416160583,6.88514828395385e-05
88,one-to-one,0.003901436924934387,0.007412556931376457,0.007896604016423225,0.05089011285454035,0.1023847907781601,0.01733482097547788
89,many-to-one,4.497729241847992e-05,4.700571298599243e-05,5.258992314338684e-05,0.0007344676181674004,0.0008080136030912399,0.00022140811616554857
89,codegen,1.7112120985984802e-05,1.8091872334480286e-05,1.9138678908348083e-05,0.00024221483618021012,0.00026603415608406067,7.470889156684279e-05
89,one-to-one,0.007022447884082794,0.007356995530426503,0.007598584517836571,0.022777477279305458,0.02359342761337757,0.01132980410195887
90,many-to-one,4.8611313104629517e-05,5.077570676803589e-05,5.2731484174728394e-05,0.0018069956451654435,0.0020091067999601364,0.00040369840264320374
90,codegen,1.6761943697929382e-05,1.7948448657989502e-05,1.9066035747528076e-05,0.000747886672616005,0.0007684845477342606,0.0001648077178746462
90,one-to-one,0.007283870130777359,0.007380378432571888,0.007662069983780384,0.09248403646051884,0.09588518738746643,0.024585836976766588
91,many-to-one,4.951842129230499e-05,5.133636295795441e-05,5.3221359848976135e-05,0.0018317822366952896,0.00198536179959774,0.0004087842646986246
91,codegen,1.6901642084121704e-05,1.815706491470337e-05,1.920759677886963e-05,0.0007332118228077889,0.000768342986702919,0.00016222495250403882
91,one-to-one,0.007282191887497902,0.007398972101509572,0.0078251538798213,0.09290890507400036,0.19118690490722656,0.024806184985116123
92,many-to-one,4.944950342178345e-05,5.147606134414673e-05,5.371123552322388e-05,0.0018586099147796633,0.00950222834944725,0.00041469119414687156
92,codegen,1.6691163182258606e-05,1.81589275598526e-05,1.9276514649391174e-05,0.000757656991481781,0.0007889457046985626,0.00016663634926080702
92,one-to-one,0.007290994748473167,0.007413134910166264,0.007759814150631428,0.09302528481930494,0.18191823549568653,0.02492513380534947
93,many-to-one,4.3723732233047485e-05,5.06378710269928e-05,5.329214036464691e-05,0.0017789732664823532,0.002245107665657997,0.00040164940096437934
93,codegen,1.5364959836006165e-05,1.829676330089569e-05,1.9766390323638916e-05,0.0007198026403784751,0.000993587076663971,0.0001617264837026596
93,one-to-one,0.007319068536162376,0.007438146136701107,0.0078611234202981,0.0933399073779583,0.09785373322665691,0.024861159479245543
94,many-to-one,4.344247281551361e-05,5.091540515422821e-05,5.307979881763458e-05,0.0017777850851416587,0.0019255764782428741,0.0003990842647850513
94,codegen,1.543387770652771e-05,1.8088147044181824e-05,1.9276514649391174e-05,0.0006687559187412262,0.0007187575101852417,0.00015032473355531693
94,one-to-one,0.007298538461327553,0.007377948611974716,0.00778373796492815,0.09278117697685957,0.09527749568223953,0.024688750657811762
95,many-to-one,4.910118877887726e-05,5.1684677600860596e-05,5.3709372878074646e-05,0.0018395364284515383,0.0019711852073669434,0.000409279366210103
95,codegen,1.6693025827407837e-05,1.8086284399032593e-05,1.9206665456295013e-05,0.0007603820413351059,0.0007930677384138107,0.00016716815941035748
95,one-to-one,0.006820881739258766,0.007367812842130661,0.007806925103068352,0.09294271059334279,0.09696174971759319,0.024735367538779973
96,many-to-one,4.937872290611267e-05,5.1544979214668274e-05,5.36404550075531e-05,0.0018562899902462959,0.002001563087105751,0.000412364698573947
96,codegen,1.676008105278015e-05,1.8367543816566467e-05,1.948513090610504e-05,0.0007464848458766937,0.0007681343704462051,0.00016429169178009033
96,one-to-one,0.007288059219717979,0.007402673177421093,0.007715361192822456,0.09290922172367572,0.1933981403708458,0.02485977671556175
97,many-to-one,4.875287413597107e-05,5.077570676803589e-05,5.259178578853607e-05,0.002426140010356903,0.002628263086080551,0.00044715137779712677
97,codegen,1.6899779438972473e-05,1.81589275598526e-05,1.920759677886963e-05,0.0009018905460834504,0.0009407158941030502,0.0001662917680417498
97,one-to-one,0.0038871876895427704,0.003922952152788639,0.007761875167489052,0.17227850686758758,0.1748469192534685,0.03246605987784763
98,many-to-one,4.4072046875953674e-05,4.6309083700180054e-05,5.2731484174728394e-05,0.0009234640747308731,0.001045621931552887,0.0001964595476165414
98,codegen,1.627393066883087e-05,1.8369406461715698e-05,1.9555911421775818e-05,0.00034236907958984375,0.00036626122891902924,7.36558757101496e-05
98,one-to-one,0.00735112838447094,0.007473417371511459,0.00788183230906725,0.04587478209286928,0.09558430314064026,0.014184579187072813
99,many-to-one,4.246458411216736e-05,4.4560059905052185e-05,5.042552947998047e-05,5.9655867516994503e-05,0.002169467508792877,0.00020204800708840292
99,codegen,1.662038266658783e-05,1.781061291694641e-05,1.8719583749771118e-05,2.535451203584671e-05,0.0006081946194171906,6.42202280772229e-05
99,one-to-one,0.0038092434406280518,0.003920644521713257,0.0076215267181396484,0.007864641211926938,0.330879382789135,0.019733253938611597
100,many-to-one,4.546903073787689e-05,4.805251955986023e-05,5.259178578853607e-05,0.0014864088967442512,0.001574123278260231,0.0003223743938973972
100,codegen,1.731887459754944e-05,1.8648803234100342e-05,2.0116567611694336e-05,0.0012682892382144928,0.0013203155249357224,0.00022227657346853187
100,one-to-one,0.006995484232902527,0.007420344091951847,0.00788972433656454,0.02444868180900812,0.025646047666668892,0.012044386996222393
101,many-to-one,4.532746970653534e-05,4.82611358165741e-05,5.573593080043793e-05,0.002475101687014103,0.0025682728737592697,0.0005314272747685512
101,codegen,1.7112120985984802e-05,1.8928200006484985e-05,2.1025538444519043e-05,0.0019969601184129716,0.0020334143191576004,0.0003752602195988099
101,one-to-one,0.007269134745001793,0.00737452507019043,0.007836120203137398,0.024668469093739986,0.024838730692863464,0.012673320800376435
102,many-to-one,4.888884723186493e-05,5.042552947998047e-05,5.231238901615143e-05,0.0025455795228481294,0.0027145203202962875,0.0005514946628361941
102,codegen,1.6899779438972473e-05,1.8300488591194153e-05,1.969374716281891e-05,0.0020553397014737127,0.002130914479494095,0.00042755168303847314
102,one-to-one,0.006896311417222023,0.007400199957191943,0.007837235927581787,0.02678163405507803,0.05707252398133278,0.011563712175562978
103,many-to-one,4.7072768211364746e-05,4.958733916282654e-05,5.3219497203826904e-05,0.0015257380902767182,0.0016017816960811615,0.0004187049767933786
103,codegen,1.683458685874939e-05,1.8786638975143433e-05,2.0673498511314392e-05,0.00130452960729599,0.0013534873723983765,0.0003397223013453186
103,one-to-one,0.007064074277877808,0.007424737140536309,0.007842649705708027,0.02496148496866226,0.025242142379283905,0.011959697978571058
104,many-to-one,4.70038503408432e-05,5.0846487283706665e-05,5.580484867095947e-05,0.0014950718730688095,0.002808881923556328,0.0005237549331716516
104,codegen,1.697055995464325e-05,1.850724220275879e-05,2.053193747997284e-05,0.0007758265361189842,0.0019080433994531631,0.0003294581403447823
104,one-to-one,0.003910375759005547,0.007356424815952778,0.0077446261420845985,0.039409919641911983,0.053036708384752274,0.01597593793526969
105,many-to-one,4.972703754901886e-05,5.23105263710022e-05,5.699135363101959e-05,0.002160399593412876,0.002967914566397667,0.0005391419434121676
105,codegen,1.7249956727027893e-05,1.8786638975143433e-05,2.0604580640792847e-05,0.0014367438852787018,0.0014904513955116272,0.00028997454393122875
105,one-to-one,0.007203895598649979,0.00749478917568922,0.007907360792160034,0.037337384000420575,0.03934144973754883,0.015509905847587756
106,many-to-one,4.637613892555237e-05,5.0496309995651245e-05,5.461461842060089e-05,0.001473977416753769,0.0029082689434289932,0.0004448250111502906
106,codegen,1.6761943697929382e-05,1.8298625946044922e-05,1.969560980796814e-05,0.0007022006437182426,0.0013582408428192139,0.00022813541861250997
106,one-to-one,0.003910936415195465,0.00398282129317522,0.007902262732386589,0.045193412154912946,0.05535493977367878,0.01703938312502578
107,many-to-one,5.105510354042053e-05,5.3359195590019226e-05,5.734153091907501e-05,0.002494797110557556,0.0026125535368919373,0.000862974368656675
107,codegen,1.7039477825164795e-05,1.9067898392677307e-05,2.207048237323761e-05,0.002009106986224651,0.0020441673696041107,0.0006788714068631331
107,one-to-one,0.007284639403223991,0.007356505654752254,0.007808740250766277,0.02468347828835249,0.024793196469545364,0.013254357150445381
108,many-to-one,4.714354872703552e-05,5.140341818332672e-05,5.5456534028053284e-05,0.0014857104048132896,0.002874532714486122,0.00044768516657253107
108,codegen,1.662224531173706e-05,1.864694058895111e-05,2.018362283706665e-05,0.0007170170545578002,0.0013465061783790588,0.00023049872973933817
108,one-to-one,0.0039003919810056686,0.003941807895898819,0.007829483598470688,0.04488715268671513,0.05826154351234436,0.015834387780477605
109,many-to-one,4.29544597864151e-05,4.498101770877838e-05,5.189329385757446e-05,0.002491094172000885,0.002735896036028862,0.0003590528711210936
109,codegen,1.6691163182258606e-05,1.7881393432617188e-05,1.885741949081421e-05,0.0009254992008209229,0.0009651631116867065,0.00013318151491694153
109,one-to-one,0.0038867704570293427,0.003921544924378395,0.0075673628598451614,0.09555912334471942,0.18391316384077072,0.025055664856918156
110,many-to-one,4.323199391365051e-05,4.5398250222206116e-05,5.161389708518982e-05,0.0009161394089460374,0.002276673913002014,0.00031559935584664345
110,codegen,1.676008105278015e-05,1.7881393432617188e-05,1.8926337361335754e-05,0.0003821833059191704,0.0007109344005584717,0.00011231835474344818
110,one-to-one,0.0038814619183540344,0.003948156349360943,0.007785344496369362,0.046007702499628066,0.16519290022552013,0.017870637084103445
111,many-to-one,4.986859858036041e-05,5.196388810873031e-05,5.4545700550079346e-05,0.001311860978603363,0.0014454741030931473,0.00036709510535001756
111,codegen,1.6344711184501648e-05,1.8369406461715698e-05,1.9764527678489685e-05,0.000559374876320362,0.000641997903585434,0.00015376789402216673
111,one-to-one,0.0071944016963243484,0.0074342450127005575,0.007817191071808338,0.04596152752637863,0.048215923830866814,0.01724416764546186
112,many-to-one,4.3023377656936646e-05,4.532746970653534e-05,5.2172690629959106e-05,0.002131688967347145,0.002360071986913681,0.00034821175198469843
112,codegen,1.6901642084121704e-05,1.816079020500183e-05,1.9276514649391174e-05,0.0006978785619139673,0.0007261596620082855,0.00011675156147352286
112,one-to-one,0.007055552676320076,0.007408680394291878,0.007807099260389805,0.09540020395070314,0.09967934340238571,0.020256372947511928
113,many-to-one,4.323199391365051e-05,4.546716809272766e-05,5.133636295795441e-05,0.0002448212355381546,0.00208495557308197,0.00022919259034097196
113,codegen,1.6691163182258606e-05,1.8088147044181824e-05,1.9067898392677307e-05,0.0001048503443600844,0.0006863493472337723,8.221480678766965e-05
113,one-to-one,0.0035471245646476746,0.0038080586120486258,0.007645761594176292,0.016037150844960487,0.1937897764146328,0.021369356003031133
114,many-to-one,4.3371692299842834e-05,4.5886263251304626e-05,5.175545811653137e-05,0.0002507539466029902,0.0020498931407928467,0.00023540596552193164
114,codegen,1.6830861568450928e-05,1.8227845430374146e-05,1.9278377294540405e-05,0.00010834857821487413,0.0007267873734235764,8.77184821292758e-05
114,one-to-one,0.0037996750324964523,0.003896968252956867,0.007407179102301598,0.017034531012210592,0.1857254095375538,0.019958859098143874
115,many-to-one,4.588812589645386e-05,4.875101149082184e-05,5.378015339374542e-05,0.0010439436882734299,0.0011536013334989548,0.0003396631239447743
115,codegen,1.6694888472557068e-05,1.8300488591194153e-05,1.969560980796814e-05,0.0007450859993696213,0.0007816143333911896,0.000175338433124125
115,one-to-one,0.007281849160790443,0.00740300789475441,0.007848271168768406,0.034278408624231815,0.036033956333994865,0.014413020705105736
116,many-to-one,4.3721869587898254e-05,4.644319415092468e-05,5.182437598705292e-05,0.002075815200805664,0.002447163686156273,0.0003431250668529953
116,codegen,1.676008105278015e-05,1.8227845430374146e-05,1.934543251991272e-05,0.0006729608401656151,0.0007053464651107788,0.00011358315710510527
116,one-to-one,0.0038917306810617447,0.003937035612761974,0.007828718051314354,0.10327340494841337,0.10538351908326149,0.019929079927770155
117,many-to-one,4.3511390686035156e-05,4.5886263251304626e-05,5.384907126426697e-05,0.002121415175497532,0.0022944174706935883,0.00047077624230749076
117,codegen,1.6553327441215515e-05,1.8367543816566467e-05,1.983344554901123e-05,0.0013246515765786171,0.001405244693160057,0.0002446964474187957
117,one-to-one,0.0038802064955234528,0.0039168640971183775,0.007625997066497803,0.05181588493287563,0.10015031136572361,0.01768253014029728
118,many-to-one,4.937686026096344e-05,5.126558244228363e-05,5.336012691259384e-05,0.001831790991127491,0.0019544903188943863,0.0004079145397990942
118,codegen,1.683272421360016e-05,1.8091872334480286e-05,1.9276514649391174e-05,0.0007556410506367684,0.0007875505834817886,0.00016664276421070098
118,one-to-one,0.003888307139277458,0.007382482849061489,0.007689589634537697,0.09340846892446279,0.09392093308269978,0.023609704619646073
119,many-to-one,4.5746564865112305e-05,4.833191633224487e-05,5.328841507434845e-05,0.000945746898651123,0.004801994189620018,0.0005515743734847222
119,codegen,1.6899779438972473e-05,1.8648803234100342e-05,2.018362283706665e-05,0.000314224511384964,0.003063807263970375,0.00029369357015405383
119,one-to-one,0.003904299810528755,0.00394117645919323,0.007709041237831116,0.023551177233457565,0.04820391908288002,0.011077338062359818
120,many-to-one,4.637613892555237e-05,5.0496309995651245e-05,5.545280873775482e-05,0.0016869232058530168,0.0039009451866149902,0.0005557310042902827
120,codegen,1.7181038856506348e-05,1.8715858459472656e-05,2.05356627702713e-05,0.0008581612259154086,0.0020730141550302505,0.00031372523829340936
120,one-to-one,0.0038871895521879196,0.003931960090994835,0.007715221494436264,0.043645581044256684,0.051611218601465225,0.013890126664564014
121,many-to-one,4.48375940322876e-05,4.6934932470321655e-05,5.224347114562988e-05,0.0009338708594441413,0.0010381471365690231,0.00022668950334191323
121,codegen,1.683272421360016e-05,1.8578022718429565e-05,1.983530819416046e-05,0.00025045890361070634,0.00027224794030189514,6.594075374305248e-05
121,one-to-one,0.007099343463778496,0.0074273981153965,0.007833534851670265,0.023337624967098236,0.02997269481420517,0.010828413830325007
122,many-to-one,4.330277442932129e-05,4.5748427510261536e-05,5.210563540458679e-05,0.001453504152595997,0.0016578640788793564,0.00025166815066976207
122,codegen,1.6342848539352417e-05,1.8227845430374146e-05,1.934543251991272e-05,0.0005978550761938095,0.0006264932453632355,0.00010258788349373
122,one-to-one,0.003872031345963478,0.0039091892540454865,0.007681103423237801,0.05231503173708916,0.09936513751745224,0.017184504759630986
123,many-to-one,4.3720006942749023e-05,4.581548273563385e-05,5.266256630420685e-05,0.0015379039570689204,0.0017100367695093155,0.00026504940539598463
123,codegen,1.6691163182258606e-05,1.816079020500183e-05,1.9274652004241943e-05,0.0006092397496104241,0.0006537996232509613,0.00010436847593103136
123,one-to-one,0.0039057694375514984,0.0039527731016278265,0.007710857316851616,0.09326185975223779,0.11488008871674538,0.018365756584597485
124,many-to-one,4.567764699459076e-05,4.8819929361343384e-05,5.266070365905762e-05,0.001527257449924946,0.0016493480652570724,0.0002974746056521932
124,codegen,1.6553327441215515e-05,1.8436461687088013e-05,1.9555911421775818e-05,0.0006316689774394036,0.0006574317812919617,0.00012173588294535875
124,one-to-one,0.00389794260263443,0.0039316099137067795,0.00787111185491085,0.09439349249005317,0.09549498558044434,0.018417010456944504
125,many-to-one,5.0008296966552734e-05,5.1895156502723694e-05,5.426816642284393e-05,0.0011014267802238464,0.0011879615485668182,0.0003141023498028517
125,codegen,1.7181038856506348e-05,1.8369406461715698e-05,1.969560980796814e-05,0.0004211535677313805,0.00044797174632549286,0.00011955120554193854
125,one-to-one,0.007329896092414856,0.007440508902072906,0.007888609543442726,0.045857468806207176,0.05609221197664738,0.017239101983141155
126,many-to-one,4.393048584461212e-05,4.602596163749695e-05,5.2381306886672974e-05,0.0011714808642864227,0.0013392437249422073,0.00021297085897198744
126,codegen,1.676008105278015e-05,1.8227845430374146e-05,1.9276514649391174e-05,0.0005038561299443245,0.0006086826324462891,8.921333987798009e-05
126,one-to-one,0.003901716321706772,0.0039318807423114775,0.007442382164299488,0.05111910048872233,0.09507921151816845,0.015417912543618253
127,many-to-one,4.3584033846855164e-05,4.70038503408432e-05,5.189329385757446e-05,0.002121002972126007,0.0022619403898715973,0.00028499229562779267
127,codegen,1.6901642084121704e-05,1.8090009689331055e-05,1.9067898392677307e-05,0.0008092811331152916,0.0008457992225885391,0.00010819582372075982
127,one-to-one,0.0034277625381946564,0.0034576542675495148,0.0038221292197704315,0.1449456037953496,0.3134134765714407,0.02522822318246795
128,many-to-one,5.091726779937744e-05,5.294196307659149e-05,5.454942584037781e-05,0.000489111989736557,0.0011864230036735535,0.00019789912179112436
128,codegen,1.7181038856506348e-05,1.8648803234100342e-05,2.0046718418598175e-05,0.00011949986219406128,0.000138917937874794,5.2661747361222905e-05
128,one-to-one,0.007312506437301636,0.007454080134630203,0.007891226559877396,0.020397196151316167,0.02049337513744831,0.01191481401771307
129,many-to-one,4.986859858036041e-05,5.2519142627716064e-05,5.824863910675049e-05,0.002235259860754013,0.008135046809911728,0.00078087885864079
129,codegen,1.7948448657989502e-05,1.9274652004241943e-05,2.1371990442276e-05,0.0018486084416508676,0.0019076243042945862,0.0006266580137113731
129,one-to-one,0.007294556125998497,0.00740783680230379,0.0077422866597771645,0.024474677257239816,0.02869882620871067,0.01319491054614385
130,many-to-one,4.9658119678497314e-05,5.224160850048065e-05,5.657412111759186e-05,0.0006906073540449142,0.0011523421853780746,0.00026512839024265606
130,codegen,1.7181038856506348e-05,1.8648803234100342e-05,2.0114704966545105e-05,0.00025499798357486725,0.0002761613577604294,9.766290088494619e-05
130,one-to-one,0.007161647081375122,0.00747679192572832,0.007912702858448029,0.020424373261630536,0.04293711669743061,0.01204294567493101
131,many-to-one,4.567764699459076e-05,4.805438220500946e-05,5.280226469039917e-05,0.0021983226761221886,0.005178939551115036,0.0004887247793376446
131,codegen,1.592375338077545e-05,1.8300488591194153e-05,1.969374716281891e-05,0.0013136791065335273,0.0013983305543661118,0.0002281487745543321
131,one-to-one,0.003892917186021805,0.003924276493489742,0.00772454496473074,0.02352343574166298,0.04044581204652786,0.011897828293757306
132,many-to-one,3.869086503982544e-05,4.588812589645386e-05,5.189329385757446e-05,0.002219900116324425,0.01063208095729351,0.0003672862108796835
132,codegen,1.662224531173706e-05,1.802109181880951e-05,1.9067898392677307e-05,0.0007337722927331924,0.0007696039974689484,0.00012200234484459673
132,one-to-one,0.0038883090019226074,0.00391785241663456,0.007404978387057781,0.05492418445646763,0.13139100931584835,0.015949635512328572
133,many-to-one,3.7435442209243774e-05,4.630535840988159e-05,5.2031129598617554e-05,0.0008925521746281908,0.002436060458421707,0.000297216865979135
133,codegen,1.7039477825164795e-05,1.8298625946044922e-05,1.9278377294540405e-05,0.0001671152189376182,0.0007749106734991074,9.794469401240349e-05
133,one-to-one,0.0035912636667490005,0.0037889888510107997,0.003931853920221329,0.023986193910252068,0.10126305371522903,0.0120443198364228
134,many-to-one,4.169531166553497e-05,4.707444459199906e-05,5.384907126426697e-05,0.0008008994162082672,0.0010843165218830109,0.00023858622321859
134,codegen,1.780875027179718e-05,1.9416213035583496e-05,2.088211476802826e-05,0.000360880047082901,0.00038259848952293396,0.00010565704898908734
134,one-to-one,0.007313624024391174,0.007432551309466362,0.007835771888494492,0.021122670732438564,0.022179944440722466,0.011019205054733902
135,many-to-one,4.518963396549225e-05,4.72143292427063e-05,5.3919851779937744e-05,0.0008171631023287773,0.0008632596582174301,0.00024208971904590725
135,codegen,1.7179176211357117e-05,1.8926337361335754e-05,2.0325183868408203e-05,0.000356968492269516,0.00038057565689086914,0.0001040441757068038
135,one-to-one,0.00734352134168148,0.007483475469052791,0.007903728634119034,0.021285472065210344,0.021423405036330223,0.01111265376675874
136,many-to-one,5.007535219192505e-05,5.258508026599885e-05,5.601160228252411e-05,0.0021379895508289335,0.0025938358157873154,0.0005400805348264319
136,codegen,1.7112120985984802e-05,1.885741949081421e-05,2.0811334252357483e-05,0.001400166563689709,0.0014677532017230988,0.000286876095192773
136,one-to-one,0.0039145685732364655,0.003954020142555237,0.007887210696935654,0.020472922548651695,0.03772842325270176,0.012159285933311496
137,many-to-one,4.3371692299842834e-05,4.5748427510261536e-05,5.175545811653137e-05,0.0008878467604517936,0.000983530655503273,0.00021707254759967327
137,codegen,1.6691163182258606e-05,1.81589275598526e-05,1.948513090610504e-05,0.0006619090214371681,0.0008402131497859955,0.00014764093086123465
137,one-to-one,0.003920154646039009,0.007355639897286892,0.007804270833730698,0.025121067091822623,0.05371628515422344,0.010775292439386248
138,many-to-one,5.328655242919922e-05,5.531497299671173e-05,5.706027150154114e-05,0.0024774109944701193,0.00300772488117218,0.0008605335249255101
138,codegen,1.7601996660232544e-05,1.8998980522155762e-05,2.172216773033142e-05,0.0019998177886009216,0.0020417943596839905,0.0006773437236746152
138,one-to-one,0.0073125772178173065,0.007418124005198479,0.007712848484516144,0.024230443127453326,0.03400040790438652,0.013128873048350215
139,many-to-one,4.994124174118042e-05,5.2873045206069946e-05,5.804002285003662e-05,0.0022648034617304804,0.0043343957513570786,0.0006522110437176057
139,codegen,1.7531216144561768e-05,1.9616633653640755e-05,2.3188069462776184e-05,0.0018937356770038604,0.0019287187606096268,0.0005018661775227104
139,one-to-one,0.003927139565348625,0.003969533182680607,0.007909907959401608,0.024914661049842836,0.030234675854444504,0.011459800714360816
140,many-to-one,4.993565380573273e-05,5.224347114562988e-05,5.622394382953644e-05,0.0017045922577381134,0.005071448162198067,0.0004897422775005301
140,codegen,1.6830861568450928e-05,1.8788501620292664e-05,2.102181315422058e-05,0.0013455992564558982,0.0013884101063013077,0.00029308788664638997
140,one-to-one,0.003894871100783348,0.00394006073474884,0.007727653719484806,0.03435147050768137,0.04514318332076073,0.013284144022502005
141,many-to-one,4.211626946926117e-05,4.93805855512619e-05,5.461648106575012e-05,0.002035040967166424,0.011487588286399841,0.0005109424450331264
141,codegen,1.6553327441215515e-05,1.8440186977386475e-05,2.0116567611694336e-05,0.0012883333489298822,0.012364823371171951,0.00027227207583685714
141,one-to-one,0.003651117905974388,0.003809034824371338,0.007365727797150612,0.027637034468352795,0.051351189613342285,0.011476212716143993
142,many-to-one,4.2185187339782715e-05,4.7771260142326355e-05,5.307979881763458e-05,0.0009465834125876427,0.0023080389946699142,0.00040496307409678897
142,codegen,9.845942258834839e-06,1.0129064321517944e-05,1.1174008250236511e-05,0.0003050804138183594,0.00136633962392807,0.00011329083905244868
142,one-to-one,0.0035454463213682175,0.0036944173276424407,0.007647335529327393,0.021017526648938654,0.037513310089707375,0.009567738010082394
143,many-to-one,4.532746970653534e-05,4.8471614718437195e-05,5.6780874729156494e-05,0.002475867047905922,0.005415217950940132,0.00048086444125510755
143,codegen,1.7249956727027893e-05,1.8855556845664978e-05,2.1651387214660645e-05,0.0018543427810072898,0.0019322801381349564,0.00029164257319644094
143,one-to-one,0.0037951376289129257,0.0039414577186107635,0.007832558825612068,0.02069748379290104,0.045809345319867134,0.01039784268871881
0,parallel,0.01023097150027752,0.011006425321102142,0.013281370513141155,0.02207205425947905,0.05447457544505596,0.0151186164463205
1,parallel,0.01015176996588707,0.010874227434396744,0.013400244526565075,0.022150193341076374,0.058733679354190826,0.015618888973681765
2,parallel,0.010148696601390839,0.011681892909109592,0.014270489104092121,0.023724477924406528,0.05073573254048824,0.015902316647348924
3,parallel,0.010104695335030556,0.010956632718443871,0.013245471753180027,0.021152386069297792,0.052058421075344086,0.014984015113274966
4,parallel,0.012741554528474808,0.013476702012121677,0.015217700973153114,0.02264274563640358,0.04361186921596527,0.017166542690247297
5,parallel,0.010086467489600182,0.010848817229270936,0.013561512343585491,0.02126571144908667,0.053239189088344574,0.01511103282061716
6,parallel,0.00998002476990223,0.010836740769445895,0.013938174583017826,0.02379051372408867,0.05981994792819023,0.01585176378232427
7,parallel,0.012156477198004723,0.013208194263279438,0.01537470892071724,0.02419750224798918,0.053924836218357086,0.017081377387253776
8,parallel,0.01218218170106411,0.01308687198907137,0.01572235208004713,0.022473815083503722,0.05499650910496712,0.0175024800831452
9,parallel,0.012164581567049026,0.013008133694529533,0.015083572827279568,0.02225596532225609,0.052769364789128304,0.016601404113695026
10,parallel,0.012715013697743416,0.01342874988913536,0.015980356372892857,0.023848467878997325,0.04791630990803242,0.017572809488978238
11,parallel,0.010094152763485909,0.010828577727079392,0.013406148180365562,0.02280018236488104,0.05515352822840214,0.015425707141682506
12,parallel,0.01022336445748806,0.011511101387441158,0.014752864837646484,0.02379729393869639,0.0502326600253582,0.01645206788687834
13,parallel,0.01008220762014389,0.010703065805137158,0.013517232611775398,0.022960668615996837,0.0568099282681942,0.015657305513322353
14,parallel,0.010205479338765144,0.013057825714349746,0.016098077408969402,0.024834177829325198,0.06251527182757854,0.01768327281549573
15,parallel,0.010146111249923706,0.011650833860039712,0.01540457084774971,0.02437772378325462,0.06439545191824436,0.01697292013205588
16,parallel,0.010182499885559082,0.010888106562197207,0.013154222629964352,0.022368335723876958,0.05708503723144531,0.015104596532349076
17,parallel,0.010076619684696198,0.010781165212392807,0.012758246622979641,0.01921921372413635,0.049353400245308876,0.014137113956424098
18,parallel,0.01305375061929226,0.013676674291491508,0.015244871377944946,0.019398647733032705,0.04363233782351017,0.016167095240205525
19,parallel,0.010149747133255005,0.011107713729143143,0.013817103579640388,0.023092572577297688,0.055267926305532455,0.01608366986848414
20,parallel,0.010087447240948677,0.01088507417589426,0.01335345022380352,0.022392822615802287,0.055490028113126755,0.015303997209295631
21,parallel,0.010233135893940926,0.011583009921014308,0.015070510096848011,0.022770510986447334,0.05099010281264782,0.016643695074133574
22,parallel,0.010204920545220375,0.011268068104982376,0.0154714435338974,0.021951230056583882,0.0488122534006834,0.01653074918827042
23,parallel,0.010150721296668053,0.012275101430714131,0.015501751564443111,0.02462675999850035,0.05844969488680363,0.017580133690414102
24,parallel,0.010086046531796455,0.01081567108631134,0.01329373475164175,0.022816516831517218,0.05536123365163803,0.01521798582126697
25,parallel,0.009963687509298325,0.010935253836214543,0.013287661597132683,0.02117663584649563,0.04813290759921074,0.014984718091413378
26,parallel,0.010183552280068398,0.011024179309606552,0.013333304785192013,0.02102420385926962,0.04977506026625633,0.014964304957272752
27,parallel,0.010092543438076973,0.010787761211395262,0.01292360294610262,0.02043657787144184,0.04894036240875721,0.014610231016203762
28,parallel,0.01011350005865097,0.010869106277823448,0.013182618655264378,0.021810621954500675,0.04406028054654598,0.01517530026100576
29,parallel,0.012736251577734947,0.01348291765898466,0.016045663505792618,0.024491965025663375,0.04776168800890446,0.017484510090667753
30,parallel,0.01032952405512333,0.011423254199326037,0.015061536803841591,0.022367389872670167,0.049517542123794556,0.016445265440270303
31,parallel,0.01022622361779213,0.011050912924110888,0.014652850106358528,0.024981591291725634,0.060318998992443085,0.016717438578812614
32,parallel,0.012245669960975647,0.012902089953422546,0.014793863520026207,0.01817395240068436,0.04264462739229202,0.015708680246025324
33,parallel,0.010254932567477226,0.011451552622020245,0.014851483516395092,0.021072850935161112,0.050735117867589,0.016117752763442694
34,parallel,0.01015729270875454,0.010899177007377147,0.014202779158949852,0.02289691399782896,0.05144144035875797,0.01615925719914958
35,parallel,0.010070476680994034,0.010749217681586742,0.012715226039290428,0.01999636627733707,0.04534476064145565,0.014513311287388206
36,parallel,0.010128092020750046,0.010868138633668423,0.01406064908951521,0.021656213887035848,0.05195618234574795,0.01580295398971066
37,parallel,0.010127607733011246,0.010698329284787178,0.012499305419623852,0.018948740139603612,0.045725125819444656,0.014158869160339236
38,parallel,0.010266803205013275,0.01109350323677063,0.015244979411363602,0.023277355544269084,0.048346059396862984,0.016612702854598562
39,parallel,0.01010679267346859,0.010758911818265915,0.013146191835403442,0.019457833282649516,0.041608501225709915,0.014099822349225482
40,parallel,0.010096248239278793,0.010629350692033768,0.012895594350993633,0.01850809808820486,0.04282090812921524,0.013896328064302603
41,parallel,0.010140178725123405,0.010840726643800735,0.013649445958435535,0.023847944103181362,0.061197755858302116,0.01593517251573503
42,parallel,0.010138364508748055,0.011031360551714898,0.017099001444876194,0.02363440096378327,0.059120552614331245,0.0171771140838308
43,parallel,0.01006537489593029,0.010813179053366186,0.013462651520967484,0.02354048527777195,0.05646050162613392,0.01571052095517516
44,parallel,0.010091008618474007,0.010813391022384166,0.012740124948322773,0.019214563071727753,0.04596719704568386,0.014250173318199813
45,parallel,0.010141646489501,0.01093973722308874,0.012944553047418594,0.0360109468922019,0.049514809623360634,0.01733601179186787
46,parallel,0.01013200357556343,0.010553712211549281,0.012526963837444782,0.02738934550434351,0.06590769626200199,0.015644171869914448
47,parallel,0.010165253654122353,0.011069090664386749,0.014240073971450329,0.02306799553334713,0.05672010965645313,0.015922520419815556
48,parallel,0.010174471884965897,0.011223233304917812,0.01510588452219963,0.021293457597494125,0.04833236522972584,0.015961650324364505
49,parallel,0.01016085222363472,0.011006706766784191,0.014635561034083366,0.022061236016452313,0.0535868015140295,0.015962255612388253
50,parallel,0.010150652378797531,0.010828580521047116,0.01253422535955906,0.01855179816484451,0.04874946549534798,0.014237204391509295
51,parallel,0.010140666738152504,0.0108910096809268,0.013588961213827133,0.02211992591619492,0.056904351338744164,0.01569414376541972
52,parallel,0.010211415588855743,0.012839687801897526,0.015413472428917885,0.02553183455020189,0.06393382884562016,0.01757098931958899
53,parallel,0.010205347090959549,0.011410211399197578,0.014731151051819324,0.0260282538831234,0.05016207695007324,0.01636840751003474
54,parallel,0.010143186897039413,0.011253462731838226,0.015027387998998165,0.02035087291151285,0.048503436148166656,0.01581456946146985
55,parallel,0.01011231541633606,0.011584120988845825,0.014859241433441639,0.025971718132495884,0.051241567358374596,0.01667712471494451
56,parallel,0.01019570603966713,0.01103290431201458,0.014611264690756798,0.01957749705761671,0.04765169695019722,0.015467487700283528
57,parallel,0.010196683928370476,0.011424731090664863,0.014793450012803078,0.025836856290698054,0.04384230822324753,0.016349766990356146
58,parallel,0.010215681046247482,0.011130877956748008,0.014796416275203228,0.019666496850550177,0.0410789642482996,0.015432626012091836
59,parallel,0.010208211839199066,0.011413107439875603,0.014855993911623955,0.026192125864326957,0.04941111244261265,0.01654917486086488
60,parallel,0.01020534336566925,0.011191089265048504,0.014851070009171963,0.019737856835126875,0.05037068948149681,0.015596885389337936
61,parallel,0.010091781616210938,0.010951915383338928,0.014477758668363094,0.022959326580166816,0.05791613645851612,0.016021163539622317
62,parallel,0.010237056761980057,0.010972589254379272,0.014840769581496716,0.022958167828619484,0.056109365075826645,0.01636086371008839
63,parallel,0.01021016389131546,0.011333971098065377,0.015144167467951775,0.020755153335630893,0.05180003680288792,0.016026262391824274
64,parallel,0.010175105184316635,0.011163338273763656,0.015982039272785187,0.022541537694633008,0.05669869855046272,0.01652092221337888
65,parallel,0.010178035125136375,0.011248238012194635,0.015951660461723804,0.02256886772811413,0.057094912976026535,0.01679626070282289
66,parallel,0.010128941386938095,0.011133338324725628,0.015987591817975044,0.0231203792616725,0.05579080246388912,0.01677736679278314
67,parallel,0.010166792199015617,0.0110615449026227,0.01587563380599022,0.022708593308925627,0.05633166618645191,0.016509802955335804
68,parallel,0.010254444554448128,0.011233380064368248,0.01596276368945837,0.022516265511512756,0.05706585571169853,0.016702778994238804
69,parallel,0.01021197997033596,0.01136074084788561,0.016064802184700966,0.021875853277742864,0.05352703854441643,0.016722227029502393
70,parallel,0.010172588750720024,0.011067080684006214,0.016076678410172462,0.023122888430953024,0.05536677874624729,0.01675199260642486
71,parallel,0.010185787454247475,0.010989640094339847,0.016005121171474457,0.022945892438292505,0.055928803980350494,0.016676576102950744
72,parallel,0.01013815589249134,0.010792365856468677,0.013604399748146534,0.023216668888926508,0.05640094541013241,0.015784750987589358
73,parallel,0.01013578288257122,0.010896221920847892,0.013402799144387245,0.02272881288081408,0.053768763318657875,0.015352009146660567
74,parallel,0.010149048641324043,0.010959384590387346,0.0148133160546422,0.02418089807033539,0.06090464070439339,0.01642831023534139
75,parallel,0.01016567088663578,0.010955460183322429,0.015720123425126076,0.022486881725490092,0.05603712797164917,0.016654556590531555
76,parallel,0.010198920965194702,0.010744086466729641,0.012594399973750114,0.016215777024626732,0.041094040498137474,0.013289418639615178
77,parallel,0.01019451953470707,0.010887073911726474,0.014147081412374973,0.02205349076539278,0.05258282460272312,0.015823280905373393
78,parallel,0.010129425674676895,0.010672841221094131,0.01270314771682024,0.019495028629899026,0.04751180671155453,0.014315971896518022
79,parallel,0.010176921263337135,0.010802357830107212,0.01395851094275713,0.021769724972546096,0.05398081988096237,0.015708172808401286
80,parallel,0.010207932442426682,0.011198654398322107,0.014298401772975922,0.023204084672033786,0.056097136810421944,0.016047242855885997
81,parallel,0.010211911052465439,0.010879985801875592,0.014080105349421501,0.021382299065589905,0.052431484684348106,0.015587417686823755
82,parallel,0.010215893387794495,0.010816625505685806,0.012850619852542877,0.020967676304280758,0.04597671702504158,0.01485228136787191
83,parallel,0.010288387537002563,0.011083826795220375,0.014815102331340313,0.021112369932234285,0.04811573773622513,0.01582489041549464
84,parallel,0.010176427662372589,0.011012165620923041,0.01469336450099945,0.025029614754021167,0.062480103224515915,0.01698682481679134
85,parallel,0.010158266872167587,0.011358666047453881,0.016296401619911194,0.023231876455247404,0.05252639949321747,0.01702834600502891
86,parallel,0.010137459263205528,0.010918571427464486,0.013584217987954617,0.021219845674932007,0.052227262407541275,0.015142134147178795
87,parallel,0.010208627209067345,0.010941554605960845,0.014434630051255226,0.024885332211852074,0.06198428198695183,0.016343369836220516
88,parallel,0.010042401030659676,0.01123782880604267,0.015129078179597855,0.025708329118788245,0.06518463045358658,0.017097161802821434
89,parallel,0.010189143940806389,0.010918051935732365,0.01302850991487503,0.019019114784896374,0.046935588121414185,0.01452466724254191
90,parallel,0.010081231594085693,0.010894891805946827,0.01388901099562645,0.023509433679282668,0.05596875213086605,0.01610244421325624
91,parallel,0.010120345279574394,0.010934967361390591,0.012776095420122147,0.021609289012849333,0.0470290407538414,0.01489600265286863
92,parallel,0.010110288858413696,0.010913923010230064,0.013507249765098095,0.023490366525948048,0.05340173654258251,0.015757026932761074
93,parallel,0.01015903614461422,0.010947071574628353,0.012892107479274273,0.02149428203701973,0.048667069524526596,0.014878420522809029
94,parallel,0.010167071595788002,0.010944320261478424,0.013059276156127453,0.022014482505619527,0.0490678995847702,0.015274332768842578
95,parallel,0.010213656350970268,0.010839128121733665,0.013549366034567356,0.023235962167382242,0.06477869674563408,0.015851901490986347
96,parallel,0.010132288560271263,0.010937773808836936,0.012881907634437084,0.02148428931832314,0.053216440603137016,0.014958969055861235
97,parallel,0.010304590687155724,0.010962282866239549,0.012539850547909737,0.024795488081872468,0.048106083646416664,0.015300327443517744
98,parallel,0.010214421898126602,0.011096166633069515,0.014429316855967045,0.02282785661518574,0.054188378155231476,0.016004645808289447
99,parallel,0.010248363018035889,0.011601813323795796,0.01488916389644146,0.02580313365906478,0.05134974233806133,0.01661562823348989
100,parallel,0.010232103988528252,0.011357632279396058,0.017001062631607056,0.023076296411454686,0.05980437062680721,0.017225554425269365
101,parallel,0.010202838107943535,0.011234064027667044,0.01713879033923149,0.022368638962507254,0.05329987220466137,0.01704537581590315
102,parallel,0.0102667436003685,0.011724754609167576,0.014978121034801006,0.020719311200082306,0.05006731487810612,0.015930938057973982
103,parallel,0.010199623182415962,0.01125160064548254,0.013795883394777775,0.01976233832538128,0.05102437175810337,0.0149962169486098
104,parallel,0.010234752669930458,0.012128487043082715,0.015907730907201767,0.02802946511656046,0.06804362311959267,0.018160224036059595
105,parallel,0.010333508253097534,0.011262826062738896,0.01638706400990486,0.02323895562440157,0.05643078871071339,0.017017288180068136
106,parallel,0.010262755677103996,0.012169575877487659,0.016545258462429047,0.03048160094767809,0.07056753523647785,0.019242900289439906
107,parallel,0.010292232036590576,0.011210599914193153,0.014707579277455807,0.01998186148703098,0.03414438106119633,0.015530515568951766
108,parallel,0.010275119915604591,0.012155905738472939,0.016393103636801243,0.03025926817208529,0.07347789220511913,0.01908125877349327
109,parallel,0.0102276261895895,0.01167497243732214,0.014894302934408188,0.026374693401157858,0.05687057785689831,0.016953588816104457
110,parallel,0.010214075446128845,0.01148080937564373,0.01521135214716196,0.023293277621269225,0.05595248565077782,0.016854705754159528
111,parallel,0.010275188833475113,0.010944259166717528,0.014601761475205421,0.02278321888297796,0.052810100838541985,0.016124868120532484
112,parallel,0.010097227990627289,0.011556650884449482,0.014969001524150372,0.023449915274977685,0.0564629714936018,0.016433084247367724
113,parallel,0.010213587433099747,0.011269884929060937,0.013711786828935146,0.025921957753598693,0.05932234786450863,0.016200521866232158
114,parallel,0.010238032788038254,0.01124846711754799,0.013477915897965431,0.02530773337930441,0.05789691582322121,0.015569771830178797
115,parallel,0.010214701294898987,0.011138552986085416,0.014204639010131359,0.0228001805022359,0.05593159981071949,0.016013206518953667
116,parallel,0.01022588461637497,0.011550755985081197,0.014581377618014812,0.02289101853966713,0.0538690984249115,0.01593774296529591
117,parallel,0.010239575058221817,0.01128069180995226,0.015013987198472023,0.023973166942596436,0.05635450780391693,0.01674846014028622
118,parallel,0.010228043422102928,0.010935976915061475,0.013533549383282661,0.023230500519275665,0.049397775903344154,0.01573156209215522
119,parallel,0.01024382933974266,0.01172561626881361,0.01530655100941658,0.023952899500727654,0.06291473656892776,0.016815419935089136
120,parallel,0.010313251987099648,0.011676579527556897,0.016314145177602768,0.028324333392083647,0.07156145945191383,0.01848130140900612
121,parallel,0.011868312954902649,0.012636747770011425,0.015583970583975315,0.02217015940696001,0.04839049652218819,0.016770597779750825
122,parallel,0.010247740894556046,0.011364273354411125,0.014601940289139748,0.02355237677693367,0.05748498812317848,0.01607779950009925
123,parallel,0.010264221578836441,0.01162531916052103,0.014663154259324074,0.023755047470331192,0.04945532605051994,0.016182407070217387
124,parallel,0.010201292112469673,0.010896066389977933,0.014011518098413944,0.02374662384390831,0.05340649373829365,0.01584736580743144
125,parallel,0.010271208360791206,0.010956014879047871,0.01397108193486929,0.02183759193867445,0.053145697340369225,0.015790119506884366
126,parallel,0.01017775572836399,0.010974687337875367,0.01353075448423624,0.02367544677108526,0.0525067038834095,0.015483713781727212
127,parallel,0.010285872966051102,0.011126283556222916,0.01348842866718769,0.034147640690207495,0.059848060831427574,0.016847302875585026
128,parallel,0.010280635207891464,0.0107807707041502,0.013028337620198727,0.01909594852477311,0.043357040733098984,0.014464631324013074
129,parallel,0.010196126997470856,0.010870904102921485,0.012865010648965836,0.019815675169229503,0.04328956827521324,0.014722860502079129
130,parallel,0.010411174967885017,0.011181719601154327,0.015030288137495518,0.02042237259447574,0.048584870994091034,0.015852759938066206
131,parallel,0.010129984468221664,0.011826329119503499,0.01507900096476078,0.022458290122449397,0.05535770021378994,0.01646184840074016
132,parallel,0.010164765641093254,0.011501663364470005,0.014611613005399704,0.023130056075751783,0.05492285452783108,0.01619036747062845
133,parallel,0.010165182873606682,0.01139325350522995,0.015234682708978653,0.02410444244742394,0.060680171474814415,0.01714004306681454
134,parallel,0.010334277525544167,0.011454219184815885,0.016563691198825836,0.020457283966243266,0.049119170755147934,0.016471676050219684
135,parallel,0.01021135225892067,0.01156089883297682,0.01680650282651186,0.021982163004577157,0.0495385080575943,0.017126053729560227
136,parallel,0.010236216709017754,0.011099867522716522,0.015325197950005531,0.024210109561681747,0.05877087078988552,0.016760786346825107
137,parallel,0.010266527533531189,0.011851462721824647,0.01477308664470911,0.021465777233242996,0.05147049389779568,0.01595855320878327
138,parallel,0.012842411175370216,0.01366641316562891,0.015981405042111874,0.0226358899846673,0.04303092882037163,0.01755957032305499
139,parallel,0.010179288685321808,0.011169856972992422,0.01459327433258295,0.02363016065210104,0.05756571143865585,0.016307829669277584
140,parallel,0.010139063000679016,0.011018338240683078,0.013935317285358906,0.022715196572244172,0.055922091007232666,0.015891476766827208
141,parallel,0.010185228660702705,0.01297664325684309,0.016641248017549515,0.02727761473506689,0.06661829724907875,0.01853645986587637
142,parallel,0.01013089157640934,0.011606100015342236,0.0156377786770463,0.025245372205972675,0.06418216414749622,0.017482150657412907
143,parallel,0.010248575359582901,0.011436983570456504,0.019138562493026257,0.028836273774504664,0.06319381482899189,0.020098101929062976


==> linea_results_flipped.csv <==
subject,codegen,many-to-one,one-to-one,parallel
0,1.934543251991272e-05,5.217269062995911e-05,0.007824104279279709,0.013281370513141157
1,1.948513090610504e-05,5.342997610569e-05,0.007834163494408129,0.013400244526565077
2,1.9416213035583496e-05,5.171820521354675e-05,0.007842789404094221,0.01427048910409212
3,1.920759677886963e-05,5.217269062995911e-05,0.007531360723078252,0.013245471753180029
4,2.2560358047485348e-05,5.741044878959656e-05,0.007576442323625088,0.015217700973153113
5,1.899898052215576e-05,5.175545811653137e-05,0.00762938428670168,0.013561512343585493
6,2.0744279026985172e-05,5.5594369769096375e-05,0.007745116017758845,0.013938174583017826
7,1.8438324332237244e-05,5.007721483707428e-05,0.007681591436266898,0.015374708920717241
8,1.927651464939117e-05,5.175173282623291e-05,0.007619850337505341,0.01572235208004713
9,1.9134953618049618e-05,5.196407437324524e-05,0.007580110803246498,0.01508357282727957
10,1.9138678908348083e-05,5.161389708518982e-05,0.007620899006724358,0.015980356372892857
11,1.9204802811145786e-05,5.335919559001922e-05,0.007558180950582027,0.013406148180365562
12,1.9555911421775814e-05,5.231238901615143e-05,0.007666468620300294,0.014752864837646484
13,1.9764527678489685e-05,5.3917989134788506e-05,0.0076597658917307845,0.013517232611775398
14,1.9624829292297367e-05,5.203299224376679e-05,0.007842196151614191,0.016098077408969402
15,1.9626691937446594e-05,5.203299224376679e-05,0.007807902060449123,0.01540457084774971
16,1.927558332681656e-05,5.175545811653137e-05,0.007777346298098564,0.013154222629964352
17,1.934543251991272e-05,5.217455327510834e-05,0.007714870385825634,0.012758246622979641
18,2.290867269039154e-05,5.5630691349506385e-05,0.007709459401667119,0.015244871377944946
19,1.9136816263198853e-05,5.343183875083923e-05,0.007556469179689884,0.013817103579640387
20,1.983530819416046e-05,5.384813994169235e-05,0.0076857125386595735,0.01335345022380352
21,2.0256265997886654e-05,5.409400910139084e-05,0.007754579186439514,0.015070510096848013
22,1.9904226064682007e-05,5.4268166422843926e-05,0.007755067199468613,0.0154714435338974
23,1.948513090610504e-05,5.273334681987762e-05,0.007813981734216213,0.015501751564443113
24,1.9624829292297367e-05,5.308166146278381e-05,0.007798368111252785,0.01329373475164175
25,1.9904226064682007e-05,5.287304520606994e-05,0.00760064274072647,0.013287661597132685
26,1.9555911421775814e-05,5.147606134414673e-05,0.0077895354479551315,0.013333304785192013
27,1.9416213035583496e-05,5.363859236240387e-05,0.007690915837883948,0.012923602946102621
28,1.983344554901123e-05,5.461834371089935e-05,0.00758318230509758,0.013182618655264378
29,2.004392445087433e-05,5.36404550075531e-05,0.0075677819550037375,0.016045663505792618
30,1.976639032363892e-05,5.405955016613007e-05,0.007584474049508572,0.015061536803841591
31,1.934356987476349e-05,5.28041273355484e-05,0.00766601599752903,0.014652850106358528
32,2.1928921341896054e-05,5.817972123622894e-05,0.007727512158453464,0.014793863520026209
33,1.9555911421775814e-05,5.259178578853607e-05,0.007705828174948692,0.01485148351639509
34,2.0116567611694336e-05,5.3917989134788506e-05,0.007778255268931389,0.014202779158949854
35,1.9274652004241947e-05,5.391985177993774e-05,0.00770949386060238,0.012715226039290428
36,2.126675099134445e-05,5.573593080043793e-05,0.007805213332176208,0.01406064908951521
37,2.102367579936981e-05,5.6084245443344116e-05,0.007743614725768565,0.012499305419623852
38,2.172216773033142e-05,5.6783668696880334e-05,0.007670557126402855,0.015244979411363603
39,2.207048237323761e-05,5.622394382953644e-05,0.007855292409658432,0.013146191835403442
40,2.1791085600852966e-05,5.6920573115348816e-05,0.007776334881782531,0.012895594350993632
41,1.927651464939117e-05,5.32194972038269e-05,0.007752448320388794,0.013649445958435535
42,1.9555911421775814e-05,5.328655242919922e-05,0.007704220712184906,0.017099001444876194
43,1.9138678908348083e-05,5.315244197845459e-05,0.007646949030458926,0.013462651520967484
44,2.088397741317749e-05,5.5246055126190186e-05,0.007578258402645588,0.012740124948322771
45,1.9136816263198853e-05,5.28041273355484e-05,0.007697517052292824,0.012944553047418594
46,1.9486993551254272e-05,5.349889397621155e-05,0.007887664251029491,0.01252696383744478
47,1.92057341337204e-05,5.238130688667298e-05,0.0076523981988430015,0.014240073971450329
48,2.206861972808838e-05,5.741044878959656e-05,0.007922480814158916,0.01510588452219963
49,1.997686922550201e-05,5.405955016613007e-05,0.007586779072880745,0.014635561034083366
50,2.0951032638549805e-05,5.5944547057151794e-05,0.007807762362062931,0.01253422535955906
51,1.9626691937446594e-05,5.322322249412537e-05,0.007887838408350945,0.013588961213827131
52,1.906603574752808e-05,5.154311656951904e-05,0.007841568440198898,0.015413472428917885
53,1.8928200006484985e-05,5.161762237548828e-05,0.007699890062212944,0.014731151051819324
54,1.9975006580352787e-05,5.5106356739997864e-05,0.007775811478495599,0.015027387998998162
55,1.885928213596344e-05,5.049630999565125e-05,0.007738794200122356,0.01485924143344164
56,1.976266503334045e-05,5.462020635604858e-05,0.007768477313220502,0.014611264690756796
57,1.8928200006484985e-05,5.154311656951904e-05,0.007649216800928116,0.014793450012803078
58,1.990608870983124e-05,5.461834371089935e-05,0.007803851738572121,0.014796416275203228
59,1.906603574752808e-05,5.168281495571137e-05,0.007813071832060814,0.014855993911623957
60,1.9975006580352787e-05,5.503743886947632e-05,0.0078086722642183295,0.014851070009171963
61,2.206861972808838e-05,5.782954394817352e-05,0.007841739803552628,0.014477758668363094
62,2.2699125111103054e-05,5.775876343250273e-05,0.007866709493100643,0.014840769581496716
63,1.9349157810211178e-05,5.224160850048065e-05,0.007648209109902381,0.015144167467951775
64,2.039223909378052e-05,5.461461842060089e-05,0.0077780457213521,0.015982039272785187
65,2.039410173892975e-05,5.350075662136078e-05,0.00784233398735523,0.015951660461723804
66,2.0463019609451294e-05,5.3917989134788506e-05,0.007858889177441597,0.015987591817975044
67,2.0673498511314392e-05,5.433987826108933e-05,0.00792021118104458,0.01587563380599022
68,2.0323321223258965e-05,5.342997610569e-05,0.007681101560592651,0.01596276368945837
69,2.0600855350494385e-05,5.308166146278381e-05,0.007829241454601288,0.016064802184700966
70,2.0464882254600525e-05,5.399063229560852e-05,0.007801270112395286,0.016076678410172462
71,2.0323321223258965e-05,5.357153713703156e-05,0.007653933949768544,0.016005121171474457
72,1.9067898392677307e-05,5.356967449188232e-05,0.007583983242511748,0.013604399748146534
73,1.948326826095581e-05,5.350075662136078e-05,0.007801232859492302,0.013402799144387243
74,2.2349879145622253e-05,5.720183253288269e-05,0.00789814256131649,0.0148133160546422
75,1.969560980796814e-05,5.36404550075531e-05,0.0077933408319950095,0.015720123425126076
76,1.9624829292297367e-05,5.440786480903626e-05,0.007613110356032848,0.012594399973750114
77,2.123229205608368e-05,5.426909774541855e-05,0.007629768922924995,0.014147081412374972
78,2.088211476802826e-05,5.6434422731399536e-05,0.007555629126727581,0.01270314771682024
79,2.102367579936981e-05,5.6468881666660316e-05,0.007753076963126659,0.01395851094275713
80,1.906603574752808e-05,5.217082798480988e-05,0.007621632888913155,0.014298401772975922
81,2.1161511540412906e-05,5.604978650808334e-05,0.0076529551297426215,0.0140801053494215
82,2.1165236830711365e-05,5.615316331386566e-05,0.007838774472475052,0.012850619852542877
83,2.1582469344139103e-05,5.6570395827293396e-05,0.007645796053111553,0.014815102331340313
84,2.207048237323761e-05,5.706213414669037e-05,0.007903763093054295,0.01469336450099945
85,2.053193747997284e-05,5.601532757282257e-05,0.007902191951870918,0.016296401619911194
86,1.927651464939117e-05,5.203112959861755e-05,0.007745115086436272,0.013584217987954615
87,2.1440908312797546e-05,5.66430389881134e-05,0.007755065336823463,0.014434630051255224
88,1.9274652004241947e-05,5.154311656951904e-05,0.007896604016423225,0.015129078179597856
89,1.9138678908348083e-05,5.258992314338684e-05,0.007598584517836571,0.01302850991487503
90,1.906603574752808e-05,5.27314841747284e-05,0.007662069983780384,0.01388901099562645
91,1.920759677886963e-05,5.322135984897614e-05,0.0078251538798213,0.012776095420122148
92,1.927651464939117e-05,5.371123552322388e-05,0.007759814150631428,0.013507249765098095
93,1.976639032363892e-05,5.329214036464691e-05,0.0078611234202981,0.012892107479274271
94,1.927651464939117e-05,5.307979881763458e-05,0.00778373796492815,0.013059276156127451
95,1.9206665456295013e-05,5.370937287807465e-05,0.007806925103068352,0.013549366034567356
96,1.948513090610504e-05,5.36404550075531e-05,0.007715361192822456,0.012881907634437084
97,1.920759677886963e-05,5.259178578853607e-05,0.007761875167489052,0.012539850547909737
98,1.9555911421775814e-05,5.27314841747284e-05,0.00788183230906725,0.014429316855967043
99,1.871958374977112e-05,5.042552947998047e-05,0.0076215267181396484,0.01488916389644146
100,2.0116567611694336e-05,5.259178578853607e-05,0.00788972433656454,0.017001062631607056
101,2.1025538444519046e-05,5.573593080043793e-05,0.007836120203137398,0.01713879033923149
102,1.969374716281891e-05,5.231238901615143e-05,0.007837235927581787,0.014978121034801006
103,2.0673498511314392e-05,5.32194972038269e-05,0.007842649705708027,0.013795883394777777
104,2.053193747997284e-05,5.580484867095947e-05,0.0077446261420845985,0.01590773090720177
105,2.0604580640792847e-05,5.699135363101959e-05,0.007907360792160034,0.016387064009904858
106,1.969560980796814e-05,5.461461842060089e-05,0.007902262732386589,0.016545258462429047
107,2.207048237323761e-05,5.734153091907501e-05,0.0078087402507662764,0.01470757927745581
108,2.018362283706665e-05,5.5456534028053284e-05,0.007829483598470688,0.016393103636801243
109,1.885741949081421e-05,5.189329385757446e-05,0.007567362859845162,0.014894302934408188
110,1.8926337361335754e-05,5.161389708518982e-05,0.007785344496369363,0.015211352147161959
111,1.9764527678489685e-05,5.454570055007935e-05,0.007817191071808338,0.014601761475205418
112,1.927651464939117e-05,5.217269062995911e-05,0.007807099260389805,0.014969001524150372
113,1.9067898392677307e-05,5.1336362957954414e-05,0.007645761594176292,0.013711786828935145
114,1.9278377294540405e-05,5.175545811653137e-05,0.0074071791023015985,0.013477915897965431
115,1.969560980796814e-05,5.378015339374542e-05,0.007848271168768406,0.014204639010131359
116,1.934543251991272e-05,5.182437598705292e-05,0.007828718051314354,0.014581377618014812
117,1.983344554901123e-05,5.384907126426697e-05,0.007625997066497803,0.015013987198472025
118,1.927651464939117e-05,5.336012691259384e-05,0.007689589634537697,0.01353354938328266
119,2.018362283706665e-05,5.328841507434845e-05,0.007709041237831116,0.015306551009416582
120,2.05356627702713e-05,5.545280873775482e-05,0.007715221494436264,0.016314145177602768
121,1.983530819416046e-05,5.224347114562988e-05,0.007833534851670265,0.015583970583975315
122,1.934543251991272e-05,5.210563540458679e-05,0.0076811034232378015,0.014601940289139748
123,1.9274652004241947e-05,5.266256630420685e-05,0.007710857316851616,0.014663154259324076
124,1.9555911421775814e-05,5.266070365905762e-05,0.00787111185491085,0.014011518098413944
125,1.969560980796814e-05,5.4268166422843926e-05,0.007888609543442726,0.013971081934869291
126,1.927651464939117e-05,5.238130688667298e-05,0.007442382164299487,0.01353075448423624
127,1.9067898392677307e-05,5.189329385757446e-05,0.003822129219770432,0.01348842866718769
128,2.004671841859817e-05,5.454942584037781e-05,0.007891226559877396,0.013028337620198728
129,2.1371990442276e-05,5.824863910675049e-05,0.007742286659777165,0.012865010648965836
130,2.0114704966545105e-05,5.657412111759186e-05,0.00791270285844803,0.01503028813749552
131,1.969374716281891e-05,5.280226469039917e-05,0.0077245449647307405,0.015079000964760782
132,1.9067898392677307e-05,5.189329385757446e-05,0.007404978387057781,0.014611613005399704
133,1.9278377294540405e-05,5.203112959861755e-05,0.003931853920221329,0.015234682708978653
134,2.088211476802826e-05,5.384907126426697e-05,0.007835771888494492,0.016563691198825836
135,2.0325183868408207e-05,5.391985177993774e-05,0.007903728634119034,0.01680650282651186
136,2.0811334252357486e-05,5.601160228252411e-05,0.007887210696935655,0.015325197950005531
137,1.948513090610504e-05,5.175545811653137e-05,0.0078042708337306985,0.014773086644709109
138,2.172216773033142e-05,5.706027150154114e-05,0.007712848484516144,0.015981405042111874
139,2.3188069462776184e-05,5.804002285003662e-05,0.007909907959401608,0.01459327433258295
140,2.102181315422058e-05,5.622394382953644e-05,0.007727653719484806,0.013935317285358906
141,2.0116567611694336e-05,5.461648106575012e-05,0.007365727797150613,0.016641248017549515
142,1.1174008250236513e-05,5.307979881763458e-05,0.0076473355293273934,0.0156377786770463
143,2.1651387214660645e-05,5.6780874729156494e-05,0.007832558825612068,0.019138562493026257


==> linea_speedup.csv <==
subject,codegen,many-to-one,one-to-one,parallel,codegen_speedup,many-to-one_speedup,parallel_speedup
0,5.486046948603221e-05,0.00023360506870916914,0.020634506245808943,0.0151186164463205,376.12704446619085,88.33072997871568,1.3648409111424264
1,0.0001578765106810765,0.0003820702801035209,0.01842052056081593,0.015618888973681763,116.67676515873153,48.21238792984615,1.1793745759928886
2,6.46954127587378e-05,0.00022105170576833187,0.0190961819908116,0.015902316647348924,295.1705720160578,86.3878517672463,1.200842771169138
3,5.424149999661105e-05,0.00023439363124115126,0.020460349189383643,0.014984015113274966,377.2083956133585,87.2905508611427,1.3654784138102587
4,2.265991549938917e-05,6.126344855874775e-05,0.007560701011680065,0.017166542690247297,333.6597178345116,123.41291895166225,0.4404323659169573
5,7.016265330215296e-05,0.0002271564739445845,0.013766317318917977,0.01511103282061716,196.20576861074258,60.60279542055363,0.911011013101336
6,0.0003684760453179479,0.000598222950939089,0.01452436459856108,0.01585176378232427,39.41739166796692,24.27918316366961,0.9162617357922451
7,6.271506349245707e-05,0.00020223187862171063,0.017859062008352744,0.017081377387253776,284.7651108652821,88.30982597832369,1.0455282149365355
8,9.18939576173822e-05,0.0002657737365613381,0.01460518254774312,0.0175024800831452,158.93517839937363,54.953445501084644,0.8344636004932716
9,0.00010610603094100952,0.0003091929700225592,0.01586275316402316,0.016601404113695026,149.4990720446624,51.30373165620741,0.9555067183104995
10,8.73764264397323e-05,0.00027131991647183897,0.01139320764131844,0.017572809488978238,130.39223627641582,41.99178515706558,0.6483429783077271
11,0.00016503701433539391,0.00040782285332679753,0.02450767579637468,0.015425707141682506,148.49805599711914,60.09392459606999,1.5887554179056966
12,0.0001179975662380457,0.0003490739403558629,0.0214137315481369,0.01645206788687834,181.47604421719433,61.344400347693394,1.301582980046893
13,0.0011132797390222546,0.0014377667356282472,0.0118836546510458,0.015657305513322353,10.674455156691074,8.265356511988792,0.7589846567747137
14,0.00019273542799055576,0.00030786403175443413,0.018012587788328527,0.01768327281549573,93.45758574916057,58.50825666668381,1.0186229651190033
15,0.00019092642776668076,0.00030287628825753925,0.01790864695664495,0.016972920132055883,93.79868028814737,59.128586987361054,1.0551305737202998
16,0.00032478727932487214,0.00042914388807756564,0.010688521964741605,0.015104596532349074,32.90929985607685,24.906615850042606,0.707633728703068
17,0.0002351028677076101,0.00031067230583479007,0.010795301027595995,0.014137113956424098,45.917351552775465,34.748192306966494,0.763614204488354
18,2.3233611136674882e-05,5.662681348621845e-05,0.0076029023220762606,0.016167095240205525,327.2372201355679,134.2632907275741,0.47027015113814646
19,8.455982133746148e-05,0.0002148906357586384,0.0151421352930367,0.01608366986848414,179.0700956262365,70.46437942528168,0.9414602150413214
20,5.211795261129737e-05,0.00015927794529125094,0.010830387226771564,0.015303997209295631,207.80530861498022,67.99677888214491,0.7076835599651834
21,5.8902360964566464e-05,0.00019817111408337949,0.010950804240535943,0.016643695074133574,185.91452127230608,55.259336312397416,0.6579551110351024
22,5.229045730084181e-05,0.00016028335923328998,0.010918139155954123,0.016530749188270417,208.7979283321042,68.11773354502097,0.6604745514922707
23,0.0001760378683155233,0.0004157597417519851,0.01850870933857831,0.017580133690414102,105.14049911922378,44.51780073891663,1.0528196010631325
24,0.0006174798021093012,0.0008121703897292416,0.011275256325180331,0.01521798582126697,18.260121686028004,13.882870476156162,0.7409164693413818
25,6.90545704215765e-05,0.00023086768798530102,0.010735263814777136,0.014984718091413378,155.46058355353756,46.49963755629862,0.7164141326708517
26,0.00011529031103210791,0.0003430352681981666,0.02130590229241976,0.014964304957272754,184.8021928441684,62.10994689942972,1.423781615868831
27,7.693887203931809e-05,0.0002663297694176435,0.015326846862211824,0.014610231016203762,199.20810451158346,57.54838032460846,1.0490489058806316
28,8.037985153496266e-05,0.0002738349575549364,0.015372226227074862,0.01517530026100576,191.24477009500865,56.136829148232124,1.012976742646412
29,9.087710594758392e-05,0.00027847957191988833,0.011375857875216751,0.017484510090667753,125.17847874444985,40.849882800341646,0.6506249140654243
30,9.555098181590438e-05,0.0002710751667618752,0.010898438461590559,0.016445265440270303,114.05888515712272,40.20448863604037,0.6627097933550549
31,0.00022216862709158,0.00041569596632487244,0.021220409299971328,0.016717438578812614,95.51487794549892,51.04790765130319,1.2693576949560743
32,2.1972658112645152e-05,6.016785465180874e-05,0.007731668421998621,0.015708680246025324,351.8767907988831,128.5016470462803,0.49219083340593933
33,7.649169396609068e-05,0.00022955854516476396,0.010873715411406009,0.016117752763442694,142.1555053575674,47.367940076469296,0.6746421521038037
34,0.00015405972534790634,0.0003648246023803949,0.017227175007574258,0.016159257199149582,111.82140542358414,47.22043111997104,1.0660870605166726
35,0.00014675935450941322,0.0003676738124340773,0.01704012992559001,0.014513311287388206,116.10932728991422,46.34578082344455,1.1741035238731192
36,0.000878765615168959,0.0011369009516201914,0.012431961108930408,0.01580295398971066,14.147072773825059,10.934955319734483,0.786685901700713
37,0.0008698749775066973,0.001128892528824508,0.012431509239133448,0.014158869160339238,14.291144774350904,11.012128189100618,0.8780015620142645
38,0.0006711415052413942,0.0008721145987510683,0.013107314545661209,0.016612702854598562,19.529882213061477,15.02934885441872,0.7889934985524029
39,0.0006652312974135081,0.0008649671630313,0.013313356408228477,0.014099822349225482,20.013123946501405,15.39174777637971,0.9442215709164445
40,0.0006706174512704213,0.000857415142779549,0.013242562863354882,0.013896328064302604,19.746821139634974,15.44475039293736,0.9529541042840562
41,0.0001394554972648621,0.00036474824622273445,0.02443608441464603,0.015935172515735032,175.2249634751621,66.99438494276974,1.533468457308313
42,0.00011713559952165401,0.00029218835915837966,0.014957020580768587,0.0171771140838308,127.68979406643658,51.18965253732503,0.8707528230745096
43,0.0001387689113616943,0.00036580133289098736,0.024580488090217116,0.01571052095517516,177.1325280930488,67.19627808885639,1.5645877154773868
44,0.0008578587272204457,0.0011088960086926818,0.012173448073677718,0.014250173318199812,14.190504435527508,10.977988899093832,0.8542666676292439
45,0.00017820835140134608,0.0004783306741820914,0.04925822016809668,0.01733601179186787,276.4080346445796,102.97942997764976,2.8413813257327827
46,0.0017472691440156528,0.002195470303829227,0.011685547727825386,0.015644171869914448,6.6878922276216315,5.3225715271320455,0.7469585366994111
47,0.0004858209553640336,0.0006445263838395478,0.010517845877213404,0.015922520419815556,21.649634008339987,16.3187204448589,0.6605641318018948
48,0.0006812590012947718,0.0008676243908703327,0.013604995305960377,0.015961650324364505,19.970371444785762,15.680743244565672,0.8523551781605668
49,0.00042237601801753036,0.0005633502881973981,0.011259811084717512,0.015962255612388253,26.658263264014632,19.98722876444517,0.7054022538004473
50,0.0008614035807549954,0.0011102237892337144,0.01244278513127938,0.014237204391509297,14.444779902555823,11.207456777581294,0.8739626677481667
51,0.00042637540921568873,0.0005648573856800794,0.011547826238349079,0.015694143765419718,27.08370602233167,20.443790824201894,0.7358047951487112
52,7.819600403308869e-05,0.00023365053550029795,0.01874918216187507,0.01757098931958899,239.77161485056627,80.24455035692037,1.0670533013740195
53,8.143558707088233e-05,0.00022186842523515225,0.024671627098508182,0.01636840751003474,302.95879216826614,111.19936093817496,1.5072710697960756
54,0.00013160838435093562,0.00030512587477763494,0.012058797985315324,0.01581456946146985,91.62636594003288,39.52073220307309,0.762511936521258
55,6.435838838418325e-05,0.00020253703541432816,0.023014983205124736,0.016677124714944508,357.6065806330991,113.63345552107641,1.3800330451747969
56,0.00013029685678581397,0.00030375650276740385,0.012005050179859,0.015467487700283528,92.13614569070747,39.52195284869887,0.7761473881526953
57,8.189779184758665e-05,0.00022033891454339028,0.024543596817180515,0.016349766990356146,299.6856968116627,111.39020480355168,1.5011588135572496
58,0.00013065682289501032,0.00030377765310307344,0.012127833352113765,0.015432626012091838,92.82204391162276,39.923388795155134,0.7858567519624536
59,8.194248471409083e-05,0.00022166422568261626,0.02455490725915879,0.016549174860864883,299.66027201682266,110.77523756276778,1.4837541729784778
60,0.00013249637000262737,0.0003055105283856392,0.012145590666060649,0.015596885389337938,91.66734655311541,39.75506418793377,0.7787189790061161
61,0.00044734664092009716,0.000600655122236772,0.01547834976525469,0.016021163539622317,34.60034869920786,25.769113077093323,0.9661189542803691
62,0.0005893334121044192,0.0007699861084776267,0.014301057680376938,0.01636086371008839,24.266497345382227,18.573137259128202,0.8741016326392755
63,6.715393811464311e-05,0.00017983786202967168,0.010816543812397869,0.016026262391824274,161.0708785824623,60.14608764984781,0.6749261648128188
64,0.0002923846925712294,0.0004669493169834216,0.013273615789082316,0.01652092221337888,45.397779454027535,28.426245218286887,0.8034427871304394
65,0.00036811445334127967,0.0005289309173822403,0.012420310482914958,0.01679626070282289,33.74034996501499,23.48191431952015,0.7394687843126607
66,0.0003658643601728337,0.0005280910767614842,0.012440557562879154,0.01677736679278314,34.00319603965321,23.557598509656344,0.7415083497030366
67,0.0003688754372830901,0.0005325281306036881,0.012580626983727729,0.016509802955335804,34.10535295163294,23.62434256659079,0.7620095174825691
68,0.0003663606752774545,0.0005260006112179586,0.012242500474942582,0.016702778994238804,33.41652448279559,23.27468868637809,0.7329618909024253
69,0.0003677528372832707,0.0005225375196231263,0.012429804381249208,0.01672222702950239,33.79934325747933,23.787391171860826,0.7433103473191566
70,0.00036555567703076765,0.0005277644268104008,0.012355724911338515,0.01675199260642486,33.79984414877128,23.411439429541744,0.7375674763967929
71,0.0003673780041613749,0.0005291391999593803,0.012259261233466013,0.016676576102950744,33.369611393721314,23.168310407558355,0.7351185973538577
72,0.00016506779603660105,0.0004074324823915959,0.02458431437052786,0.015784750987589358,148.93464964587457,60.339603328188055,1.5574724232176418
73,0.0001667931865900755,0.0004092688504606485,0.024809156099706887,0.015352009146660569,148.74202362162364,60.61823681861737,1.6160201484183896
74,0.0005401590870072443,0.0007177223412630459,0.015263123564577354,0.01642831023534139,28.256719051312846,21.266056087535674,0.9290744663284097
75,0.00011855548567005566,0.00029355294656540666,0.015019826868016803,0.016654556590531555,126.6902731925669,51.16564845882148,0.901844896702676
76,0.00012428449342648192,0.00030495360307395466,0.011902757770692309,0.013289418639615178,95.77025614811033,39.03137280790139,0.8956567697559551
77,0.000846789940726012,0.0010940245636738837,0.012219466242939231,0.01582328090537339,14.430339397351169,11.169279601825938,0.7722460541536397
78,0.0008418628447689116,0.0010911222491413355,0.012117240895982831,0.014315971896518022,14.393367008979915,11.1053009005348,0.8464141298663785
79,0.0008743857862427831,0.0011211071484722196,0.012396253135520964,0.015708172808401286,14.177098176295154,11.057152880002473,0.7891594577372493
80,0.00048073441535234455,0.0006381295446772128,0.010495221428805962,0.016047242855885997,21.831641533535105,16.446850825743844,0.6540202278397251
81,0.0008744714818894864,0.001121110333595425,0.012285452152136712,0.015587417686823757,14.049002633672298,10.958289995184508,0.7881646850665817
82,0.0008696955465711654,0.0011191269131377338,0.012519897857215256,0.01485228136787191,14.395724925321069,11.18720112101745,0.8429612627927984
83,0.0006675983133415381,0.0008524149848769107,0.01305414247699082,0.01582489041549464,19.553887743740333,15.314304310213231,0.8249120299884733
84,0.0005345611053053289,0.0007117007554043084,0.016583786375820638,0.01698682481679134,31.023181842510528,23.301628177139694,0.9762734680955618
85,0.00027993005301271164,0.0004852677852447544,0.015624929179570504,0.01702834600502891,55.81726224608322,32.198570881208944,0.9175834913711559
86,7.300142074624697e-05,0.00022548213663200537,0.013649192333428395,0.015142134147178797,186.97159855111596,60.53336436005282,0.9014047954377317
87,0.00038623506505973637,0.0006524945762939751,0.014785853371489794,0.016343369836220516,38.28200675980304,22.660500038897137,0.9047004087688867
88,6.88514828395385e-05,0.0001943256425169798,0.01733482097547788,0.017097161802821434,251.77120754069256,89.20501047082963,1.013900504387648
89,7.470889156684279e-05,0.0002214081161655486,0.01132980410195887,0.01452466724254191,151.65268637163464,51.171584394347526,0.7800388065879079
90,0.0001648077178746462,0.0004036984026432037,0.024585836976766588,0.01610244421325624,149.17891767342311,60.90149680006541,1.5268388234207604
91,0.00016222495250403882,0.0004087842646986246,0.024806184985116126,0.014896002652868631,152.91226535879886,60.6828274160808,1.665291391468638
92,0.00016663634926080702,0.00041469119414687156,0.02492513380534947,0.015757026932761074,149.57801173583366,60.10528836192676,1.5818424320597315
93,0.0001617264837026596,0.00040164940096437934,0.024861159479245543,0.014878420522809029,153.72348987042682,61.897663533302214,1.6709542146044805
94,0.0001503247335553169,0.0003990842647850513,0.02468875065781176,0.015274332768842578,164.23611786231257,61.8635031153364,1.6163554265475495
95,0.00016716815941035748,0.00040927936621010296,0.024735367538779973,0.015851901490986347,147.96697903492864,60.436390350746656,1.5604038135642535
96,0.00016429169178009033,0.00041236469857394703,0.02485977671556175,0.014958969055861238,151.3148744541346,60.285899354461314,1.6618643051354642
97,0.0001662917680417498,0.00044715137779712677,0.03246605987784763,0.015300327443517744,195.23552043596402,72.60641807208638,2.1219192855642093
98,7.36558757101496e-05,0.0001964595476165414,0.014184579187072813,0.016004645808289447,192.57905836177864,72.20101725348016,0.886278856588382
99,6.42202280772229e-05,0.0002020480070884029,0.0197332539386116,0.01661562823348989,307.27474083217135,97.66616470499325,1.187632129300891
100,0.0002222765734685319,0.0003223743938973972,0.012044386996222392,0.017225554425269362,54.18648851867216,37.36148783595941,0.6992162167247078
101,0.0003752602195988099,0.0005314272747685511,0.012673320800376435,0.01704537581590315,33.77208704382645,23.84770485462185,0.7435049210562061
102,0.0004275516830384731,0.0005514946628361942,0.011563712175562978,0.015930938057973982,27.046349328772074,20.967949383397116,0.7258651143756687
103,0.0003397223013453186,0.0004187049767933786,0.011959697978571058,0.0149962169486098,35.20433580960099,28.563543882768073,0.797514334418839
104,0.0003294581403447823,0.0005237549331716517,0.01597593793526969,0.018160224036059595,48.4915562218334,30.50269682144235,0.8797214122219689
105,0.00028997454393122875,0.0005391419434121675,0.015509905847587756,0.017017288180068136,53.48712903318207,28.767759654215254,0.9114205320771418
106,0.00022813541861251002,0.00044482501115029064,0.01703938312502578,0.019242900289439903,74.68977517238268,38.30581171900151,0.8854893424967043
107,0.0006788714068631331,0.000862974368656675,0.01325435715044538,0.015530515568951766,19.52410576796849,15.35892331434757,0.8534396100116066
108,0.00023049872973933817,0.0004476851665725311,0.015834387780477605,0.01908125877349327,68.6962040892116,35.369471590281556,0.8298397903640374
109,0.00013318151491694153,0.0003590528711210936,0.02505566485691816,0.016953588816104457,188.13170035304142,69.78266119606637,1.4778974014703852
110,0.00011231835474344816,0.00031559935584664345,0.017870637084103445,0.016854705754159528,159.1070054838556,56.624440934496626,1.0602758271050325
111,0.00015376789402216673,0.00036709510535001756,0.01724416764546186,0.016124868120532484,112.14413616782701,46.97465968395275,1.0694144917380206
112,0.00011675156147352285,0.00034821175198469843,0.020256372947511928,0.016433084247367724,173.49980327334387,58.17257123591297,1.2326580112772576
113,8.221480678766965e-05,0.000229192590340972,0.02136935600303113,0.016200521866232158,259.9210146928916,93.23755175173741,1.3190535576247528
114,8.77184821292758e-05,0.00023540596552193164,0.019958859098143874,0.015569771830178797,227.53311062461557,84.7848483953751,1.2818979825675887
115,0.000175338433124125,0.00033966312394477434,0.014413020705105738,0.01601320651895367,82.2011492192503,42.43328076865107,0.9000708688822624
116,0.00011358315710510528,0.0003431250668529953,0.019929079927770155,0.01593774296529591,175.45805589228857,58.08109594134767,1.2504330111964594
117,0.00024469644741879573,0.0004707762423074908,0.017682530140297283,0.01674846014028622,72.26312570870223,37.56037062029102,1.055770500224333
118,0.00016664276421070098,0.0004079145397990942,0.023609704619646076,0.01573156209215522,141.67854650919176,57.87904650634496,1.5007857758397314
119,0.00029369357015405383,0.0005515743734847222,0.01107733806235982,0.016815419935089136,37.71733258085739,20.083126763804675,0.658760715172178
120,0.00031372523829340936,0.0005557310042902827,0.013890126664564014,0.01848130140900612,44.274814293306456,24.994334592331995,0.7515773027647944
121,6.594075374305248e-05,0.00022668950334191323,0.010828413830325009,0.016770597779750825,164.2142865475797,47.767601369670096,0.6456784649262453
122,0.00010258788349373001,0.00025166815066976207,0.017184504759630986,0.01607779950009925,167.51008183808835,68.28239772850885,1.0688343737291228
123,0.00010436847593103136,0.00026504940539598463,0.018365756584597485,0.016182407070217387,175.97034373419345,69.29182337594378,1.134921183536311
124,0.00012173588294535877,0.00029747460565219316,0.018417010456944504,0.01584736580743144,151.28662158889497,61.91120219007078,1.1621496392989212
125,0.00011955120554193855,0.0003141023498028517,0.017239101983141155,0.015790119506884366,144.1984788442278,54.88370906477263,1.0917651367758834
126,8.921333987798009e-05,0.00021297085897198744,0.015417912543618253,0.015483713781727212,172.8207078078886,72.39447038923859,0.9957502935641569
127,0.00010819582372075982,0.00028499229562779267,0.02522822318246795,0.016847302875585026,233.17187590880502,88.5224743598566,1.4974636218494348
128,5.26617473612229e-05,0.00019789912179112438,0.01191481401771307,0.014464631324013075,226.25177884785603,60.20650273672634,0.823720546401553
129,0.0006266580137113732,0.00078087885864079,0.01319491054614385,0.014722860502079127,21.055999057599504,16.897512847397504,0.896219219375236
130,9.76629008849462e-05,0.0002651283902426561,0.01204294567493101,0.015852759938066206,123.3113655831138,45.423070927669514,0.7596750169674281
131,0.0002281487745543321,0.0004887247793376446,0.011897828293757306,0.01646184840074016,52.14942888472065,24.34463893949087,0.7227516621537077
132,0.00012200234484459673,0.0003672862108796835,0.015949635512328572,0.01619036747062845,130.73220463626978,43.42563112872591,0.9851311615541403
133,9.794469401240348e-05,0.000297216865979135,0.0120443198364228,0.01714004306681454,122.97062089854032,40.52367552138958,0.7027006752242207
134,0.00010565704898908734,0.00023858622321858998,0.011019205054733902,0.016471676050219684,104.29219025293813,46.18542054139577,0.6689789807144088
135,0.0001040441757068038,0.00024208971904590723,0.01111265376675874,0.017126053729560227,106.8070720082801,45.9030388012944,0.6488741622699614
136,0.00028687609519277297,0.0005400805348264318,0.012159285933311495,0.01676078634682511,42.385148630598806,22.513838491178323,0.7254603502308083
137,0.00014764093086123465,0.0002170725475996733,0.010775292439386248,0.01595855320878327,72.98309741431916,49.63913013661275,0.6752048446005583
138,0.0006773437236746152,0.0008605335249255102,0.013128873048350215,0.01755957032305499,19.382881378343015,15.25666655402726,0.7476762134158003
139,0.0005018661775227103,0.0006522110437176058,0.011459800714360816,0.016307829669277584,22.834375432367608,17.57069406405617,0.7027177096379662
140,0.00029308788664638997,0.0004897422775005301,0.013284144022502005,0.01589147676682721,45.324780135077035,27.124764662547694,0.8359288578033287
141,0.0002722720758368572,0.0005109424450331264,0.011476212716143993,0.01853645986587637,42.14979696640073,22.46087172381998,0.6191156671328848
142,0.00011329083905244868,0.00040496307409678897,0.009567738010082394,0.01748215065741291,84.45288330553322,23.626198589641383,0.547286097550327
143,0.00029164257319644094,0.0004808644412551076,0.010397842688718809,0.020098101929062976,35.652691494102136,21.623230575293377,0.5173544609047359


==> logic_results.csv <==
subject,method,min_time,p10,median,p90,max_time,mean
0,one-to-one,12.957353269681334,12.957353269681334,12.957353269681334,12.957353269681334,12.957353269681334,12.957353269681334
0,many-to-one,8.433289034292102,8.433289034292102,8.433289034292102,8.433289034292102,8.433289034292102,8.433289034292102
0,codegen,8.265416225418448,8.265416225418448,8.265416225418448,8.265416225418448,8.265416225418448,8.265416225418448
0,hand-coded,0.02422683872282505,0.02422683872282505,0.02422683872282505,0.02422683872282505,0.02422683872282505,0.02422683872282505
1,one-to-one,49.63915796764195,49.63915796764195,49.63915796764195,49.63915796764195,49.63915796764195,49.63915796764195
1,many-to-one,46.231845090165734,46.231845090165734,46.231845090165734,46.231845090165734,46.231845090165734,46.231845090165734
1,codegen,38.42327210120857,38.42327210120857,38.42327210120857,38.42327210120857,38.42327210120857,38.42327210120857
1,hand-coded,0.004008788615465164,0.004008788615465164,0.004008788615465164,0.004008788615465164,0.004008788615465164,0.004008788615465164
2,one-to-one,0.011275127530097961,0.011275127530097961,0.011275127530097961,0.011275127530097961,0.011275127530097961,0.011275127530097961
2,many-to-one,0.015801312401890755,0.015801312401890755,0.015801312401890755,0.015801312401890755,0.015801312401890755,0.015801312401890755
2,codegen,0.007995711639523506,0.007995711639523506,0.007995711639523506,0.007995711639523506,0.007995711639523506,0.007995711639523506
2,hand-coded,0.0006232801824808121,0.0006232801824808121,0.0006232801824808121,0.0006232801824808121,0.0006232801824808121,0.0006232801824808121
3,one-to-one,0.08831832744181156,0.08831832744181156,0.08831832744181156,0.08831832744181156,0.08831832744181156,0.08831832744181156
3,many-to-one,0.07196190021932125,0.07196190021932125,0.07196190021932125,0.07196190021932125,0.07196190021932125,0.07196190021932125
3,codegen,0.05691908486187458,0.05691908486187458,0.05691908486187458,0.05691908486187458,0.05691908486187458,0.05691908486187458
3,hand-coded,0.0026237983256578445,0.0026237983256578445,0.0026237983256578445,0.0026237983256578445,0.0026237983256578445,0.0026237983256578445
4,one-to-one,2.1928468849509954,2.1928468849509954,2.1928468849509954,2.1928468849509954,2.1928468849509954,2.1928468849509954
4,many-to-one,1.8422501124441624,1.8422501124441624,1.8422501124441624,1.8422501124441624,1.8422501124441624,1.8422501124441624
4,codegen,1.7744166366755962,1.7744166366755962,1.7744166366755962,1.7744166366755962,1.7744166366755962,1.7744166366755962
4,hand-coded,0.004898587241768837,0.004898587241768837,0.004898587241768837,0.004898587241768837,0.004898587241768837,0.004898587241768837
5,one-to-one,2.2132194321602583,2.2132194321602583,2.2132194321602583,2.2132194321602583,2.2132194321602583,2.2132194321602583
5,many-to-one,2.636197442188859,2.636197442188859,2.636197442188859,2.636197442188859,2.636197442188859,2.636197442188859
5,codegen,1.3997266329824924,1.3997266329824924,1.3997266329824924,1.3997266329824924,1.3997266329824924,1.3997266329824924
5,hand-coded,0.003207337111234665,0.003207337111234665,0.003207337111234665,0.003207337111234665,0.003207337111234665,0.003207337111234665
6,one-to-one,2.013016166165471,2.013016166165471,2.013016166165471,2.013016166165471,2.013016166165471,2.013016166165471
6,many-to-one,1.6169408224523067,1.6169408224523067,1.6169408224523067,1.6169408224523067,1.6169408224523067,1.6169408224523067
6,codegen,1.5262591429054737,1.5262591429054737,1.5262591429054737,1.5262591429054737,1.5262591429054737,1.5262591429054737
6,hand-coded,0.0036566369235515594,0.0036566369235515594,0.0036566369235515594,0.0036566369235515594,0.0036566369235515594,0.0036566369235515594
7,one-to-one,1.9154021367430687,1.9154021367430687,1.9154021367430687,1.9154021367430687,1.9154021367430687,1.9154021367430687
7,many-to-one,1.5934312026947737,1.5934312026947737,1.5934312026947737,1.5934312026947737,1.5934312026947737,1.5934312026947737
7,codegen,1.5322349220514297,1.5322349220514297,1.5322349220514297,1.5322349220514297,1.5322349220514297,1.5322349220514297
7,hand-coded,0.007772702723741531,0.007772702723741531,0.007772702723741531,0.007772702723741531,0.007772702723741531,0.007772702723741531
8,one-to-one,0.09772193804383278,0.09772193804383278,0.09772193804383278,0.09772193804383278,0.09772193804383278,0.09772193804383278
8,many-to-one,0.06911991350352764,0.06911991350352764,0.06911991350352764,0.06911991350352764,0.06911991350352764,0.06911991350352764
8,codegen,0.060969289392232895,0.060969289392232895,0.060969289392232895,0.060969289392232895,0.060969289392232895,0.060969289392232895
8,hand-coded,0.0017780661582946777,0.0017780661582946777,0.0017780661582946777,0.0017780661582946777,0.0017780661582946777,0.0017780661582946777
9,one-to-one,2.2368130702525377,2.2368130702525377,2.2368130702525377,2.2368130702525377,2.2368130702525377,2.2368130702525377
9,many-to-one,6.208992917090654,6.208992917090654,6.208992917090654,6.208992917090654,6.208992917090654,6.208992917090654
9,codegen,1.3023300934582949,1.3023300934582949,1.3023300934582949,1.3023300934582949,1.3023300934582949,1.3023300934582949
9,hand-coded,0.004823785275220871,0.004823785275220871,0.004823785275220871,0.004823785275220871,0.004823785275220871,0.004823785275220871


==> logic_results_flipped.csv <==
subject,codegen,hand-coded,many-to-one,one-to-one
0,8.265416225418447,0.02422683872282505,8.433289034292104,12.957353269681336
1,38.423272101208575,0.004008788615465164,46.23184509016573,49.63915796764196
2,0.007995711639523506,0.0006232801824808121,0.015801312401890755,0.01127512753009796
3,0.05691908486187457,0.0026237983256578445,0.07196190021932125,0.08831832744181156
4,1.7744166366755962,0.004898587241768837,1.8422501124441624,2.1928468849509954
5,1.3997266329824924,0.003207337111234665,2.636197442188859,2.2132194321602583
6,1.5262591429054737,0.0036566369235515603,1.6169408224523067,2.013016166165471
7,1.5322349220514295,0.007772702723741531,1.5934312026947737,1.9154021367430687
8,0.0609692893922329,0.0017780661582946773,0.06911991350352764,0.09772193804383278
9,1.3023300934582949,0.004823785275220871,6.2089929170906535,2.2368130702525377


==> logic_speedup.csv <==
subject,codegen,hand-coded,many-to-one,one-to-one,codegen_speedup,many-to-one_speedup,hand-coded_speedup
0,8.265416225418447,0.02422683872282505,8.433289034292104,12.957353269681336,1.5676588953661985,1.5364531224997895,534.834669018278
1,38.423272101208575,0.004008788615465164,46.23184509016573,49.63915796764196,1.2919034546795038,1.073700560097287,12382.583051683812
2,0.007995711639523506,0.0006232801824808121,0.015801312401890755,0.01127512753009796,1.4101468435109656,0.7135563960338382,18.089982397996536
3,0.05691908486187457,0.0026237983256578445,0.07196190021932125,0.08831832744181156,1.551647003041835,1.2272928754332522,33.660486241703886
4,1.7744166366755962,0.004898587241768837,1.8422501124441624,2.1928468849509954,1.2358128523069623,1.190308997751498,447.6488376594019
5,1.3997266329824924,0.003207337111234665,2.636197442188859,2.2132194321602583,1.5811797675410388,0.839549950523661,690.0488958294375
6,1.5262591429054737,0.0036566369235515603,1.6169408224523067,2.013016166165471,1.3189216100834482,1.2449535185291836,550.5102661957208
7,1.5322349220514295,0.007772702723741531,1.5934312026947737,1.9154021367430687,1.2500708012702364,1.2020613965032096,246.42678419856705
8,0.0609692893922329,0.0017780661582946773,0.06911991350352764,0.09772193804383278,1.6028059211115215,1.4138029562037195,54.95967491870874
9,1.3023300934582949,0.004823785275220871,6.2089929170906535,2.2368130702525377,1.7175469425825476,0.3602537641966969,463.70494178974803


==> rubi_results.csv <==
subject,method,min_time,p10,median,p90,max_time,mean
0,one-to-one,0.07824164815247059,0.07873279321938753,0.07920834794640541,0.07983651701360941,0.1096221525222063,0.07961153605952859
0,many-to-one,0.000780915841460228,0.0007868241518735886,0.0007975725457072258,0.0008107090368866921,0.001280851662158966,0.0008030808717012406
0,codegen,0.00015770457684993744,0.0001685451716184616,0.0001763543114066124,0.00019655190408229828,0.018857423216104507,0.0004847836866974831
1,one-to-one,0.07678102143108845,0.0772810060530901,0.07842201925814152,0.07904261555522679,0.12169676087796688,0.07903904059901834
1,many-to-one,0.0009313579648733139,0.0009376976639032363,0.00094577856361866,0.0009643703699111939,0.00514904223382473,0.0009939944371581077
1,codegen,0.0001856442540884018,0.00019135456532239916,0.00019730627536773682,0.00020670108497142792,0.00029173679649829865,0.00019940640777349472
2,one-to-one,0.0770643763244152,0.0774935880675912,0.07814767584204674,0.08822923395782709,0.14751970767974854,0.08149512959644198
2,many-to-one,0.0007735118269920349,0.0007841313257813455,0.0008026715368032455,0.0008211947977542878,0.010870726779103279,0.0011045458726584912
2,codegen,9.512528777122498e-05,9.713787585496902e-05,0.00018539931625127792,0.00019858442246913912,0.0014470797032117844,0.00018362868577241896
3,one-to-one,0.15152674540877342,0.15489497892558574,0.17632606904953718,0.23094851095229388,0.3134501203894615,0.18535429216921329
3,many-to-one,0.0025567468255758286,0.0025661615654826164,0.00273872260004282,0.0029963959008455273,0.010522978380322456,0.002857007123529911
3,codegen,0.0002652648836374283,0.0002680569887161255,0.00027210917323827744,0.00028075482696294786,0.00043414346873760223,0.0002753375470638275
4,one-to-one,0.06595101021230221,0.06652635019272565,0.06719076167792082,0.06841323152184486,0.09130517020821571,0.06767547378316521
4,many-to-one,0.0014231223613023758,0.0014682631939649583,0.0015143025666475296,0.0015441110357642175,0.0021117068827152252,0.0015122151561081409
4,codegen,0.0001220162957906723,0.00012523028999567032,0.00023823417723178864,0.000253579206764698,0.0014157909899950027,0.00023732827976346015
5,one-to-one,0.06456148251891136,0.06516763139516116,0.06925158761441708,0.09123633131384849,0.13705218397080898,0.07495996059849858
5,many-to-one,0.0015257205814123154,0.0015735188499093056,0.0015938878059387207,0.0016169363632798194,0.0036796126514673233,0.0016175294853746892
5,codegen,0.0002401210367679596,0.0002452103421092033,0.0002531111240386963,0.00026305150240659716,0.00039209797978401184,0.00025468409061431887
6,one-to-one,0.06596728600561619,0.06642440259456635,0.0671923328191042,0.06853567492216826,0.08962712064385414,0.06766304031014442
6,many-to-one,0.0014806035906076431,0.001504550501704216,0.0015266984701156616,0.0015820913016796113,0.002298254519701004,0.001546483188867569
6,codegen,0.0001324247568845749,0.00013900864869356155,0.0002550659701228142,0.00027537718415260315,0.0014143921434879303,0.00025405140593647956
7,one-to-one,0.06562498770654202,0.06630194578319788,0.07033583149313927,0.08757656943053008,0.14784335903823376,0.07366851011291146
7,many-to-one,0.0015235580503940582,0.0015412885695695877,0.0017870059236884117,0.0018038107082247734,0.008478531613945961,0.001812510136514902
7,codegen,0.00023557990789413452,0.00023802369832992554,0.00024130754172801971,0.000249066948890686,0.00038930587470531464,0.00024410007521510123
8,one-to-one,1.4123521260917187,1.4138763062655926,1.4577719578519464,1.4766196381300687,466.6152933575213,6.106572806611657
8,many-to-one,1.1796030383557081,1.1954539552330972,1.25823675096035,1.266397156752646,1.3025237321853638,1.2427719637565315
8,codegen,1.0707187093794346,1.0769449166953564,1.096166318282485,1.1983506029471755,434.7039529811591,5.466590131875128
9,one-to-one,1.6949027609080076,1.702328167296946,1.7446418656036258,1.8352282589301467,2.098212933167815,1.7679882838763297
9,many-to-one,1.434419609606266,1.4758591871708633,1.4939321707934141,1.4990463353693486,476.09603477828205,6.239179449174554
9,codegen,1.3942958004772663,1.3962827740237116,1.4037698432803154,1.4113162986934187,1.4492574222385883,1.4042442239075899
10,one-to-one,1.2942033186554909,1.3781009079888462,1.3817092757672071,1.3887667778879405,445.1625667102635,5.822097242288291
10,many-to-one,1.2426864355802536,1.246815620549023,1.2491783136501908,1.2542871443554757,1.2605668902397156,1.2497060805186628
10,codegen,1.0564971212297678,1.144726438447833,1.165398245677352,1.1674479937180877,470.7250514123589,5.861822974048555
11,one-to-one,2.4392039328813553,2.477816271781921,2.4956766413524747,2.5033223865553738,2.654465075582266,2.494174204710871
11,many-to-one,1.3900942504405975,1.3959436256438493,1.4116493985056877,1.4195304429158568,450.37168172746897,5.903116441220045
11,codegen,1.309325609356165,1.3152237307280301,1.3291411064565182,1.33778440579772,1.3754983749240637,1.3285788138769568
12,one-to-one,0.1741782557219267,0.17559816259890793,0.17793277464807034,0.1801400685682893,0.22807854041457176,0.17890305692330002
12,many-to-one,0.005576692521572113,0.005615629069507122,0.005905372090637684,0.0060312746092677115,0.009716853499412537,0.005873087123036385
12,codegen,0.0031638890504837036,0.0032255535945296286,0.003293941728770733,0.0038070319220423698,0.016592342406511307,0.0035852350294589995
13,one-to-one,4.31921405903995,4.33959508407861,4.364488518796861,4.411393381655216,452.9081203006208,8.85820896724239
13,many-to-one,3.267706813290715,3.2865099739283323,3.366680192761123,3.52417570669204,472.3573720417917,8.08014974920079
13,codegen,3.226052675396204,3.247070910036564,3.3720964286476374,3.3934646673500537,3.4767453614622355,3.3489428316242993
14,one-to-one,0.09339550696313381,0.0941504057496786,0.09553179703652859,0.12834970746189361,0.17520809173583984,0.10361127931624652
14,many-to-one,0.011616650968790054,0.011709617637097837,0.0122377322986722,0.012606223300099374,0.022761370986700058,0.01239249950274825
14,codegen,0.0031847748905420303,0.003227754682302475,0.0033198539167642593,0.003821241296827793,0.01593448966741562,0.0035971527732908725
15,one-to-one,0.2013302445411682,0.20287315715104343,0.21830735355615616,0.22137070652097462,434.67094325087965,4.559626387432218
15,many-to-one,0.09536871314048767,0.09554849602282048,0.10335195157676935,0.10916461292654275,465.15770553424954,4.75291181653738
15,codegen,0.03344373404979706,0.03461587466299534,0.03494993597269058,0.035214411839842794,0.07880416698753834,0.035336520280689
16,one-to-one,3.7303549014031887,3.737214910052717,3.769438710063696,3.797735359147191,451.28199104964733,8.24158334787935
16,many-to-one,2.75976157002151,2.7645674439147117,2.865163207054138,2.8879682812839746,2.9342010375112295,2.844025480579585
16,codegen,2.5710412077605724,2.768310566991568,2.8187646912410855,2.8248381143435837,462.8065893892199,7.404379440825433
17,one-to-one,0.1754152476787567,0.17607295140624046,0.17830661311745644,0.1846941728144884,0.190152695402503,0.17948583418503403
17,many-to-one,0.005865423008799553,0.005902020260691643,0.0059812236577272415,0.006959997117519379,0.021897971630096436,0.006311575267463922
17,codegen,0.003181351348757744,0.003261331096291542,0.003290552645921707,0.0033055331557989122,0.006194872781634331,0.003311867658048868
18,one-to-one,4.53953667357564,4.564095080271363,4.638917271979153,4.667906173691153,473.72495139576495,9.318865900244564
18,many-to-one,3.2782673723995686,3.2807864038273693,3.3001603484153748,3.409331734292209,3.4190723672509193,3.3223113247565923
18,codegen,3.0141724850982428,3.3298428891226646,3.3405594024807215,3.3483889017254116,428.24962202087045,7.572993587106466
19,one-to-one,0.17559069022536278,0.17694007493555547,0.18698950298130512,0.18865176998078823,0.19342310167849064,0.1848757930099964
19,many-to-one,0.0058873556554317474,0.0059480611234903336,0.006038004532456398,0.006102384999394417,0.01892901211977005,0.00646114194765687
19,codegen,0.003181353211402893,0.003277917392551899,0.003308011218905449,0.003332219272851944,0.006251027807593346,0.0033336637727916243
20,one-to-one,1.834983754903078,1.8717645967379213,1.9658366348594427,1.975600908510387,414.44112138077617,6.077536316271871
20,many-to-one,1.5669235419481993,1.581625516526401,1.594663854688406,1.6039086068049073,1.6103306040167809,1.5934187185019255
20,codegen,1.3583237491548061,1.3868329798802734,1.4038234120234847,1.470054998807609,466.8191074989736,6.07600715443492
21,one-to-one,2.5608196072280407,2.57903215251863,2.6273371502757072,2.798029116727412,3.1944418977946043,2.6868014647625387
21,many-to-one,1.6249192170798779,1.635873106494546,1.6761604025959969,1.7034110365435482,405.7334064077586,5.712554416693747
21,codegen,1.5000914577394724,1.5161678854376077,1.5455921711400151,1.5706923242658377,1.605816712602973,1.5439284530468285
22,one-to-one,3.6882692724466324,3.9063214482739568,3.9690115628764033,3.9872797859832643,466.0519547201693,8.578688939884305
22,many-to-one,2.7749800980091095,2.7992110837250945,2.8845753958448768,2.890758066996932,2.894570814445615,2.8686529587209226
22,codegen,2.5693190172314644,2.5994185650721193,2.7050717370584607,2.7216267909854652,411.7255655359477,6.779959451816976
23,one-to-one,2.7835211381316185,2.790655191987753,2.809052071534097,2.873322682082653,3.047380991280079,2.83134605653584
23,many-to-one,2.0340140014886856,2.2259380029514433,2.2313065454363823,2.2359383223578333,457.9541197884828,6.7856751131080095
23,codegen,2.049838561564684,2.053144828043878,2.0941534424200654,2.136886935122311,2.178929191082716,2.0908465373888614
24,one-to-one,2.575461857020855,2.6492485217750072,2.6586011154577136,2.741863049380481,418.0392754636705,6.82321832049638
24,many-to-one,1.9650733582675457,1.9717427738010884,1.9832498133182526,1.990077960677445,1.997338768094778,1.981749120708555
24,codegen,1.8958454485982656,1.901423399709165,1.9205832043662667,1.9448264641687274,464.32982014119625,6.558630145099014
25,one-to-one,3.790087440982461,3.807907925732434,3.8332525631412864,4.02337531093508,4.648648131638765,3.8646145783737302
25,many-to-one,2.7715072873979807,2.7846241908147933,2.7992019914090633,2.8240047596395015,440.66837196983397,7.182670684363693
25,codegen,2.6742716003209352,2.6931653887033464,2.8264980018138885,2.833444340899587,2.839036898687482,2.80316088873893
26,one-to-one,1.3305198438465595,1.362357646226883,1.4705825094133615,1.4810975272208453,431.1073694564402,5.751522818338126
26,many-to-one,1.213313853368163,1.2170340863987803,1.2321891216561198,1.2373535497114063,1.2449135910719633,1.229750928543508
26,codegen,1.04727266356349,1.08576232586056,1.1078165648505092,1.322085767053068,445.26823958195746,5.578831718955189
27,one-to-one,1.3334187511354685,1.3382118763402104,1.3611212791875005,1.3827406683936716,1.4453995022922754,1.3602316508255898
27,many-to-one,1.2184841260313988,1.2213312804698944,1.224018493667245,1.225965110771358,465.4750045761466,5.86996363222599
27,codegen,1.1382124181836843,1.1492302231490612,1.1532186595723033,1.1551346365362407,1.1874505374580622,1.1528277936019002
28,one-to-one,2.978484695777297,2.988929725438356,3.0019006356596947,3.017831664532423,443.0113580338657,7.407023869175464
28,many-to-one,2.0012592040002346,2.0240426909178497,2.0408991361036897,2.053575154207647,2.081731291487813,2.0401879043877127
28,codegen,1.8215918354690075,1.9230643106624483,1.9443386904895306,1.962368500046432,441.93853515945375,6.339888571612537
29,one-to-one,2.600605024024844,2.616638032719493,2.6549844685941935,2.684285208582878,2.6898510828614235,2.6550564550608398
29,many-to-one,1.8312440793961287,1.8415159640833734,1.8483267920091748,1.8543560666963457,449.7523869778961,6.327030547130853
29,codegen,1.6566299367696047,1.6702539060264825,1.7403622278943658,1.7540137484669687,1.7964646685868502,1.7144852338917553
30,one-to-one,2.907984871417284,2.9312469521537423,2.97083733137697,2.9944478860124946,462.9959405679256,7.566743241026997
30,many-to-one,1.8618419915437698,2.0741023460403083,2.121007552370429,2.183573558181524,2.2155039235949516,2.1267387412674723
30,codegen,2.0008540377020836,2.011768502742052,2.020237765274942,2.0387708133086564,448.8463765811175,6.490037767644972
31,one-to-one,3.6961952056735754,3.715012911707163,3.7381138103082776,3.757999338768423,3.967937897890806,3.7397177368029952
31,many-to-one,1.9284491073340178,1.9352928712964057,1.9749724958091974,1.9889643777161836,453.57489865645766,6.482329635173082
31,codegen,1.7491565942764282,1.7689703572541475,1.790784296579659,1.8178934030234815,1.837226279079914,1.7913389627449214
32,one-to-one,2.5609519574791193,2.5798413410782812,2.6155136227607727,2.659031274914742,460.7453338764608,7.210378486718983
32,many-to-one,1.4133178479969501,1.431214796565473,1.4639865644276142,1.5976983478292823,1.6170583087950945,1.4984761177003383
32,codegen,1.335286634042859,1.36066531278193,1.4080511881038547,1.4245162978768349,464.07238573022187,6.027675508428365
33,one-to-one,2.741894867271185,2.7592421883717178,2.861725803464651,2.9488774979487062,2.9702527783811092,2.8589414719305934
33,many-to-one,1.2798103410750628,1.428599946759641,1.4576217280700803,1.543453866057098,463.82106235809624,6.098795142713934
33,codegen,1.2352172024548054,1.278937217593193,1.3091313056647778,1.3387875247746706,1.3756195530295372,1.3083646329678595
34,one-to-one,0.6024791188538074,1.125153984129429,1.1834353981539607,1.284135071747005,468.1264641787857,5.820529416631907
34,many-to-one,0.7083192691206932,0.7242371987551451,0.7713842950761318,0.7923591429367661,0.8019113801419735,0.7617032497748732
34,codegen,0.626746591180563,0.6466830426827073,0.6581610683351755,0.665875824727118,459.34893663972616,5.244114364106208
35,one-to-one,1.351771768182516,1.3633949492126702,1.3747393563389778,1.3799699323251844,1.8082448206841946,1.3826733600720764
35,many-to-one,1.22618942335248,1.230403696000576,1.233133259229362,1.2355366546660662,467.59550571627915,5.900192809421569
35,codegen,1.158313050866127,1.1610494334250687,1.1629016008228064,1.1645394206047057,1.1994341406971216,1.1631773992814123
36,one-to-one,1.3384754601866007,1.3513053078204393,1.3563504377380013,1.3732847528532146,472.31237322837114,6.070642771515995
36,many-to-one,1.154071968048811,1.164088455401361,1.1863147467374802,1.197916794382036,1.2015695255249739,1.1832821759581567
36,codegen,1.08429641649127,1.1485743172466756,1.1508158817887306,1.152982590161264,485.8534691352397,6.00243181405589
37,one-to-one,3.9297761972993612,3.9482799941673874,4.002817125990987,4.223970719613135,4.858292633667588,4.0519096577167515
37,many-to-one,3.074015164747834,3.0846761714667084,3.101195439696312,3.135567941330373,3.756177842617035,3.111265426836908
37,codegen,2.9822019580751657,2.993973845988512,3.0201939437538385,3.0383393857628107,3.051609644666314,3.0174291280098258
38,one-to-one,6.2923994194716215,7.0025504847988485,13.786409677006304,14.614100768044592,17.889296032488346,12.736901141554117
38,many-to-one,4.285288961604238,4.392469378933311,4.5956409415230155,4.879204386845231,4.977832207456231,4.61062260614708
38,codegen,5.4873768128454685,7.702680683322251,10.808001306839287,11.387286585755646,14.580078413709998,10.281300333868712
39,one-to-one,1.274603871628642,1.3028035001829266,1.3888801112771034,1.4595084369182587,1.6464964039623737,1.3857232222892344
39,many-to-one,2.1220483519136906,2.135336881875992,2.180366459302604,2.3105119852349163,2.982586022466421,2.210901218112558
39,codegen,1.960869923233986,2.009678986296058,2.07353450730443,2.1413628034293652,2.2081680949777365,2.075037187281996
40,one-to-one,4.016062658280134,4.067129542678595,4.073822856880724,4.086997294425964,4.120531290769577,4.073688624892384
40,many-to-one,2.0036454889923334,3.607303432747722,3.6345722982659936,3.749774247221649,3.77494078874588,3.6250129312835635
40,codegen,3.6104123946279287,3.6462768146768214,3.652476123534143,3.662399948202074,3.7589573189616203,3.6547098206728696
41,one-to-one,0.36348396725952625,0.3685738727450371,0.38685133401304483,0.3891088871285319,0.4083031862974167,0.3826607022434473
41,many-to-one,0.15475286729633808,0.1578682616353035,0.16019549500197172,0.16263869535177947,0.20274714939296246,0.1604869369789958
41,codegen,0.025930017232894897,0.02707650326192379,0.027146577835083008,0.027212070301175117,0.06809058599174023,0.027561191227287053
42,one-to-one,0.43021917529404163,0.43613727297633886,0.4401417840272188,0.44193849340081215,0.4670711848884821,0.4398576575703919
42,many-to-one,0.1685081161558628,0.17226563841104509,0.17467686627060175,0.18158823121339082,0.19919241964817047,0.17633116019889714
42,codegen,0.05657416023313999,0.05809453185647726,0.058420985005795956,0.05865267533808947,0.11753697879612446,0.05903346398845315
43,one-to-one,0.9611169565469027,0.9665036395192147,1.024895116686821,1.0318700039759279,1.433553135022521,1.0191404104977846
43,many-to-one,0.4953007120639086,0.5010193325579166,0.5058057773858309,0.5097936699166894,0.8635752834379673,0.5090634621679783
43,codegen,0.3751178700476885,0.3836959486827254,0.38812198769301176,0.3912426894530654,0.42227606289088726,0.38794421480968594
44,one-to-one,0.9214265961199999,0.9261370627209544,0.9380671977996826,0.9469982592388988,1.2808234114199877,0.9417190006747842
44,many-to-one,0.5332987755537033,0.5380615714937449,0.5445910412818193,0.5749520910903811,0.5904445294290781,0.5509882109798491
44,codegen,0.3987189680337906,0.4016246354207397,0.41015084832906723,0.42841492127627134,0.7952306810766459,0.41600335447117687
45,one-to-one,0.29085616394877434,0.29411439057439565,0.2979056350886822,0.30426391288638116,0.3200772553682327,0.2989559246599674
45,many-to-one,0.03287898376584053,0.0331066207960248,0.03373784478753805,0.035166944935917856,0.06678626500070095,0.03432549690827727
45,codegen,0.002948703244328499,0.003008539974689484,0.0031332653015851974,0.0031748371198773383,0.0038686804473400116,0.003125978950411081
46,one-to-one,0.2964669354259968,0.2993920775130391,0.30416734982281923,0.314228155836463,0.31964946538209915,0.3055319225601852
46,many-to-one,0.03287123143672943,0.03306403309106827,0.033388104289770126,0.035146561451256275,0.03810226731002331,0.03373556029051542
46,codegen,0.003267887979745865,0.0033848647028207777,0.0034163054078817368,0.003435789607465267,0.006633205339312553,0.003443100079894066
47,one-to-one,0.9297765474766493,0.9802926830947399,1.0035885740071535,1.0195070361718535,1.1782468240708113,1.002970458958298
47,many-to-one,0.579496206715703,0.5891082994639874,0.6100779119879007,0.6342955546453596,0.6571682840585709,0.61143847938627
47,codegen,0.20855334773659706,0.20938657484948633,0.21601517591625452,0.21744536999613048,0.3110221680253744,0.21937461484223605
48,one-to-one,2.576031293720007,2.5858269102871416,2.610278395935893,2.6427122259512545,3.2045873794704676,2.6209938277676703
48,many-to-one,1.921387555077672,1.9409715911373497,1.9597462080419064,2.006148986890912,2.01596543379128,1.9677652549557387
48,codegen,1.808334570378065,1.8121013432741166,1.8421084890142083,1.8675653548911213,2.367404118180275,1.8459637534618378
49,one-to-one,4.329638572409749,5.913733038119972,8.185379737056792,8.29839090332389,8.35885108076036,7.79089642252773
49,many-to-one,5.535146316513419,6.996421458572149,7.126072856597602,7.152152118273079,7.405609464272857,7.063656283486634
49,codegen,3.68250853382051,3.692723958194256,3.7033122600987554,5.158124005980789,6.92606046795845,4.0330103235691785
50,one-to-one,5.245481912046671,5.288833506219089,5.389491094276309,5.562428991496563,5.99675034545362,5.4264908847771585
50,many-to-one,2.6345047801733017,2.640824075601995,4.650536679662764,4.872554425708949,4.959928214550018,4.040155583955348
50,codegen,4.444029256701469,4.449112845025956,4.559661504812539,4.5811396794393655,5.207719491794705,4.522753208409995
51,one-to-one,1.438287016004324,1.4464454570785166,1.4661720851436257,1.4774790031835436,2.04284705221653,1.469679373782128
51,many-to-one,0.6111235320568085,0.6140542520210147,0.6323531763628125,0.6478119300678372,1.2144411895424128,0.6369354384765029
51,codegen,0.4745063278824091,0.4801482707262039,0.4916593749076128,0.5074921322986484,0.5527826230973005,0.4935307527706027
52,one-to-one,2.023577770218253,2.0334740694612266,2.0656407698988914,2.216369457170367,2.4944354984909296,2.1265851444005968
52,many-to-one,1.4415510799735785,1.4596954686567187,1.4760413076728582,1.4933934807777405,1.4993126392364502,1.4759426739998163
52,codegen,1.2043357323855162,1.2137744426727295,1.231568567454815,1.2687869487330317,1.7417518310248852,1.2428972954303026
53,one-to-one,3.399644808843732,3.43242840077728,3.470513954758644,3.505932925082743,4.091131195425987,3.4756415973417463
53,many-to-one,2.985164076089859,3.0038980834186075,3.0624113995581865,3.218258523195982,3.770904613658786,3.101039496231824
53,codegen,2.791562555357814,2.8242841893807054,2.8565140441060066,2.892449533008039,2.920973177999258,2.855786952804774
54,one-to-one,0.7060878556221724,0.7101145017892122,0.7164133144542575,0.7209422620013356,0.9841975122690201,0.718570642080158
54,many-to-one,0.5013291500508785,0.5060238610953093,0.5122060924768448,0.519878096319735,0.5284619312733412,0.5128726617619396
54,codegen,0.3441530764102936,0.3526926577091217,0.35700235422700644,0.3611161202192306,0.7000129725784063,0.3601673218794167
55,one-to-one,0.23085249960422516,0.23356186598539352,0.23613885324448347,0.23762282989919184,0.23883004672825336,0.2358565269783139
55,many-to-one,0.09302135370671749,0.09605858661234379,0.09921350330114365,0.10008138623088599,0.10384801216423512,0.09840544553473592
55,codegen,0.003972744569182396,0.00415409728884697,0.004318886436522007,0.004428386501967907,0.06212668493390083,0.00520713459700346
56,one-to-one,2.7354519851505756,2.7518816573545335,2.7696486972272396,2.9332666432484986,4.104454530403018,2.8399395350553096
56,many-to-one,0.9797835238277912,0.9899677166715264,0.9982594698667526,1.028968778066337,1.0418579448014498,1.0050561621971428
56,codegen,0.899938952177763,0.9104695830494165,0.9312073178589344,0.9502940556034446,2.283895254135132,0.9538336090371012
57,one-to-one,0.9622492548078299,0.9733556592836976,1.0224282564595342,1.0680577812716365,1.4219350181519985,1.0288919460214674
57,many-to-one,0.23690978065133095,0.3433780482038855,0.3526433054357767,0.3628069642931223,0.8352423887699842,0.35583449697121977
57,codegen,0.1860844772309065,0.1889437334612012,0.19705430883914232,0.20363560728728772,0.2815329469740391,0.1971278425678611
58,one-to-one,2.0141344238072634,2.0991531198844315,2.1686778347939253,2.197400643862784,2.5123658254742622,2.1608510337769986
58,many-to-one,1.4736274257302284,1.5090624377131463,1.6448240298777819,1.666386823169887,1.817227903753519,1.6052585035003721
58,codegen,1.322443189099431,1.3358503269031643,1.3582571558654308,1.395882306434214,1.8620610889047384,1.3686838236451149
59,one-to-one,0.7514006532728672,0.7543873675167561,0.7597242370247841,0.7962988344952464,0.8707272205501795,0.7693959325365722
59,many-to-one,0.6338270753622055,0.7359428452327847,0.7709341906011105,0.7789008852094412,1.1266532484441996,0.7679135299660266
59,codegen,0.30477833561599255,0.3072867589071393,0.31477068178355694,0.3164596013724804,0.48547253385186195,0.3155664932541549
60,one-to-one,0.3602586109191179,0.3633615877479315,0.37144415732473135,0.3988147139549255,0.43701037019491196,0.375726225618273
60,many-to-one,0.21066659316420555,0.2111446376889944,0.21566190756857395,0.22145670969039202,0.22575674764811993,0.21572969652712345
60,codegen,0.0038051921874284744,0.003984447941184044,0.004223303869366646,0.004276717454195023,0.1685145404189825,0.005822673626244068
61,one-to-one,4.117122946307063,4.129332885704935,4.398173767141998,4.41575942132622,4.484816366806626,4.28894714390859
61,many-to-one,3.3433528896421194,3.3501205421984195,3.3738726768642664,3.4837210861966015,3.5917925033718348,3.393150782249868
61,codegen,1.6846700049936771,1.6878576200455426,3.1478588599711657,3.1568822974339126,3.3004420697689056,2.880925712492317
62,one-to-one,3.129166342318058,3.16529044341296,3.2186406133696437,3.2345557613298297,3.508846504613757,3.212991973217577
62,many-to-one,1.684142841026187,1.6900711795315146,1.702131631784141,1.7061859225854277,1.7090326212346554,1.7004252426326274
62,codegen,1.573220107704401,1.57560668066144,1.577298142015934,1.5784307386726142,1.9795202631503344,1.5811266985721886
63,one-to-one,1.667476011440158,1.6761159494519235,1.6942089004442096,1.6993098590523004,1.7722849939018488,1.6918908440135418
63,many-to-one,1.3694065231829882,1.3721903761848808,1.4194569867104292,1.4231948375701904,1.6153267566114664,1.407773453388363
63,codegen,1.2096258606761694,1.2379936989396811,1.3073624977841973,1.3199528878554703,1.3796228859573603,1.2878680276311933
64,one-to-one,7.274585075676441,7.658626073040068,13.341661788523197,14.985878836177289,15.868614546954632,11.433492873813957
64,many-to-one,6.032894486561418,6.210220497660338,6.238478598184884,6.396694099530578,6.488357815891504,6.275309520028531
64,codegen,6.655267897993326,6.663585034944116,12.065135949291289,12.426849438995124,12.913221577182412,10.188479256946593
65,one-to-one,0.19980680011212826,0.20021903347223996,0.20050854608416557,0.20078552439808844,0.20765828154981136,0.2005822227150202
65,many-to-one,0.1052635908126831,0.1095908472314477,0.1108564855530858,0.11121450792998075,0.1359548084437847,0.11071080585941673
65,codegen,0.00383731909096241,0.0038639219477772714,0.00388470571488142,0.003909867629408836,0.06840299442410469,0.004529534690082073
66,one-to-one,5.764735339209437,5.779279346019029,10.05627158191055,11.32523371204734,12.551655434072018,8.851572845634074
66,many-to-one,4.2183912713080645,4.29391951225698,4.351905431598425,4.657208235375583,4.680358771234751,4.429076490812004
66,codegen,4.640299096703529,4.767167103849351,8.740728222765028,8.800694563984871,9.839851131662726,7.988915529120714
67,one-to-one,1.7292354609817266,1.741537620127201,1.7652116101235151,1.9073266942054032,2.434915380552411,1.8152714947238564
67,many-to-one,2.28638731315732,2.3103301936760543,2.3609104240313172,2.5034195730462674,3.38680737093091,2.3937445920147002
67,codegen,2.1547814533114433,2.1925231536850336,2.301975711248815,2.3232192493975163,2.3411261942237616,2.283010539729148
68,one-to-one,3.6668933108448982,3.6863642904907463,3.7102767219766974,3.7409613000229,4.335661068558693,3.717697506751865
68,many-to-one,1.4261951334774494,1.4633391695097089,2.974106409586966,3.168731879629195,3.194798419252038,2.549957543257624
68,codegen,2.5996678564697504,2.6201392343267798,2.6895313765853643,2.7294062066823246,3.4517893828451633,2.683242420796305
69,one-to-one,0.6515666730701923,0.6598989075049758,0.6653863182291389,0.6924533162266016,0.9252604991197586,0.6745080397091806
69,many-to-one,0.49690430983901024,0.5066676195710897,0.5146489590406418,0.5204644721001387,0.7949811313301325,0.5166991772688925
69,codegen,0.3318325486034155,0.3451704584062099,0.3507106117904186,0.3541779985651374,0.40669043734669685,0.35037967873737214
70,one-to-one,0.21370748803019524,0.22673000637441873,0.23246531561017036,0.23398312348872422,0.23930023238062859,0.23074584137648343
70,many-to-one,0.09425520151853561,0.09620620645582675,0.10111833550035954,0.10145490784198045,0.10166136547923088,0.10003148406744003
70,codegen,0.004238355904817581,0.004328630119562149,0.004366276785731316,0.0044216176494956015,0.06827127002179623,0.00500799247995019
71,one-to-one,2.780412932857871,2.795126703940332,2.9748930940404534,2.989205875992775,4.294105967506766,2.9450460436195134
71,many-to-one,1.0291395131498575,1.0385693185031415,1.0619431361556053,1.0712084947153926,2.319388672709465,1.0717432262562214
71,codegen,0.6320849880576134,0.8601808121427894,0.900803997181356,0.909519961476326,0.989415979012847,0.8927890885435045
72,one-to-one,1.0061813928186893,1.0188834620639682,1.041745075955987,1.0573741925880313,1.4422950483858585,1.0429070231877267
72,many-to-one,0.35114982910454273,0.35877996739000084,0.3620692677795887,0.38160275444388386,0.39027510210871696,0.36785798888653515
72,codegen,0.19435487687587738,0.19758242405951024,0.2025294154882431,0.20412110053002835,0.735748952254653,0.2068991788290441
73,one-to-one,2.1197563856840134,2.158770933933556,2.1763179479166865,2.189291245676577,2.591805912554264,2.179040140081197
73,many-to-one,1.3308736719191074,1.5146811259910464,1.5475536892190576,1.6858109459280968,2.152133336290717,1.592052228692919
73,codegen,1.2784655317664146,1.311837380193174,1.4137549381703138,1.4391482509672642,1.470978057011962,1.3959823948889971
74,one-to-one,0.7434108108282089,0.7515823673456907,0.7977156294509768,0.818636078760028,0.84089570119977,0.7870428907684982
74,many-to-one,0.7627005632966757,0.7694690046831966,0.776708316989243,0.7812019908800721,0.7887124121189117,0.7763168820366263
74,codegen,0.2872545663267374,0.3129628149792552,0.31514238752424717,0.3168159270659089,0.5356327220797539,0.3166431384719908
75,one-to-one,0.3582793325185776,0.36307483762502674,0.3943382715806365,0.40095209181308744,0.4034995175898075,0.3892981490306556
75,many-to-one,0.21994063444435596,0.22070902958512306,0.23336646612733603,0.23431609012186527,0.2672976702451706,0.23081046873703598
75,codegen,0.004732498899102211,0.004890893958508968,0.005000521428883076,0.005048772506415844,0.1508762277662754,0.0064323928952217104
76,one-to-one,2.2485030479729176,2.2657820083200932,4.189343177713454,4.217227626033127,4.416874336078763,3.944325386676937
76,many-to-one,1.830518040806055,1.833052389509976,1.8389854039996862,2.7381733015179637,3.4520472399890423,2.022105142008513
76,codegen,2.979468908160925,2.9873536176979543,3.1247476944699883,3.1397253850474955,3.7014230359345675,3.0921030024252834
77,one-to-one,1.5460157208144665,1.5501783704385161,2.362851010635495,3.1243704836815596,3.2473927084356546,2.276052872017026
77,many-to-one,1.5539497025310993,1.6055988039821387,1.6334151402115822,1.6401104919612408,1.9219017419964075,1.6326383460685612
77,codegen,1.509157434105873,1.5113451460376381,1.5165438763797283,1.5205657402053476,1.583103485405445,1.5166700260899961
78,one-to-one,1.6414055787026882,1.6507201716303825,1.6951131224632263,1.6981300117447973,1.9464651346206665,1.6850457597337662
78,many-to-one,1.3668272513896227,1.3692489231005311,1.3772574458271265,1.3812785536050796,1.3833977337926626,1.3763446792401373
78,codegen,1.2796663474291563,1.2828925574198364,1.311490518040955,1.3141885770484807,1.6342498362064362,1.3088503719680011
79,one-to-one,7.262007672339678,7.2746356321498755,7.79560224339366,14.845223984494805,15.5892813205719,9.011069915611296
79,many-to-one,6.46261521615088,6.652228263020516,6.839472801424563,12.726964878104628,13.779995622113347,9.134898674450815
79,codegen,5.855346020311117,5.861673521995544,5.869976991787553,6.393933426588774,6.431935710832477,6.006618434600532
80,one-to-one,0.4280877374112606,0.43401491437107326,0.44473602809011936,0.44951280355453493,0.47091702558100224,0.44366803370416164
80,many-to-one,0.1044184472411871,0.10635079480707646,0.11036865692585707,0.11081802826374769,0.11107484251260757,0.10972534511238337
80,codegen,0.00380735844373703,0.0038399305194616318,0.003862392157316208,0.003884611092507839,0.08280198648571968,0.004653770551085472
81,one-to-one,5.6391251143068075,5.795845135115087,5.8619426395744085,11.304841709136962,12.311767566949129,7.901569060552865
81,many-to-one,4.715528000146151,4.7201568856835365,7.2117571122944355,8.90570563916117,9.952061207965016,6.925888243876398
81,codegen,4.157719677314162,4.2440997589379545,4.426563232205808,4.630208829604089,4.66370146535337,4.439680601786822
82,one-to-one,2.741360977292061,3.4960944140329957,3.545605393126607,3.81215343028307,4.924795677885413,3.6010057999007405
82,many-to-one,1.1794872805476189,1.2199942704290152,2.1023094449192286,2.5009685209020973,2.5307424440979958,1.8644891638867558
82,codegen,2.3313227519392967,2.3469303200021385,2.372468893416226,2.4114019755274057,3.2565024569630623,2.385226297043264
83,one-to-one,4.398404661566019,4.408575235679746,4.451607709750533,8.488175502978265,9.409270964562893,5.268086542487144
83,many-to-one,3.5378644075244665,3.5451568813994525,3.585342741571367,6.718383406661451,7.270524404942989,4.88968117557466
83,codegen,3.225545071065426,3.2286361450329424,3.456009936518967,3.4776313647627832,3.4889584481716156,3.4006880469992757
84,one-to-one,2.5405781865119934,2.548297929391265,4.741179528646171,4.915525650233031,5.129233138635755,4.190359210204333
84,many-to-one,2.03364859521389,2.036933548375964,2.0431354148313403,2.089520480670035,3.8443911857903004,2.1413324146345256
84,codegen,1.9312866311520338,3.3454865930601954,3.5499258199706674,3.633267500624061,3.859946459531784,3.408333234451711
85,one-to-one,1.100304264575243,1.125020688958466,1.1597488848492503,2.2664977844804524,2.9013845026493073,1.4773782417550683
85,many-to-one,1.268263965845108,1.282923548296094,1.2947515808045864,1.303277087211609,1.8670360334217548,1.2996614264324307
85,codegen,0.5686483774334192,1.079840713739395,1.1255974378436804,1.1377510139718652,1.1924182586371899,1.0888205171003937
86,one-to-one,1.0834071431308985,2.0925628218799828,2.12976364325732,2.235233806632459,2.740061365067959,2.1311482917517424
86,many-to-one,1.316667040809989,1.3830158919095994,1.4476390276104212,1.4651403130963445,1.4819168020039797,1.435181927382946
86,codegen,1.2089275680482388,1.2438861306756737,1.2657708441838622,1.2808328446000816,1.624401019886136,1.2669745274633168
87,one-to-one,2.2558753173798323,2.3269971748813987,3.5400112634524703,4.873278850503266,5.192778872326016,3.609781179782003
87,many-to-one,2.2126393876969814,2.260297328978777,2.28937999997288,2.355372102931142,2.8753367010504007,2.3060824191384017
87,codegen,1.055644430220127,1.0935861762613057,1.167863824404776,2.2743864139541987,2.41116532869637,1.4039563295617699
88,one-to-one,1.0616827923804522,1.2749944154173136,2.1326980236917734,2.1561601020395753,2.6283135805279016,2.017897825203836
88,many-to-one,0.703739395365119,1.068812768533826,1.3784224456176162,1.4461069075390698,1.4782813284546137,1.316000350061804
88,codegen,1.1265917662531137,1.1452049607411028,1.1687542665749788,1.197383583523333,1.6835716012865305,1.1747112776711583
89,one-to-one,0.676309073343873,0.6802429096773267,1.321814970113337,1.43666175827384,1.4651130475103855,1.1343203171901406
89,many-to-one,0.320412365719676,0.32662181071937085,0.33054136391729116,0.3339463954791427,0.5279692392796278,0.3322172093205154
89,codegen,0.14076130464673042,0.14293724726885557,0.14434799272567034,0.14531481824815273,0.21346895396709442,0.14483548361808063
90,one-to-one,2.989969005808234,3.007004504464567,3.1503492575138807,6.345937819592655,7.351783324033022,4.326686634328216
90,many-to-one,0.9442106559872627,0.9635727055370807,0.9852422932162881,1.0169918939471245,1.0378265362232924,0.9875506937503815
90,codegen,0.977961789816618,1.0112578654661775,1.9292998565360904,1.9531865118071436,3.154989529401064,1.7960441786609591
91,one-to-one,1.4300955794751644,1.445725310780108,1.5071412986144423,2.8720769282430414,3.061243422329426,1.819795201458037
91,many-to-one,1.2361646201461554,1.2988693749532103,2.652101974003017,2.7490665620192885,3.253258915618062,2.255681170839816
91,codegen,0.8725624643266201,0.8774462565779686,0.9125402718782425,1.77183647248894,2.3629189636558294,1.1269839240051807
92,one-to-one,0.9081346150487661,0.9120155218988657,0.916850408539176,0.9254767090082169,1.0624351482838392,0.9190031927637756
92,many-to-one,0.333086583763361,0.336436915025115,0.33942529931664467,0.34379814807325604,0.3529148306697607,0.3398962683603168
92,codegen,0.1452405508607626,0.15532275922596453,0.16119697783142328,0.16272401381284,0.33452025428414345,0.1627209313586354
93,one-to-one,0.2785149570554495,0.28699328377842903,0.30797299463301897,0.31323957592248913,0.34659179486334324,0.30276906080543997
93,many-to-one,0.0031157713383436203,0.0031263871118426324,0.0031460123136639595,0.0031688570976257323,0.0034202206879854202,0.00314864955842495
93,codegen,0.00036192871630191803,0.0003653205931186676,0.0003692600876092911,0.0003784460946917534,0.00040921010076999664,0.0003718350641429424
94,one-to-one,0.3198073171079159,0.3235182125121355,0.3258477980270982,0.3292556902393699,0.3383745439350605,0.3262802278809249
94,many-to-one,0.003459326922893524,0.0034672845155000686,0.003485274501144886,0.003506653942167759,0.00366976298391819,0.003488035798072815
94,codegen,0.0004173126071691513,0.00043065473437309265,0.00044008251279592514,0.0004530036821961403,0.0005854237824678421,0.0004429067671298981
95,one-to-one,3.42188355140388,3.446400134079158,3.6540776900947094,7.38949186578393,9.144357342272997,4.872360273655504
95,many-to-one,1.7202033717185259,1.7839924002066254,3.1051038056612015,3.530815672874451,5.217609627172351,2.77500636709854
95,codegen,1.5083606392145157,1.5226168479770423,1.5538452621549368,1.9733786517754204,3.353816796094179,1.6742964910529554
96,one-to-one,0.5382159873843193,0.5404442213475704,1.0046694474294782,1.0711944915354252,1.0779135581105947,0.9028850349038839
96,many-to-one,0.3333114758133888,0.33439099397510286,0.6295615807175636,0.7005534455180169,0.7146761938929558,0.5191235973872245
96,codegen,0.23524505645036697,0.2365095863118768,0.24408768024295568,0.24480766877532006,0.32230783626437187,0.24336662171408535


==> rubi_results_flipped.csv <==
subject,codegen,many-to-one,one-to-one
0,0.0001763543114066124,0.0007975725457072258,0.07920834794640541
1,0.0001973062753677368,0.00094577856361866,0.07842201925814153
2,0.00018539931625127792,0.0008026715368032455,0.07814767584204674
3,0.00027210917323827744,0.00273872260004282,0.17632606904953718
4,0.00023823417723178864,0.0015143025666475294,0.06719076167792082
5,0.0002531111240386963,0.0015938878059387207,0.06925158761441708
6,0.00025506597012281423,0.0015266984701156616,0.0671923328191042
7,0.0002413075417280197,0.0017870059236884113,0.07033583149313928
8,1.096166318282485,1.25823675096035,1.4577719578519464
9,1.4037698432803154,1.493932170793414,1.7446418656036258
10,1.1653982456773522,1.2491783136501908,1.3817092757672071
11,1.3291411064565182,1.4116493985056875,2.4956766413524747
12,0.003293941728770733,0.005905372090637685,0.17793277464807036
13,3.3720964286476374,3.366680192761123,4.364488518796861
14,0.0033198539167642593,0.0122377322986722,0.0955317970365286
15,0.03494993597269058,0.10335195157676937,0.21830735355615616
16,2.818764691241085,2.865163207054138,3.7694387100636964
17,0.003290552645921707,0.005981223657727242,0.17830661311745644
18,3.340559402480721,3.3001603484153748,4.638917271979153
19,0.003308011218905449,0.006038004532456398,0.18698950298130512
20,1.4038234120234847,1.594663854688406,1.9658366348594427
21,1.5455921711400151,1.6761604025959969,2.6273371502757072
22,2.7050717370584607,2.8845753958448768,3.9690115628764033
23,2.0941534424200654,2.2313065454363823,2.8090520715340968
24,1.9205832043662667,1.9832498133182528,2.6586011154577136
25,2.8264980018138885,2.799201991409064,3.8332525631412864
26,1.1078165648505092,1.2321891216561198,1.4705825094133615
27,1.1532186595723033,1.2240184936672451,1.3611212791875005
28,1.9443386904895303,2.0408991361036897,3.0019006356596947
29,1.7403622278943658,1.8483267920091748,2.654984468594193
30,2.020237765274942,2.121007552370429,2.9708373313769703
31,1.7907842965796592,1.9749724958091972,3.7381138103082776
32,1.4080511881038549,1.4639865644276142,2.6155136227607727
33,1.3091313056647778,1.4576217280700805,2.861725803464651
34,0.6581610683351755,0.7713842950761318,1.1834353981539607
35,1.1629016008228064,1.233133259229362,1.3747393563389778
36,1.1508158817887306,1.1863147467374802,1.3563504377380011
37,3.0201939437538385,3.101195439696312,4.002817125990987
38,10.808001306839287,4.595640941523016,13.786409677006304
39,2.07353450730443,2.1803664593026038,1.3888801112771034
40,3.652476123534143,3.6345722982659936,4.0738228568807235
41,0.027146577835083008,0.16019549500197172,0.3868513340130448
42,0.05842098500579596,0.17467686627060175,0.4401417840272188
43,0.38812198769301176,0.5058057773858309,1.024895116686821
44,0.4101508483290672,0.5445910412818193,0.9380671977996826
45,0.003133265301585197,0.03373784478753805,0.2979056350886822
46,0.003416305407881737,0.033388104289770126,0.30416734982281923
47,0.21601517591625446,0.6100779119879007,1.0035885740071535
48,1.8421084890142083,1.9597462080419064,2.610278395935893
49,3.7033122600987554,7.126072856597602,8.185379737056794
50,4.5596615048125395,4.650536679662763,5.389491094276309
51,0.4916593749076128,0.6323531763628125,1.4661720851436255
52,1.231568567454815,1.4760413076728582,2.0656407698988914
53,2.856514044106006,3.0624113995581865,3.4705139547586437
54,0.35700235422700644,0.5122060924768448,0.7164133144542575
55,0.004318886436522007,0.09921350330114363,0.2361388532444835
56,0.9312073178589344,0.9982594698667526,2.76964869722724
57,0.19705430883914232,0.3526433054357767,1.0224282564595342
58,1.3582571558654308,1.644824029877782,2.1686778347939253
59,0.3147706817835569,0.7709341906011105,0.7597242370247841
60,0.004223303869366646,0.21566190756857395,0.37144415732473135
61,3.1478588599711657,3.3738726768642664,4.398173767141998
62,1.577298142015934,1.7021316317841408,3.218640613369644
63,1.307362497784197,1.4194569867104292,1.6942089004442096
64,12.065135949291287,6.238478598184884,13.341661788523195
65,0.00388470571488142,0.1108564855530858,0.2005085460841656
66,8.740728222765027,4.351905431598425,10.05627158191055
67,2.301975711248815,2.360910424031317,1.7652116101235151
68,2.6895313765853643,2.974106409586966,3.7102767219766974
69,0.3507106117904186,0.5146489590406418,0.6653863182291389
70,0.004366276785731316,0.10111833550035954,0.2324653156101704
71,0.900803997181356,1.061943136155605,2.974893094040453
72,0.2025294154882431,0.3620692677795887,1.0417450759559872
73,1.4137549381703138,1.5475536892190576,2.1763179479166865
74,0.3151423875242472,0.7767083169892429,0.7977156294509768
75,0.005000521428883076,0.23336646612733605,0.3943382715806365
76,3.1247476944699883,1.8389854039996865,4.189343177713454
77,1.5165438763797283,1.6334151402115822,2.362851010635495
78,1.311490518040955,1.3772574458271265,1.6951131224632263
79,5.869976991787553,6.839472801424563,7.79560224339366
80,0.003862392157316208,0.11036865692585708,0.44473602809011936
81,4.426563232205809,7.2117571122944355,5.8619426395744085
82,2.3724688934162264,2.102309444919229,3.545605393126607
83,3.4560099365189667,3.585342741571367,4.451607709750533
84,3.549925819970668,2.0431354148313403,4.741179528646171
85,1.1255974378436804,1.2947515808045864,1.1597488848492503
86,1.2657708441838622,1.4476390276104212,2.12976364325732
87,1.1678638244047759,2.28937999997288,3.5400112634524703
88,1.1687542665749788,1.3784224456176162,2.1326980236917734
89,0.14434799272567034,0.3305413639172912,1.3218149701133368
90,1.9292998565360904,0.985242293216288,3.1503492575138807
91,0.9125402718782424,2.652101974003017,1.5071412986144423
92,0.16119697783142328,0.3394252993166447,0.9168504085391759
93,0.00036926008760929113,0.0031460123136639595,0.30797299463301897
94,0.0004400825127959251,0.003485274501144886,0.3258477980270982
95,1.5538452621549368,3.105103805661201,3.654077690094709
96,0.2440876802429557,0.6295615807175636,1.0046694474294782

